Renormalization group approach to scalar quantum electrodynamics on de Sitter

We consider the quantum loop effects in scalar electrodynamics on de Sitter space by making use of the functional renormalization group approach. We first integrate out the photon field, which can be done exactly to leading (zeroth) order in the gradients of the scalar field, thereby making this method suitable for investigating the dynamics of the infrared sector of the theory. Assuming that the scalar remains light we then apply the functional renormalization group methods to the resulting effective scalar theory and focus on investigating the effective potential, which is the leading order contribution in the gradient expansion of the effective action. We find symmetry restoration at a critical renormalization scale $\kappa=\kappa_{\rm cr}$ much below the Hubble scale $H$. When compared with the results of Serreau and Guilleux [arXiv:1306.3846 [hep-th], arXiv:1506.06183 [hep-th]] we find that the photon facilitates symmetry restoration such that it occurs at an RG scale $\kappa_{\rm cr}$ that is higher than in the case of a pure scalar theory. The true effective potential is recovered when $\kappa\rightarrow 0$ and in that limit one obtains the results that agree with those of stochastic inflation, provided one interprets it in the sense as advocated by Lazzari and Prokopec [arXiv:1304.0404 [hep-th]].

==> con0,18_0.0001.dat <==
0.	-0.13811245530651378
0.001	-0.13809546576350185
0.002	-0.13804460993138132
0.003	-0.13795992111426278
0.004	-0.1378417370778104
0.005	-0.13769040152597112
0.006	-0.1375063631352615
0.007	-0.13729020140882608
0.008	-0.13704252901150407
0.009000000000000001	-0.1367641155246796
0.01	-0.1364557647050897
0.011	-0.13611837831338033
0.012	-0.1357529156804406
0.013000000000000001	-0.13536041634792736
0.014	-0.1349419510595124
0.015	-0.13449867528502898
0.016	-0.1340317474286136
0.017	-0.1335424055021921
0.018000000000000002	-0.1330318709417248
0.019	-0.13250143071916914
0.02	-0.13195234345151388
0.021	-0.1313859131208075
0.022	-0.13080340905721846
0.023	-0.13020612394368228
0.024	-0.12959531247481137
0.025	-0.12897223396635898
0.026000000000000002	-0.12833809709709662
0.027	-0.12769412309217693
0.028	-0.12704145427218197
0.029	-0.12638122321531825
0.03	-0.1257145147634958
0.031	-0.12504236816841147
0.032	-0.12436577701162704
0.033	-0.1236856898143211
0.034	-0.12300300698167811
0.035	-0.12231857543931315
0.036000000000000004	-0.12163319518666844
0.037	-0.12094761435700604
0.038	-0.12026253077136327
0.039	-0.11957859473339658
0.04	-0.11889640824299115
0.041	-0.11821652799021327
0.042	-0.1175394694619748
0.043000000000000003	-0.11686568845533246
0.044	-0.11619560759833983
0.045	-0.11552960844918735
0.046	-0.11486803275903017
0.047	-0.11421118834506824
0.048	-0.11355934545186065
0.049	-0.11291275183703345
0.05	-0.11227161997728644
0.051000000000000004	-0.11163612100441915
0.052000000000000005	-0.1110064082793131
0.053	-0.11038261590172795
0.054	-0.10976485134001435
0.055	-0.10915321124531749
0.056	-0.10854775376524335
0.057	-0.10794852931876357
0.058	-0.10735556689974293
0.059000000000000004	-0.10676889062870248
0.06	-0.10618850678986007
0.061	-0.10561441177525811
0.062	-0.10504658975578215
0.063	-0.10448501589960521
0.064	-0.10392965638173482
0.065	-0.10338046959478756
0.066	-0.10283740703996543
0.067	-0.10230042150730419
0.068	-0.10176945054437922
0.069	-0.10124442475956402
0.07	-0.1007252805358019
0.07100000000000001	-0.10021195835449721
0.07200000000000001	-0.09970437365125301
0.073	-0.09920244016102055
0.074	-0.09870608406029757
0.075	-0.09821523489125197
0.076	-0.09772981671650981
0.077	-0.09724974499760865
0.078	-0.09677493845983615
0.079	-0.09630531570165966
0.08	-0.09584079528309995
0.081	-0.09538129566706335
0.082	-0.09492673586328775
0.083	-0.09447703516563224
0.084	-0.09403211350333342
0.085	-0.09359189153071507
0.08600000000000001	-0.09315629045224269
0.08700000000000001	-0.09272523281819696
0.088	-0.09229864197905896
0.089	-0.09187644210550337
0.09	-0.09145855526380837
0.091	-0.09104490706674512
0.092	-0.09063542865809356
0.093	-0.09023005120846954
0.094	-0.08982870588848887
0.095	-0.08943132386876738
0.096	-0.0890378363199209
0.097	-0.08864817441256524
0.098	-0.08826226923332962
0.099	-0.08788005442580374
0.1	-0.08750147086668095
0.101	-0.08712646035803426
0.10200000000000001	-0.08675496470193671
0.10300000000000001	-0.0863869257004613
0.10400000000000001	-0.0860222851556811
0.105	-0.0856609848696691
0.106	-0.08530296664449832
0.107	-0.08494817214407682
0.108	-0.08459654830148805
0.109	-0.08424804644701896
0.11	-0.08390261795894682
0.111	-0.08356021421554893
0.112	-0.08322078659510253
0.113	-0.08288428647588492
0.114	-0.08255066523617335
0.115	-0.08221987416004699
0.116	-0.08189186539594454
0.117	-0.08156659724080152
0.11800000000000001	-0.08124402918145998
0.11900000000000001	-0.08092412070476193
0.12	-0.08060683129754943
0.121	-0.08029212044666449
0.122	-0.07997994763894914
0.123	-0.07967027236124542
0.124	-0.0793630539969591
0.125	-0.07905825515157376
0.126	-0.07875584175959342
0.127	-0.07845577982892561
0.128	-0.07815803536747785
0.129	-0.07786257438315766
0.13	-0.07756936288387255
0.131	-0.07727836687753002
0.132	-0.07698955227352304
0.133	-0.07670288392113982
0.134	-0.07641833224861305
0.135	-0.076135869549641
0.136	-0.0758554681179218
0.137	-0.07557710024715372
0.138	-0.07530073823103492
0.139	-0.07502635436326363
0.14	-0.07475392093753805
0.14100000000000001	-0.07448341024755638
0.14200000000000002	-0.07421479458701682
0.14300000000000002	-0.07394804604552765
0.14400000000000002	-0.07368313720336682
0.145	-0.07342004500778382
0.146	-0.07315874699120757
0.147	-0.07289922068606705
0.148	-0.07264144362479122
0.149	-0.07238539333980905
0.15	-0.07213104736354947
0.151	-0.07187838322844148
0.152	-0.07162737846691401
0.153	-0.07137801061139602
0.154	-0.07113025691181632
0.155	-0.07088409588120484
0.156	-0.07063950897146168
0.157	-0.07039647777668555
0.158	-0.07015498389097519
0.159	-0.0699150089084293
0.16	-0.06967653442314665
0.161	-0.06943954202922593
0.162	-0.0692040133207659
0.163	-0.06896992989186523
0.164	-0.06873727333662269
0.165	-0.06850602504897807
0.166	-0.06827616819360988
0.167	-0.0680476874774807
0.168	-0.06782056761608503
0.169	-0.06759479332491725
0.17	-0.06737034931947183
0.171	-0.0671472203152432
0.17200000000000001	-0.06692539102772581
0.17300000000000001	-0.06670484617241407
0.17400000000000002	-0.06648557046480245
0.17500000000000002	-0.06626754860417618
0.176	-0.066050764518955
0.177	-0.06583520449435043
0.178	-0.06562085605992868
0.179	-0.06540770674525599
0.18	-0.06519574407989856
0.181	-0.06498495559342263
0.182	-0.0647753288153944
0.183	-0.06456685127538009
0.184	-0.06435951050294594
0.185	-0.06415329402765815
0.186	-0.06394818937908296
0.187	-0.06374418408678657
0.188	-0.06354126567516431
0.189	-0.06333942128019483
0.19	-0.06313863979197484
0.191	-0.06293891103390951
0.192	-0.06274022482940407
0.193	-0.06254257100186367
0.194	-0.062345939374693515
0.195	-0.06215031977129879
0.196	-0.06195570201508468
0.197	-0.06176207592945638
0.198	-0.061569431337819065
0.199	-0.06137775806357793
0.2	-0.06118704593013817
0.201	-0.0609972847597644
0.202	-0.060808464172549336
0.203	-0.06062057503923961
0.20400000000000001	-0.06043360892627163
0.20500000000000002	-0.06024755740008181
0.20600000000000002	-0.060062412027106576
0.20700000000000002	-0.05987816437378234
0.20800000000000002	-0.05969480600654553
0.209	-0.05951232849183254
0.21	-0.05933072339607981
0.211	-0.05914998228572373
0.212	-0.05897009672720074
0.213	-0.058791058286947244
0.214	-0.058612858531251144
0.215	-0.05843548845926169
0.216	-0.05825894015809179
0.217	-0.0580832067609706
0.218	-0.057908281401127255
0.219	-0.05773415721179091
0.22	-0.057560827326190715
0.221	-0.057388284877555824
0.222	-0.057216522999115386
0.223	-0.05704553482409854
0.224	-0.05687531348573445
0.225	-0.05670585211725225
0.226	-0.056537143851881105
0.227	-0.05636918182285016
0.228	-0.056201959163388555
0.229	-0.05603546900672546
0.23	-0.055869704473023515
0.231	-0.05570465836493185
0.232	-0.0555403245999918
0.233	-0.05537669758224367
0.234	-0.055213771715727805
0.23500000000000001	-0.055051541404484525
0.23600000000000002	-0.05489000105255415
0.23700000000000002	-0.05472914506397702
0.23800000000000002	-0.054568967842793456
0.23900000000000002	-0.05440946379304379
0.24	-0.05425062731876835
0.241	-0.05409245282400745
0.242	-0.05393493471280143
0.243	-0.05377806738919062
0.244	-0.05362184525721534
0.245	-0.05346626272091592
0.246	-0.05331131415634376
0.247	-0.053156993840550816
0.248	-0.05300329693139539
0.249	-0.05285021879444381
0.25	-0.052697754795262404
0.251	-0.05254590029941752
0.252	-0.05239465067247548
0.253	-0.052244001280002623
0.254	-0.05209394748756528
0.255	-0.05194448466072979
0.256	-0.05179560816506248
0.257	-0.05164731336612969
0.258	-0.05149959562949775
0.259	-0.05135245032073299
0.26	-0.05120587280540175
0.261	-0.051059858449070364
0.262	-0.050914402512362934
0.263	-0.05076949994486794
0.264	-0.05062514679610711
0.265	-0.0504813392949614
0.266	-0.05033807367031178
0.267	-0.0501953461510392
0.268	-0.050053152966024604
0.269	-0.04991149034414895
0.27	-0.049770354514293194
0.271	-0.04962974170533829
0.272	-0.049489648146165195
0.273	-0.04935007006565485
0.274	-0.04921100369268823
0.275	-0.04907244525614627
0.276	-0.04893439098490994
0.277	-0.048796837107860175
0.278	-0.04865977985387795
0.279	-0.0485232154518442
0.28	-0.0483871401306399
0.281	-0.04825155011078107
0.28200000000000003	-0.048116441358399216
0.28300000000000003	-0.04798181048501871
0.28400000000000003	-0.047847654418484965
0.28500000000000003	-0.04771397008664337
0.28600000000000003	-0.047580754417339305
0.28700000000000003	-0.04744800433841817
0.28800000000000003	-0.047315716777725364
0.289	-0.047183888663106285
0.29	-0.047052516922406314
0.291	-0.04692159848347084
0.292	-0.04679113027414527
0.293	-0.046661109222274996
0.294	-0.0465315322557054
0.295	-0.04640239630228189
0.296	-0.046273698289849854
0.297	-0.04614543514625468
0.298	-0.04601760379934177
0.299	-0.04589020117695651
0.3	-0.04576322420694429
0.301	-0.04563666970955265
0.302	-0.045510534729351626
0.303	-0.045384816717129545
0.304	-0.045259513128813086
0.305	-0.04513462142032894
0.306	-0.04501013904760377
0.307	-0.044886063466564284
0.308	-0.044762392133137145
0.309	-0.04463912250324904
0.31	-0.044516252032826664
0.311	-0.04439377817779669
0.312	-0.0442716983940858
0.313	-0.044150010137620675
0.314	-0.044028710864328004
0.315	-0.04390779803013447
0.316	-0.04378726909096675
0.317	-0.04366712150275153
0.318	-0.043547352721415494
0.319	-0.04342796020288532
0.32	-0.04330894130591199
0.321	-0.04319029318746228
0.322	-0.04307201369388496
0.323	-0.04295410075505201
0.324	-0.042836552300835405
0.325	-0.042719366261107124
0.326	-0.04260254056573915
0.327	-0.04248607314460347
0.328	-0.04236996192757204
0.329	-0.042254204844516856
0.33	-0.042138799825309894
0.331	-0.04202374479982313
0.332	-0.04190903769792856
0.333	-0.041794676449498136
0.334	-0.04168065898440385
0.335	-0.04156698323251769
0.336	-0.04145364712371162
0.337	-0.04134064858785763
0.338	-0.04122798555482769
0.339	-0.04111565595449379
0.34	-0.0410036577167279
0.341	-0.040891988771402
0.342	-0.040780647048388075
0.343	-0.04066963047750463
0.34400000000000003	-0.040558936814760006
0.34500000000000003	-0.04044856408577696
0.34600000000000003	-0.04033851060396588
0.34700000000000003	-0.040228774682737126
0.34800000000000003	-0.040119354635501085
0.34900000000000003	-0.04001024877566814
0.35000000000000003	-0.039901455416648655
0.35100000000000003	-0.03979297287185301
0.352	-0.0396847994546916
0.353	-0.039576933478574765
0.354	-0.03946937325691291
0.355	-0.0393621171031164
0.356	-0.039255163330595616
0.357	-0.039148510252760935
0.358	-0.03904215618302273
0.359	-0.03893609943479138
0.36	-0.03883033832147727
0.361	-0.03872487115649075
0.362	-0.03861969625324223
0.363	-0.03851481192514206
0.364	-0.03841021648560064
0.365	-0.03830590824802833
0.366	-0.03820188552583551
0.367	-0.0380981466029162
0.368	-0.037994689710438526
0.369	-0.037891513405223995
0.37	-0.037788616290370364
0.371	-0.03768599696897542
0.372	-0.03758365404413692
0.373	-0.03748158611895264
0.374	-0.03737979179652034
0.375	-0.037278269679937796
0.376	-0.03717701837230278
0.377	-0.03707603647671305
0.378	-0.03697532259626639
0.379	-0.03687487533406056
0.38	-0.036774693293193335
0.381	-0.03667477507676247
0.382	-0.036575119287865755
0.383	-0.03647572452960094
0.384	-0.03637658940506581
0.385	-0.03627771251735812
0.386	-0.036179092469575645
0.387	-0.036080727864816156
0.388	-0.035982617306177425
0.389	-0.03588475939675722
0.39	-0.0357871527396533
0.391	-0.035689795751069064
0.392	-0.035592686975805435
0.393	-0.03549582527640319
0.394	-0.03539920951593778
0.395	-0.03530283855748468
0.396	-0.035206711264119346
0.397	-0.035110826498917246
0.398	-0.03501518312495383
0.399	-0.034919780005304574
0.4	-0.03482461600304493
0.401	-0.03472968998125036
0.402	-0.03463500080299633
0.403	-0.0345405473313583
0.404	-0.03444632842941173
0.405	-0.03435234296023208
0.406	-0.034258589786894826
0.40700000000000003	-0.03416506777247541
0.40800000000000003	-0.03407177578004931
0.40900000000000003	-0.03397871267269198
0.41000000000000003	-0.033885877313478883
0.41100000000000003	-0.03379326856548548
0.41200000000000003	-0.03370088529178723
0.41300000000000003	-0.033608726355459605
0.41400000000000003	-0.03351679061957806
0.41500000000000004	-0.03342507694721806
0.41600000000000004	-0.03333358420145506
0.417	-0.03324231124536453
0.418	-0.03315125694202192
0.419	-0.033060420143617486
0.42	-0.032969799565165235
0.421	-0.03287939418392773
0.422	-0.032789203073387944
0.423	-0.032699225307028824
0.424	-0.03260945995833332
0.425	-0.032519906100784396
0.426	-0.032430562807865
0.427	-0.032341429153058085
0.428	-0.032252504209846614
0.429	-0.03216378705171353
0.43	-0.0320752767521418
0.431	-0.03198697238461437
0.432	-0.0318988730226142
0.433	-0.03181097773962425
0.434	-0.03172328560912746
0.435	-0.03163579570460679
0.436	-0.0315485070995452
0.437	-0.03146141886742565
0.438	-0.03137453008173108
0.439	-0.03128783981594445
0.44	-0.03120134714354872
0.441	-0.031115051138026838
0.442	-0.031028950872861765
0.443	-0.030943045421536454
0.444	-0.030857333857533857
0.445	-0.030771815254336927
0.446	-0.03068648868542863
0.447	-0.030601353224291906
0.448	-0.030516407915072877
0.449	-0.030431651773797596
0.45	-0.030347084014419434
0.451	-0.030262703869349466
0.452	-0.030178510570998768
0.453	-0.030094503351778414
0.454	-0.030010681444099473
0.455	-0.029927044080373024
0.456	-0.02984359049301014
0.457	-0.029760319914421893
0.458	-0.029677231577019358
0.459	-0.02959432471321361
0.46	-0.029511598555415724
0.461	-0.029429052336036772
0.462	-0.02934668528748783
0.463	-0.02926449664217997
0.464	-0.029182485632524267
0.465	-0.029100651490931793
0.466	-0.029018993449813624
0.467	-0.028937510741580838
0.468	-0.0288562025986445
0.46900000000000003	-0.028775068253415692
0.47000000000000003	-0.028694106938305482
0.47100000000000003	-0.028613317885724947
0.47200000000000003	-0.028532700328085164
0.47300000000000003	-0.028452253497797203
0.47400000000000003	-0.028371976627272137
0.47500000000000003	-0.028291868948921044
0.47600000000000003	-0.028211929695154996
0.47700000000000004	-0.028132157979304774
0.47800000000000004	-0.028052552953182795
0.47900000000000004	-0.02797311399060192
0.48	-0.027893840466734692
0.481	-0.027814731756753648
0.482	-0.027735787235831335
0.483	-0.027657006279140292
0.484	-0.027578388261853062
0.485	-0.02749993255914219
0.486	-0.027421638546180214
0.487	-0.027343505598139677
0.488	-0.027265533090193125
0.489	-0.027187720397513094
0.49	-0.02711006689527213
0.491	-0.027032571958642775
0.492	-0.026955234962797572
0.493	-0.026878055282909062
0.494	-0.026801032294149783
0.495	-0.026724165371692286
0.496	-0.026647453890709105
0.497	-0.026570897226372788
0.498	-0.02649449475385587
0.499	-0.026418245848330902
0.5	-0.026342149884970422
0.501	-0.02626620623894697
0.502	-0.02619041428543309
0.503	-0.026114773399601325
0.504	-0.026039282956624218
0.505	-0.025963942331674306
0.506	-0.02588875089992414
0.507	-0.025813708036546253
0.508	-0.02573881311671319
0.509	-0.0256640655155975
0.51	-0.025589464608371713
0.511	-0.02551500977020838
0.512	-0.025440700302705628
0.513	-0.025366535551707987
0.514	-0.02529251500728552
0.515	-0.02521863816021456
0.516	-0.025144904501271426
0.517	-0.025071313521232454
0.518	-0.024997864710873972
0.519	-0.024924557560972307
0.52	-0.02485139156230379
0.521	-0.02477836620564475
0.522	-0.024705480981771513
0.523	-0.02463273538146041
0.524	-0.02456012889548777
0.525	-0.024487661014629923
0.526	-0.024415331229663197
0.527	-0.024343139031363918
0.528	-0.02427108391050842
0.529	-0.024199165357873028
0.53	-0.024127382864234072
0.531	-0.02405573592036788
0.532	-0.023984224017050786
0.533	-0.023912846645059112
0.534	-0.02384160329516919
0.535	-0.023770493458157353
0.536	-0.02369951662479992
0.537	-0.02362867228587323
0.538	-0.023557959932153604
0.539	-0.02348737905441738
0.54	-0.023416929143440877
0.541	-0.02334660969000043
0.542	-0.023276420184872363
0.543	-0.02320636011883301
0.544	-0.0231364289826587
0.545	-0.02306662626712576
0.546	-0.022996951463010517
0.547	-0.022927404016210295
0.548	-0.022857983412182495
0.549	-0.022788689228486418
0.55	-0.022719521043035297
0.551	-0.022650478433742356
0.552	-0.022581560978520824
0.553	-0.022512768255283925
0.554	-0.02244409984194489
0.555	-0.022375555316416947
0.556	-0.022307134256613324
0.557	-0.022238836240447243
0.558	-0.022170660845831937
0.559	-0.02210260765068063
0.56	-0.02203467623290655
0.561	-0.02196686617042293
0.562	-0.02189917704114299
0.5630000000000001	-0.021831608422979962
0.5640000000000001	-0.02176415989384707
0.5650000000000001	-0.021696831031657544
0.5660000000000001	-0.02162962141432461
0.5670000000000001	-0.021562530619761495
0.5680000000000001	-0.02149555822588143
0.5690000000000001	-0.02142870381059764
0.5700000000000001	-0.021361966951823352
0.5710000000000001	-0.021295347227471794
0.5720000000000001	-0.021228844215456195
0.5730000000000001	-0.02116245749368978
0.5740000000000001	-0.021096186640085775
0.5750000000000001	-0.021030031232557412
0.5760000000000001	-0.020963990849017917
0.577	-0.02089806506738052
0.578	-0.020832253465558444
0.579	-0.020766555621464917
0.58	-0.020700971113013163
0.581	-0.020635499518116416
0.582	-0.0205701403239876
0.583	-0.020504893042031094
0.584	-0.020439757328954564
0.585	-0.020374732841947164
0.586	-0.020309819238198048
0.587	-0.020245016174896366
0.588	-0.020180323309231266
0.589	-0.020115740298391905
0.59	-0.020051266799567428
0.591	-0.01998690246994699
0.592	-0.019922646966719738
0.593	-0.019858499947074826
0.594	-0.01979446106820141
0.595	-0.01973052998728863
0.596	-0.019666706361525645
0.597	-0.019602989848101604
0.598	-0.01953938010420566
0.599	-0.019475876787026964
0.6	-0.01941247955375466
0.601	-0.01934918806157791
0.602	-0.019286001967685856
0.603	-0.019222920929267653
0.604	-0.019159944603512453
0.605	-0.019097072647609407
0.606	-0.019034304718747664
0.607	-0.01897164047411638
0.608	-0.018909079570904697
0.609	-0.01884662166630177
0.61	-0.018784266417496757
0.611	-0.018722013481678804
0.612	-0.018659862516037056
0.613	-0.018597813177760672
0.614	-0.018535865124038802
0.615	-0.018474018012060597
0.616	-0.018412271499015205
0.617	-0.01835062524209178
0.618	-0.01828907889847947
0.619	-0.018227632125367432
0.62	-0.018166284579944812
0.621	-0.018105035919400766
0.622	-0.018043885800924437
0.623	-0.01798283388170498
0.624	-0.01792187981893155
0.625	-0.017861023248187297
0.626	-0.01780026375553091
0.627	-0.017739601048426958
0.628	-0.017679034848166443
0.629	-0.017618564876040355
0.63	-0.01755819085333969
0.631	-0.01749791250135544
0.632	-0.017437729541378604
0.633	-0.017377641694700175
0.634	-0.01731764868261115
0.635	-0.01725775022640252
0.636	-0.01719794604736528
0.637	-0.01713823586679043
0.638	-0.017078619405968956
0.639	-0.01701909638619186
0.64	-0.016959666528750136
0.641	-0.016900329554934774
0.642	-0.01684108518603677
0.643	-0.016781933143347125
0.644	-0.01672287314815683
0.645	-0.016663904921756876
0.646	-0.01660502818543826
0.647	-0.01654624266049198
0.648	-0.016487548068209026
0.649	-0.0164289441298804
0.65	-0.016370430566797087
0.651	-0.016312007100250086
0.652	-0.016253673451530393
0.653	-0.016195429341929003
0.654	-0.01613727449273691
0.655	-0.016079208625245107
0.656	-0.016021231460744592
0.657	-0.015963342720526356
0.658	-0.015905542125881397
0.659	-0.015847829398100706
0.66	-0.01579020425847528
0.661	-0.015732666428296117
0.662	-0.015675215628854208
0.663	-0.015617851581440549
0.664	-0.015560574007346131
0.665	-0.015503382627861955
0.666	-0.01544627716427901
0.667	-0.015389257337888295
0.668	-0.015332322867703555
0.669	-0.015275473419704668
0.67	-0.015218708727895743
0.671	-0.015162028562646455
0.672	-0.01510543269432648
0.673	-0.015048920893305494
0.674	-0.01499249292995317
0.675	-0.014936148574639185
0.676	-0.014879887597733215
0.677	-0.014823709769604933
0.678	-0.014767614860624015
0.679	-0.014711602641160136
0.68	-0.014655672881582971
0.681	-0.014599825352262197
0.682	-0.014544059823567487
0.683	-0.014488376065868518
0.684	-0.014432773849534963
0.685	-0.014377252944936499
0.686	-0.014321813122442802
0.687	-0.014266454152423546
0.6880000000000001	-0.014211175805248404
0.6890000000000001	-0.014155977851287055
0.6900000000000001	-0.014100860060909173
0.6910000000000001	-0.014045822204484432
0.6920000000000001	-0.013990864052382507
0.6930000000000001	-0.013935985374973075
0.6940000000000001	-0.013881185942625811
0.6950000000000001	-0.01382646552571039
0.6960000000000001	-0.013771823894596486
0.6970000000000001	-0.013717260819653774
0.6980000000000001	-0.013662776071251933
0.6990000000000001	-0.013608369419760633
0.7000000000000001	-0.013554040635549552
0.7010000000000001	-0.013499789488988365
0.7020000000000001	-0.013445615750446747
0.7030000000000001	-0.013391519190294373
0.704	-0.013337499578900926
0.705	-0.013283556686636066
0.706	-0.013229690283869477
0.707	-0.013175900140970833
0.708	-0.013122186028309809
0.709	-0.01306854771625608
0.71	-0.013014984975179321
0.711	-0.01296149757544921
0.712	-0.012908085263322527
0.713	-0.012854747789211078
0.714	-0.012801484960809219
0.715	-0.01274829658669481
0.716	-0.012695182475445713
0.717	-0.01264214243563979
0.718	-0.012589176275854902
0.719	-0.012536283804668914
0.72	-0.012483464830659683
0.721	-0.012430719162405075
0.722	-0.012378046608482952
0.723	-0.012325446977471174
0.724	-0.012272920077947603
0.725	-0.012220465718490104
0.726	-0.012168083707676535
0.727	-0.01211577385408476
0.728	-0.012063535966292642
0.729	-0.01201136985287804
0.73	-0.011959275322418817
0.731	-0.011907252183492837
0.732	-0.011855300244677961
0.733	-0.01180341931455205
0.734	-0.011751609201692968
0.735	-0.011699869714678575
0.736	-0.011648200662086734
0.737	-0.011596601852495305
0.738	-0.011545073094482152
0.739	-0.011493614196625137
0.74	-0.011442224967502121
0.741	-0.011390905215690967
0.742	-0.011339654749769536
0.743	-0.011288473378315692
0.744	-0.011237360909907294
0.745	-0.011186317153122205
0.746	-0.011135341916538288
0.747	-0.011084435008733405
0.748	-0.011033596238285417
0.749	-0.010982825413772187
0.75	-0.010932122343771574
0.751	-0.010881486836861446
0.752	-0.010830918701619658
0.753	-0.010780417746624077
0.754	-0.010729983780452562
0.755	-0.010679616609157224
0.756	-0.010629316036081115
0.757	-0.010579081894478311
0.758	-0.010528914021606064
0.759	-0.010478812254721623
0.76	-0.010428776431082238
0.761	-0.010378806387945163
0.762	-0.010328901962567645
0.763	-0.010279062992206937
0.764	-0.010229289314120288
0.765	-0.010179580765564949
0.766	-0.010129937183798171
0.767	-0.010080358406077204
0.768	-0.010030844269659299
0.769	-0.009981394611801708
0.77	-0.009932009269761677
0.771	-0.009882688080796462
0.772	-0.00983343088216331
0.773	-0.009784237511119473
0.774	-0.009735107804922202
0.775	-0.009686041600828746
0.776	-0.009637038736096356
0.777	-0.009588099047982284
0.778	-0.00953922237374378
0.779	-0.009490408550638095
0.78	-0.009441657415922476
0.781	-0.009392968806854179
0.782	-0.009344342560690451
0.783	-0.009295778514688543
0.784	-0.009247276506105706
0.785	-0.009198836372199192
0.786	-0.009150457950226249
0.787	-0.009102141077444129
0.788	-0.009053885591110082
0.789	-0.00900569132848136
0.79	-0.008957558126815212
0.791	-0.008909485823368889
0.792	-0.008861474255399642
0.793	-0.00881352326016472
0.794	-0.008765632674921376
0.795	-0.00871780233692686
0.796	-0.00867003208343842
0.797	-0.00862232175171331
0.798	-0.008574671179106626
0.799	-0.008527080215451921
0.8	-0.00847954872407415
0.801	-0.00843207656683368
0.802	-0.008384663605590885
0.803	-0.008337309702206133
0.804	-0.008290014718539794
0.805	-0.00824277851645224
0.806	-0.008195600957803837
0.807	-0.00814848190445496
0.808	-0.008101421218265976
0.809	-0.008054418761097255
0.81	-0.00800747439480917
0.811	-0.007960587981262089
0.812	-0.007913759382316383
0.8130000000000001	-0.00786698845983242
0.8140000000000001	-0.007820275075670572
0.8150000000000001	-0.007773619091691209
0.8160000000000001	-0.007727020369754702
0.8170000000000001	-0.007680478771721419
0.8180000000000001	-0.007633994159451732
0.8190000000000001	-0.0075875663948060095
0.8200000000000001	-0.007541195339644623
0.8210000000000001	-0.007494880855827942
0.8220000000000001	-0.0074486228052163365
0.8230000000000001	-0.007402421049670177
0.8240000000000001	-0.007356275451049834
0.8250000000000001	-0.007310185871215677
0.8260000000000001	-0.007264152172028076
0.8270000000000001	-0.007218174215347401
0.8280000000000001	-0.007172251863034023
0.8290000000000001	-0.007126384976948312
0.8300000000000001	-0.007080573418950637
0.8310000000000001	-0.007034817050901369
0.8320000000000001	-0.006989115734660878
0.833	-0.00694346933208954
0.834	-0.006897877705047713
0.835	-0.006852340715395774
0.836	-0.006806858224994093
0.837	-0.006761430095703039
0.838	-0.006716056189382983
0.839	-0.006670736367894295
0.84	-0.006625470493097345
0.841	-0.006580258426852503
0.842	-0.006535100017754338
0.843	-0.0064899951089475065
0.844	-0.006444943583972788
0.845	-0.0063999453278235415
0.846	-0.006355000225493122
0.847	-0.006310108161974886
0.848	-0.006265269022262189
0.849	-0.006220482691348387
0.85	-0.006175749054226837
0.851	-0.006131067995890895
0.852	-0.006086439401333917
0.853	-0.00604186315554926
0.854	-0.005997339143530279
0.855	-0.00595286725027033
0.856	-0.00590844736076277
0.857	-0.005864079360000956
0.858	-0.0058197631329782425
0.859	-0.005775498564687986
0.86	-0.005731285540123543
0.861	-0.005687123944278271
0.862	-0.005643013662145523
0.863	-0.005598954578718658
0.864	-0.005554946578991031
0.865	-0.005510989547955998
0.866	-0.005467083370606917
0.867	-0.005423227931937141
0.868	-0.005379423116940029
0.869	-0.005335668810608936
0.87	-0.005291964897937218
0.871	-0.005248311263918232
0.872	-0.005204707777295731
0.873	-0.0051611542010953125
0.874	-0.005117650404415883
0.875	-0.005074196283479858
0.876	-0.00503079173450965
0.877	-0.004987436653727673
0.878	-0.0049441309373563416
0.879	-0.004900874481618068
0.88	-0.004857667182735268
0.881	-0.004814508936930355
0.882	-0.004771399640425741
0.883	-0.004728339189443842
0.884	-0.004685327480207072
0.885	-0.004642364408937843
0.886	-0.00459944987185857
0.887	-0.004556583765191667
0.888	-0.004513765985159547
0.889	-0.004470996427984625
0.89	-0.004428274989889314
0.891	-0.004385601567096028
0.892	-0.0043429760558271815
0.893	-0.004300398352305187
0.894	-0.00425786835275246
0.895	-0.004215385953391413
0.896	-0.00417295105044446
0.897	-0.004130563540134015
0.898	-0.004088223318682493
0.899	-0.004045930282312307
0.9	-0.00400368432724587
0.901	-0.003961485349705597
0.902	-0.003919333244978931
0.903	-0.0038772278223043115
0.904	-0.003835168927936602
0.905	-0.003793156467911403
0.906	-0.003751190348264314
0.907	-0.0037092704750309353
0.908	-0.0036673967542468675
0.909	-0.0036255690919477102
0.91	-0.0035837873941690634
0.911	-0.0035420515669465275
0.912	-0.0035003615163157024
0.913	-0.0034587171483121885
0.914	-0.0034171183689715853
0.915	-0.003375565084329494
0.916	-0.0033340572004215137
0.917	-0.0032925946232832447
0.918	-0.0032511772589502875
0.919	-0.003209805013458242
0.92	-0.0031684777928427084
0.921	-0.0031271955031392865
0.922	-0.0030859580503835764
0.923	-0.0030447653406111786
0.924	-0.0030036172798576927
0.925	-0.0029625137741587197
0.926	-0.0029214547295498584
0.927	-0.00288044005206671
0.928	-0.0028394696477448745
0.929	-0.0027985434226199517
0.93	-0.0027576612827275413
0.931	-0.0027168231341032443
0.932	-0.00267602888278266
0.933	-0.0026352784730524206
0.934	-0.0025945718894198606
0.935	-0.0025539090325166383
0.936	-0.0025132898000572636
0.937	-0.002472714089756245
0.9380000000000001	-0.002432181799328092
0.9390000000000001	-0.0023916928264873134
0.9400000000000001	-0.002351247068948419
0.9410000000000001	-0.002310844424425918
0.9420000000000001	-0.002270484790634319
0.9430000000000001	-0.0022301680652881315
0.9440000000000001	-0.0021898941461018645
0.9450000000000001	-0.002149662930790028
0.9460000000000001	-0.0021094743170671304
0.9470000000000001	-0.002069328202647681
0.9480000000000001	-0.002029224485246189
0.9490000000000001	-0.0019891630625771635
0.9500000000000001	-0.0019491438323551145
0.9510000000000001	-0.0019091666922945504
0.9520000000000001	-0.0018692315401099802
0.9530000000000001	-0.0018293382735159137
0.9540000000000001	-0.0017894867902268601
0.9550000000000001	-0.0017496769879573283
0.9560000000000001	-0.0017099087644218273
0.9570000000000001	-0.0016701820173348667
0.9580000000000001	-0.0016304966444109555
0.9590000000000001	-0.0015908525433646031
0.96	-0.001551249611910323
0.961	-0.0015116877477626153
0.962	-0.001472166848635994
0.963	-0.0014326867816275755
0.964	-0.0013932472629517734
0.965	-0.0013538482449778498
0.966	-0.0013144897277058045
0.967	-0.0012751717111356374
0.968	-0.0012358941952673485
0.969	-0.001196657180100938
0.97	-0.0011574606656364057
0.971	-0.0011183046518737517
0.972	-0.0010791891388129758
0.973	-0.001040114126454078
0.974	-0.0010010796147970587
0.975	-0.0009620856029897498
0.976	-0.0009231315415513097
0.977	-0.0008842169617931689
0.978	-0.0008453418637153277
0.979	-0.0008065062473177855
0.98	-0.0007677101126005428
0.981	-0.0007289534595635995
0.982	-0.0006902362882069555
0.983	-0.0006515585985306109
0.984	-0.0006129203905345658
0.985	-0.0005743216642188202
0.986	-0.000535762419583374
0.987	-0.0004972426566282272
0.988	-0.0004587621849142376
0.989	-0.0004203202835269627
0.99	-0.0003819168827824924
0.991	-0.0003435519826808268
0.992	-0.0003052255832219658
0.993	-0.00026693768440590946
0.994	-0.00022868828623265775
0.995	-0.00019047738870221062
0.996	-0.0001523049918145681
0.997	-0.00011417109556973015
0.998	-0.00007607569996769682
0.999	-0.00003801880500846807
1.	0.

==> con0_0.0001.dat <==
0.	-0.12227584905868304
0.001	-0.12226907680493126
0.002	-0.1222487683237688
0.003	-0.12221494267852204
0.004	-0.12216763574747558
0.005	-0.1221068935595858
0.006	-0.12203278079120346
0.007	-0.12194536895542475
0.008	-0.1218447500588551
0.009000000000000001	-0.12173102409733239
0.01	-0.12160430677300628
0.011	-0.12146472484711107
0.012	-0.12131241980239146
0.013000000000000001	-0.12114754319043103
0.014	-0.12097026045147556
0.015	-0.12078074793638778
0.016	-0.12057919321995315
0.017	-0.12036579592332841
0.018000000000000002	-0.12014076494885527
0.019	-0.11990432183508144
0.02	-0.11965669514296882
0.021	-0.11939812494803431
0.022	-0.1191288600056768
0.023	-0.11884915759738454
0.024	-0.1185592831168216
0.025	-0.11825950936694318
0.026000000000000002	-0.11795011655859745
0.027	-0.11763139154296684
0.028	-0.1173036270711218
0.029	-0.11696712148143744
0.03	-0.11662217800640165
0.031	-0.1162691042745456
0.032	-0.11590821164781208
0.033	-0.11553981466080669
0.034	-0.11516423043622405
0.035	-0.11478177808651917
0.036000000000000004	-0.11439277809222943
0.037	-0.11399755184953804
0.038	-0.11359642126113498
0.039	-0.11318970749413551
0.04	-0.11277773077037882
0.041	-0.1123608099156047
0.042	-0.11193926169996188
0.043000000000000003	-0.11151340029424511
0.044	-0.11108353674146536
0.045	-0.11064997844699188
0.046	-0.11021302867092139
0.047	-0.10977298605117065
0.048	-0.10933014415854954
0.049	-0.1088847910844019
0.05	-0.10843720910469584
0.051000000000000004	-0.1079876739414121
0.052000000000000005	-0.10753645518404545
0.053	-0.107083814742194
0.054	-0.10663000768130045
0.055	-0.10617528144654621
0.056	-0.1057198763303785
0.057	-0.10526402467736978
0.058	-0.10480794945043265
0.059000000000000004	-0.10435186577083667
0.06	-0.10389598000790061
0.061	-0.10344048977043666
0.062	-0.10298559243308655
0.063	-0.10253146470958684
0.064	-0.10207827113936824
0.065	-0.10162618414448152
0.066	-0.1011753581055422
0.067	-0.10072594037900726
0.068	-0.10027806995392546
0.069	-0.0998318774907176
0.07	-0.09938748567215275
0.07100000000000001	-0.09894500934989887
0.07200000000000001	-0.09850455561623396
0.073	-0.09806622376773269
0.074	-0.09763010630451932
0.075	-0.09719628821897641
0.076	-0.09676484772128198
0.077	-0.09633585638804484
0.078	-0.09590937940753148
0.079	-0.09548547582926695
0.08	-0.0950641988148025
0.081	-0.09464559591014289
0.082	-0.09422970925189533
0.083	-0.09381657588989614
0.084	-0.09340622801066928
0.085	-0.09299869320512115
0.08600000000000001	-0.09259399469513122
0.08700000000000001	-0.09219215159577325
0.088	-0.09179317917353329
0.089	-0.09139708910491498
0.09	-0.09100388957924245
0.091	-0.09061358563528385
0.092	-0.09022617727622241
0.093	-0.08984166795431649
0.094	-0.08946005236501653
0.095	-0.08908132486935391
0.096	-0.08870547761424465
0.097	-0.08833250072692309
0.098	-0.08796238246343635
0.099	-0.08759510936473608
0.1	-0.08723066640004096
0.101	-0.08686903709933655
0.10200000000000001	-0.0865102036828756
0.10300000000000001	-0.08615414718820252
0.10400000000000001	-0.08580084758360153
0.105	-0.08545028387423087
0.106	-0.08510243420166011
0.107	-0.0847572759359193
0.108	-0.08441478576091525
0.109	-0.08407493976405502
0.11	-0.08373771350546419
0.111	-0.08340308209494311
0.112	-0.08307102024953039
0.113	-0.08274150236124672
0.114	-0.08241450255148389
0.115	-0.08208999472569223
0.116	-0.08176795261678756
0.117	-0.08144834983510757
0.11800000000000001	-0.08113115990798245
0.11900000000000001	-0.08081635631771034
0.12	-0.08050391253648431
0.121	-0.08019380205783948
0.122	-0.07988599842704988
0.123	-0.07958047527461425
0.124	-0.07927720632190037
0.125	-0.07897616542664103
0.126	-0.07867732659054852
0.127	-0.07838066396938545
0.128	-0.07808615192101694
0.129	-0.07779376497474015
0.13	-0.07750347789017689
0.131	-0.07721526563698293
0.132	-0.07692910341854949
0.133	-0.0766449666814353
0.134	-0.07636283112567578
0.135	-0.07608267270541026
0.136	-0.07580446763490291
0.137	-0.07552819240212803
0.138	-0.07525382377197372
0.139	-0.07498133877737902
0.14	-0.07471071473852196
0.14100000000000001	-0.07444192925668731
0.14200000000000002	-0.07417496021785944
0.14300000000000002	-0.07390978579402152
0.14400000000000002	-0.07364638444382571
0.145	-0.07338473491301144
0.146	-0.0731248162342733
0.147	-0.07286660772607034
0.148	-0.07261008898757186
0.149	-0.07235523992775876
0.15	-0.07210204069479693
0.151	-0.07185047176056064
0.152	-0.0716005138456617
0.153	-0.0713521479658692
0.154	-0.07110535540683376
0.155	-0.07086011771872963
0.156	-0.07061641674184448
0.157	-0.07037423455009482
0.158	-0.07013355352530462
0.159	-0.06989435626069801
0.16	-0.0696566256553706
0.161	-0.06942034482165868
0.162	-0.06918549715637513
0.163	-0.06895206628555381
0.164	-0.06872003607970972
0.165	-0.06848939066949553
0.166	-0.06826011439204407
0.167	-0.06803219185608729
0.168	-0.0678056078705159
0.169	-0.06758034748776316
0.17	-0.0673563959812087
0.171	-0.06713373884588955
0.17200000000000001	-0.06691236179241011
0.17300000000000001	-0.0666922506457207
0.17400000000000002	-0.0664733916812186
0.17500000000000002	-0.0662557712698322
0.176	-0.06603937596869051
0.177	-0.06582419237039272
0.178	-0.06561020747452824
0.179	-0.06539740854049648
0.18	-0.06518578283193166
0.181	-0.06497531775000044
0.182	-0.06476600113561798
0.183	-0.06455782091727978
0.184	-0.06435076503578468
0.185	-0.0641448217270372
0.186	-0.06393997952747955
0.187	-0.06373622698692544
0.188	-0.06353355272564332
0.189	-0.06333194575378127
0.19	-0.06313139521504252
0.191	-0.06293189025635151
0.192	-0.06273342022077623
0.193	-0.06253597474970281
0.194	-0.062339543508516976
0.195	-0.06214411627363143
0.196	-0.06194968311324623
0.197	-0.06175623414236244
0.198	-0.06156375955861509
0.199	-0.061372249843222794
0.2	-0.06118169553744896
0.201	-0.060992087242049374
0.202	-0.06080341582737048
0.203	-0.06061567223898194
0.20400000000000001	-0.060428847465367815
0.20500000000000002	-0.060242932743654304
0.20600000000000002	-0.060057919399602866
0.20700000000000002	-0.059873798774303655
0.20800000000000002	-0.05969056244944516
0.209	-0.05950820215953934
0.21	-0.05932670964057225
0.211	-0.05914607668418707
0.212	-0.05896629536217069
0.213	-0.05878735783168783
0.214	-0.05860925624986313
0.215	-0.05843198285961211
0.216	-0.058255530164950574
0.217	-0.05807989071805652
0.218	-0.05790505707232471
0.219	-0.057731021903469015
0.22	-0.05755777810700252
0.221	-0.05738531860103411
0.222	-0.057213636300031644
0.223	-0.05704272424805261
0.224	-0.05687257574305365
0.225	-0.05670318410422488
0.226	-0.056534542650756456
0.227	-0.056366644707963695
0.228	-0.05619948379149897
0.229	-0.05603305362213533
0.23	-0.055867347929939325
0.231	-0.05570236044497755
0.232	-0.055538084908576556
0.233	-0.05537451525830369
0.234	-0.055211645592878916
0.23500000000000001	-0.05504947001550162
0.23600000000000002	-0.054887982629371175
0.23700000000000002	-0.05472717752670718
0.23800000000000002	-0.05456704898224631
0.23900000000000002	-0.054407591502599065
0.24	-0.054248799601601214
0.241	-0.054090667793088514
0.242	-0.05393319059089672
0.243	-0.053776362507637766
0.244	-0.05362017814050288
0.245	-0.05346463237124583
0.246	-0.053309720130728475
0.247	-0.05315543634981264
0.248	-0.05300177595936016
0.249	-0.05284873389023288
0.25	-0.05269630510250268
0.251	-0.05254448477565861
0.252	-0.052393268188931204
0.253	-0.05224265062205206
0.254	-0.05209262735475277
0.255	-0.05194319366676495
0.256	-0.051794344818060944
0.257	-0.05164607597189771
0.258	-0.05149838277779549
0.259	-0.051351261002299586
0.26	-0.05120470641195527
0.261	-0.05105871477330786
0.262	-0.05091328185290263
0.263	-0.050768403417284884
0.264	-0.05062407523299991
0.265	-0.050480293066593
0.266	-0.050337052684609446
0.267	-0.050194349849751387
0.268	-0.05005218035252534
0.269	-0.049910540357918705
0.27	-0.04976942612341214
0.271	-0.0496288339064863
0.272	-0.04948875996462183
0.273	-0.04934920055529938
0.274	-0.0492101519359996
0.275	-0.04907161036420315
0.276	-0.04893357209739067
0.277	-0.04879603339304281
0.278	-0.04865899050756647
0.279	-0.0485224397044687
0.28	-0.048386377555025464
0.281	-0.04825080073542171
0.28200000000000003	-0.048115705921842396
0.28300000000000003	-0.04798108979047246
0.28400000000000003	-0.04784694901749688
0.28500000000000003	-0.04771328027910059
0.28600000000000003	-0.04758008025146854
0.28700000000000003	-0.04744734561078569
0.28800000000000003	-0.047315073033236996
0.289	-0.04718325919497285
0.29	-0.047051900769865325
0.291	-0.046920994676853706
0.292	-0.046790537951184916
0.293	-0.04666052762810585
0.294	-0.04653096074286343
0.295	-0.04640183433070454
0.296	-0.04627314542687612
0.297	-0.04614489106662506
0.298	-0.04601706828519827
0.299	-0.045889674117842665
0.3	-0.045762705599805144
0.301	-0.04563615976042295
0.302	-0.04551003381766089
0.303	-0.04538432511641957
0.304	-0.04525903100196453
0.305	-0.045134148819561314
0.306	-0.04500967591447546
0.307	-0.04488560963197251
0.308	-0.044761947317317995
0.309	-0.04463868631577747
0.31	-0.04451582397261647
0.311	-0.04439335763310053
0.312	-0.0442712846415452
0.313	-0.044149602487215965
0.314	-0.04402830877844635
0.315	-0.04390740112506693
0.316	-0.04378687713690828
0.317	-0.043666734423800965
0.318	-0.04354697059557556
0.319	-0.04342758326206263
0.32	-0.043308570033092755
0.321	-0.0431899285184965
0.322	-0.04307165632810444
0.323	-0.04295375103684138
0.324	-0.04283621028903924
0.325	-0.04271903195078437
0.326	-0.04260221389720857
0.327	-0.0424857540034436
0.328	-0.04236965014462124
0.329	-0.04225390019587328
0.33	-0.042138502032331486
0.331	-0.04202345352912764
0.332	-0.041908752561393516
0.333	-0.041794397004260894
0.334	-0.04168038473286156
0.335	-0.04156671362232728
0.336	-0.04145338154747234
0.337	-0.04134038638656029
0.338	-0.04122772618786389
0.339	-0.04111539906321941
0.34	-0.04100340312446315
0.341	-0.04089173648343137
0.342	-0.040780397251960365
0.343	-0.04066938354188641
0.34400000000000003	-0.04055869346504578
0.34500000000000003	-0.040448325133274766
0.34600000000000003	-0.04033827665840965
0.34700000000000003	-0.0402285461522867
0.34800000000000003	-0.04011913172674221
0.34900000000000003	-0.04001003149361246
0.35000000000000003	-0.0399012435369403
0.35100000000000003	-0.039792765867573666
0.352	-0.03968459679870964
0.353	-0.03957673469135862
0.354	-0.03946917790653097
0.355	-0.03936192480523709
0.356	-0.039254973748487375
0.357	-0.039148323097292194
0.358	-0.039041971212661945
0.359	-0.038935916455607004
0.36	-0.03883015718713777
0.361	-0.03872469176826462
0.362	-0.03861951855999794
0.363	-0.03851463592334812
0.364	-0.03841004221932554
0.365	-0.0383057358089406
0.366	-0.038201715053203675
0.367	-0.03809797831312515
0.368	-0.037994523945192885
0.369	-0.03789135027094213
0.37	-0.037788455815445335
0.371	-0.03768583916471845
0.372	-0.03758349890477743
0.373	-0.037481433621638215
0.374	-0.037379641901316756
0.375	-0.037278122329828994
0.376	-0.03717687349319088
0.377	-0.03707589397741837
0.378	-0.036975182368527384
0.379	-0.0368747372525339
0.38	-0.03677455721545385
0.381	-0.03667464084330318
0.382	-0.03657498672209784
0.383	-0.03647559343785377
0.384	-0.03637645957658693
0.385	-0.03627758372431326
0.386	-0.036178964466901366
0.387	-0.0360806003044036
0.388	-0.035982489886649344
0.389	-0.03588463200052391
0.39	-0.03578702543291259
0.391	-0.03568966897070069
0.392	-0.03559256140077351
0.393	-0.03549570151001636
0.394	-0.035399088085314535
0.395	-0.03530271991355335
0.396	-0.03520659578161809
0.397	-0.035110714476394064
0.398	-0.03501507478476658
0.399	-0.03491967549362093
0.4	-0.03482451538984243
0.401	-0.03472959326031637
0.402	-0.03463490789192806
0.403	-0.0345404580715628
0.404	-0.03444624258610589
0.405	-0.034352260222442636
0.406	-0.03425850976745834
0.40700000000000003	-0.0341649900080383
0.40800000000000003	-0.0340716997248234
0.40900000000000003	-0.033978637479911276
0.41000000000000003	-0.03388580210405539
0.41100000000000003	-0.03379319259932507
0.41200000000000003	-0.03370080796778965
0.41300000000000003	-0.03360864721151846
0.41400000000000003	-0.03351670933258084
0.41500000000000004	-0.033424993333046105
0.41600000000000004	-0.03333349821498359
0.417	-0.033242222980462637
0.418	-0.03315116663155256
0.419	-0.0330603281703227
0.42	-0.03296970659884238
0.421	-0.03287930091918093
0.422	-0.0327891101334077
0.423	-0.03269913324359199
0.424	-0.032609369251803154
0.425	-0.032519817160110515
0.426	-0.0324304759705834
0.427	-0.032341344685291144
0.428	-0.032252422306303076
0.429	-0.032163707835688525
0.43	-0.03207520027551682
0.431	-0.0319868986278573
0.432	-0.03189880189477929
0.433	-0.031810909078352115
0.434	-0.031723219180645114
0.435	-0.03163573120372761
0.436	-0.031548444149668946
0.437	-0.03146135702024068
0.438	-0.03137446870907959
0.439	-0.03128777825355403
0.44	-0.031201284835615
0.441	-0.031114987637213536
0.442	-0.03102888584030065
0.443	-0.030942978626827367
0.444	-0.0308572651787447
0.445	-0.03077174467800367
0.446	-0.0306864163065553
0.447	-0.030601279246350605
0.448	-0.030516332679340605
0.449	-0.030431575787476323
0.45	-0.030347007752708773
0.451	-0.030262627756988972
0.452	-0.030178434982267948
0.453	-0.030094428610496715
0.454	-0.03001060782362629
0.455	-0.029926971803607698
0.456	-0.029843519732391955
0.457	-0.029760250791930083
0.458	-0.029677164164173094
0.459	-0.029594259031072014
0.46	-0.029511534574577863
0.461	-0.029428989976641656
0.462	-0.02934662441921441
0.463	-0.02926443708424715
0.464	-0.029182427153690897
0.465	-0.02910059380949666
0.466	-0.029018936233615473
0.467	-0.028937453542528628
0.468	-0.028856144917073206
0.46900000000000003	-0.028775009678017254
0.47000000000000003	-0.028694047146692336
0.47100000000000003	-0.02861325664443001
0.47200000000000003	-0.028532637492561835
0.47300000000000003	-0.028452189012419374
0.47400000000000003	-0.028371910525334186
0.47500000000000003	-0.02829180135263783
0.47600000000000003	-0.02821186081566187
0.47700000000000004	-0.028132088235737863
0.47800000000000004	-0.02805248293419737
0.47900000000000004	-0.027973044232371947
0.48	-0.027893771451593163
0.481	-0.027814663913192574
0.482	-0.027735720938501737
0.483	-0.02765694184885221
0.484	-0.027578325965575565
0.485	-0.02749987261000335
0.486	-0.027421581103467135
0.487	-0.027343450767298473
0.488	-0.02726548092282893
0.489	-0.02718767089139006
0.49	-0.027110019994313426
0.491	-0.02703252755293059
0.492	-0.02695519288857311
0.493	-0.026878015322572547
0.494	-0.026800994176260463
0.495	-0.026724128770968414
0.496	-0.026647418395874395
0.497	-0.026570862364733702
0.498	-0.02649446010404429
0.499	-0.02641821104297651
0.5	-0.026342114610700726
0.501	-0.02626617023638729
0.502	-0.026190377349206557
0.503	-0.026114735378328886
0.504	-0.026039243752924632
0.505	-0.02596390190216415
0.506	-0.025888709255217798
0.507	-0.025813665241255928
0.508	-0.025738769289448904
0.509	-0.025664020828967078
0.51	-0.025589419288980803
0.511	-0.025514964098660442
0.512	-0.025440654687176347
0.513	-0.025366490483698875
0.514	-0.02529247091739838
0.515	-0.02521859541744522
0.516	-0.025144863413009755
0.517	-0.025071274333262335
0.518	-0.024997827607373322
0.519	-0.024924522664513067
0.52	-0.02485135893385193
0.521	-0.024778335844560267
0.522	-0.02470545282580843
0.523	-0.02463270930676678
0.524	-0.024560104716605673
0.525	-0.024487638439263375
0.526	-0.02441530980887414
0.527	-0.024343118340746747
0.528	-0.024271063562017692
0.529	-0.02419914499982346
0.53	-0.02412736218130055
0.531	-0.02405571463358545
0.532	-0.023984201883814657
0.533	-0.02391282345912466
0.534	-0.023841578886651955
0.535	-0.023770467693533033
0.536	-0.023699489406904382
0.537	-0.0236286435539025
0.538	-0.02355792966166388
0.539	-0.023487347257325014
0.54	-0.02341689586802239
0.541	-0.023346575020892504
0.542	-0.02327638424307185
0.543	-0.02320632306169692
0.544	-0.023136391003904203
0.545	-0.023066587596830192
0.546	-0.022996912367611387
0.547	-0.02292736484338427
0.548	-0.022857944551285342
0.549	-0.022788651018451088
0.55	-0.022719483772018007
0.551	-0.02265044233912259
0.552	-0.02258152624690133
0.553	-0.022512735022490717
0.554	-0.022444068193027245
0.555	-0.022375525285647402
0.556	-0.02230710582748769
0.557	-0.022238809345684594
0.558	-0.02217063536737461
0.559	-0.02210258341969423
0.56	-0.022034653014931058
0.561	-0.021966843616157493
0.562	-0.02189915481150878
0.5630000000000001	-0.021831586209164925
0.5640000000000001	-0.021764137417305936
0.5650000000000001	-0.02169680804411182
0.5660000000000001	-0.02162959769776259
0.5670000000000001	-0.021562505986438253
0.5680000000000001	-0.021495532518318816
0.5690000000000001	-0.02142867690158429
0.5700000000000001	-0.021361938744414683
0.5710000000000001	-0.021295317654990008
0.5720000000000001	-0.021228813241490268
0.5730000000000001	-0.021162425112095474
0.5740000000000001	-0.021096152874985636
0.5750000000000001	-0.02102999613834076
0.5760000000000001	-0.02096395451034086
0.577	-0.02089802759916595
0.578	-0.020832215012996022
0.579	-0.020766516360011093
0.58	-0.020700931248391174
0.581	-0.02063545928631627
0.582	-0.020570100081966396
0.583	-0.020504853243521557
0.584	-0.020439718379161764
0.585	-0.020374695097067023
0.586	-0.02030978300541734
0.587	-0.020244981712392734
0.588	-0.020180290826173206
0.589	-0.02011570995493877
0.59	-0.02005123870686943
0.591	-0.019986876690145195
0.592	-0.01992262351294608
0.593	-0.019858478783452087
0.594	-0.019794442109843227
0.595	-0.0197305130965997
0.596	-0.019666691309272444
0.597	-0.019602976392380463
0.598	-0.019539368016724703
0.599	-0.019475865853106126
0.6	-0.01941246957232569
0.601	-0.019349178845184344
0.602	-0.019285993342483057
0.603	-0.019222912735022777
0.604	-0.019159936693604464
0.605	-0.019097064889029076
0.606	-0.019034296992097566
0.607	-0.018971632673610895
0.608	-0.01890907160437002
0.609	-0.01884661345517589
0.61	-0.018784257896829474
0.611	-0.01872200460013172
0.612	-0.018659853235883588
0.613	-0.018597803474886036
0.614	-0.01853585498794002
0.615	-0.018474007445846492
0.616	-0.018412260519406417
0.617	-0.018350613879420746
0.618	-0.01828906719669044
0.619	-0.018227620142016454
0.62	-0.018166272386199743
0.621	-0.018105023600041268
0.622	-0.018043873454341983
0.623	-0.017982821619902844
0.624	-0.01792186776752481
0.625	-0.017861011568008837
0.626	-0.017800252692155884
0.627	-0.017739590810766905
0.628	-0.017679025594642857
0.629	-0.017618556714584697
0.63	-0.01755818384058924
0.631	-0.017497906565841468
0.632	-0.017437724549812815
0.633	-0.017377637520004017
0.634	-0.017317645203915818
0.635	-0.017257747329048955
0.636	-0.017197943622904176
0.637	-0.017138233812982216
0.638	-0.01707861762678382
0.639	-0.017019094791809727
0.64	-0.016959665035560678
0.641	-0.016900328085537417
0.642	-0.01684108366924068
0.643	-0.016781931514171212
0.644	-0.016722871347829755
0.645	-0.016663902897717048
0.646	-0.016605025891333832
0.647	-0.01654624005618085
0.648	-0.016487545119758838
0.649	-0.016428940809568544
0.65	-0.016370426853110704
0.651	-0.016312002977886063
0.652	-0.01625366891139536
0.653	-0.01619542438113934
0.654	-0.016137269114618734
0.655	-0.016079202839334294
0.656	-0.016021225282786756
0.657	-0.01596333617247686
0.658	-0.01590553523590535
0.659	-0.01584782220057297
0.66	-0.01579019679398045
0.661	-0.015732658743628544
0.662	-0.015675207777017988
0.663	-0.01561784362164952
0.664	-0.015560566005023885
0.665	-0.015503374654641824
0.666	-0.015446269298004075
0.667	-0.015389249662611383
0.668	-0.015332315475964486
0.669	-0.015275466465564129
0.67	-0.015218702358911047
0.671	-0.015162022883505988
0.672	-0.015105427766849689
0.673	-0.015048916716563433
0.674	-0.014992489421855677
0.675	-0.014936145652052719
0.676	-0.014879885181414912
0.677	-0.014823707784202606
0.678	-0.014767613234676154
0.679	-0.014711601307095907
0.68	-0.014655671775722218
0.681	-0.014599824414815436
0.682	-0.014544058998635916
0.683	-0.014488375301444006
0.684	-0.014432773097500061
0.685	-0.014377252161064431
0.686	-0.01432181226639747
0.687	-0.014266453187759527
0.6880000000000001	-0.014211174699410955
0.6890000000000001	-0.014155976575612106
0.6900000000000001	-0.01410085859062333
0.6910000000000001	-0.01404582051870498
0.6920000000000001	-0.01399086213411741
0.6930000000000001	-0.013935983211120967
0.6940000000000001	-0.013881183523976007
0.6950000000000001	-0.013826462846942878
0.6960000000000001	-0.013771820954281935
0.6970000000000001	-0.01371725762025353
0.6980000000000001	-0.01366277261911801
0.6990000000000001	-0.013608365725135732
0.7000000000000001	-0.013554036712567044
0.7010000000000001	-0.013499785355672301
0.7020000000000001	-0.013445611428711852
0.7030000000000001	-0.01339151470594605
0.704	-0.013337494961635252
0.705	-0.0132835519700398
0.706	-0.01322968550542005
0.707	-0.013175895342036352
0.708	-0.01312218125414906
0.709	-0.013068543016018525
0.71	-0.0130149804019051
0.711	-0.012961493186069135
0.712	-0.012908081142770983
0.713	-0.012854744046270994
0.714	-0.012801481670829522
0.715	-0.012748293788258128
0.716	-0.012695180135351987
0.717	-0.012642140501588694
0.718	-0.01258917469788132
0.719	-0.012536282535142943
0.72	-0.012483463824286636
0.721	-0.012430718376225476
0.722	-0.012378046001872539
0.723	-0.0123254465121409
0.724	-0.01227291971794363
0.725	-0.012220465430193811
0.726	-0.012168083459804512
0.727	-0.012115773617688813
0.728	-0.012063535714759786
0.729	-0.01201136956193051
0.73	-0.011959274970114057
0.731	-0.011907251750223502
0.732	-0.011855299713171922
0.733	-0.011803418669872393
0.734	-0.011751608431237986
0.735	-0.011699868808181782
0.736	-0.011648199611616852
0.737	-0.011596600652456275
0.738	-0.011545071741613122
0.739	-0.01149361269000047
0.74	-0.011442223308531395
0.741	-0.011390903408118972
0.742	-0.011339652799676275
0.743	-0.01128847129411638
0.744	-0.011237358702352365
0.745	-0.0111863148352973
0.746	-0.011135339503864264
0.747	-0.011084432518966332
0.748	-0.011033593691516578
0.749	-0.010982822832428078
0.75	-0.010932119752613906
0.751	-0.01088148426298714
0.752	-0.010830916174460851
0.753	-0.010780415297948119
0.754	-0.010729981444362015
0.755	-0.01067961442461562
0.756	-0.010629314049622002
0.757	-0.010579080130294242
0.758	-0.010528912472110404
0.759	-0.010478810892375671
0.76	-0.010428775229394595
0.761	-0.010378805321740245
0.762	-0.0103289010079857
0.763	-0.010279062126704036
0.764	-0.010229288516468326
0.765	-0.010179580015851649
0.766	-0.010129936463427079
0.767	-0.01008035769776769
0.768	-0.01003084355744656
0.769	-0.009981393881036764
0.77	-0.009932008507111378
0.771	-0.009882687274243476
0.772	-0.009833430021006135
0.773	-0.009784236585972432
0.774	-0.00973510680771544
0.775	-0.009686040524808235
0.776	-0.009637037575823895
0.777	-0.009588097799335494
0.778	-0.009539221033916107
0.779	-0.00949040711813881
0.78	-0.009441655890576679
0.781	-0.00939296718980279
0.782	-0.009344340854390218
0.783	-0.00929577672291204
0.784	-0.00924727463394133
0.785	-0.009198834426051164
0.786	-0.00915045593781462
0.787	-0.009102139007804768
0.788	-0.009053883474594689
0.789	-0.009005689176757457
0.79	-0.008957555952866148
0.791	-0.008909483641493837
0.792	-0.008861472081213599
0.793	-0.008813521110598509
0.794	-0.008765630568221647
0.795	-0.008717800292656083
0.796	-0.008670030122474897
0.797	-0.008622319896251163
0.798	-0.008574669452557956
0.799	-0.008527078629968354
0.8	-0.008479547268627683
0.801	-0.008432075227728974
0.802	-0.008384662371055578
0.803	-0.00833730856098185
0.804	-0.008290013659882143
0.805	-0.008242777530130814
0.806	-0.008195600034102215
0.807	-0.008148481034170704
0.808	-0.008101420392710631
0.809	-0.008054417972096354
0.81	-0.008007473634702228
0.811	-0.007960587242902604
0.812	-0.00791375865907184
0.8130000000000001	-0.00786698774558429
0.8140000000000001	-0.007820274364814306
0.8150000000000001	-0.007773618379136245
0.8160000000000001	-0.007727019650924462
0.8170000000000001	-0.007680478042553309
0.8180000000000001	-0.007633993416397143
0.8190000000000001	-0.007587565634830318
0.8200000000000001	-0.007541194560227187
0.8210000000000001	-0.007494880054962107
0.8220000000000001	-0.00744862198140943
0.8230000000000001	-0.007402420201943512
0.8240000000000001	-0.007356274578938709
0.8250000000000001	-0.007310184974769373
0.8260000000000001	-0.007264151251809859
0.8270000000000001	-0.007218173272434523
0.8280000000000001	-0.007172250899017719
0.8290000000000001	-0.0071263839939338
0.8300000000000001	-0.007080572419557123
0.8310000000000001	-0.007034816038262041
0.8320000000000001	-0.006989114712422909
0.833	-0.006943468304414086
0.834	-0.006897876676609918
0.835	-0.0068523396913847635
0.836	-0.006806857211112976
0.837	-0.0067614290981689125
0.838	-0.006716055214926926
0.839	-0.006670735423761372
0.84	-0.006625469587046603
0.841	-0.006580257567156977
0.842	-0.006535099226460177
0.843	-0.006489994405142522
0.844	-0.006444942960244358
0.845	-0.0063999447769890055
0.846	-0.006354999740599781
0.847	-0.0063101077363000024
0.848	-0.006265268649312986
0.849	-0.006220482364862053
0.85	-0.006175748768170519
0.851	-0.006131067744461704
0.852	-0.006086439178958923
0.853	-0.006041862956885496
0.854	-0.00599733896346474
0.855	-0.005952867083919974
0.856	-0.005908447203474516
0.857	-0.005864079207351682
0.858	-0.005819762980774791
0.859	-0.005775498408967163
0.86	-0.0057312853771521125
0.861	-0.00568712377055296
0.862	-0.005643013474393021
0.863	-0.0055989543738956165
0.864	-0.005554946354284062
0.865	-0.0055109893007816765
0.866	-0.005467083098611778
0.867	-0.005423227632997684
0.868	-0.005379422789162712
0.869	-0.005335668452330181
0.87	-0.005291964507723409
0.871	-0.0052483108405657125
0.872	-0.005204707336080411
0.873	-0.005161153818221978
0.874	-0.005117650076729068
0.875	-0.0050741960063704974
0.876	-0.005030791503509479
0.877	-0.004987436464509229
0.878	-0.00494413078573296
0.879	-0.004900874363543887
0.88	-0.004857667094305225
0.881	-0.004814508874380186
0.882	-0.004771399600131987
0.883	-0.00472833916792384
0.884	-0.00468532747411896
0.885	-0.0046423644150805615
0.886	-0.004599449887171859
0.887	-0.004556583786756066
0.888	-0.004513766010196397
0.889	-0.004470996453856067
0.89	-0.004428275014098289
0.891	-0.004385601587286279
0.892	-0.004342976069783249
0.893	-0.004300398357952415
0.894	-0.004257868348156989
0.895	-0.004215385936760188
0.896	-0.0041729510201252255
0.897	-0.004130563494615314
0.898	-0.004088223256593671
0.899	-0.004045930202423507
0.9	-0.004003684228468039
0.901	-0.00396148523109048
0.902	-0.003919333106654045
0.903	-0.0038772277152187
0.904	-0.0038351688557319956
0.905	-0.0037931564280237404
0.906	-0.003751190338200522
0.907	-0.003709270492368928
0.908	-0.0036673967966355447
0.909	-0.0036255691571069606
0.91	-0.003583787479889762
0.911	-0.0035420516710905374
0.912	-0.0035003616368158726
0.913	-0.0034587172831723563
0.914	-0.0034171185162665744
0.915	-0.0033755652422051154
0.916	-0.003334057367094566
0.917	-0.0032925947970415138
0.918	-0.003251177438152546
0.919	-0.00320980519653425
0.92	-0.0031684779782932123
0.921	-0.0031271956895360217
0.922	-0.003085958236369264
0.923	-0.003044765524899528
0.924	-0.0030036174612333997
0.925	-0.0029625139514774666
0.926	-0.002921454901738317
0.927	-0.002880440218122537
0.928	-0.0028394698067367146
0.929	-0.0027985435736874367
0.93	-0.002757661425081291
0.931	-0.002716823267024865
0.932	-0.002676029005624745
0.933	-0.0026352785663313495
0.934	-0.002594571945741959
0.935	-0.002553909054258211
0.936	-0.002513289789546472
0.937	-0.002472714049273112
0.9380000000000001	-0.0024321817311044975
0.9390000000000001	-0.0023916927327069975
0.9400000000000001	-0.0023512469517469794
0.9410000000000001	-0.0023108442858908117
0.9420000000000001	-0.002270484632804862
0.9430000000000001	-0.0022301678901554983
0.9440000000000001	-0.002189893955609089
0.9450000000000001	-0.002149662726832002
0.9460000000000001	-0.0021094741014906046
0.9470000000000001	-0.0020693279772512657
0.9480000000000001	-0.002029224251780353
0.9490000000000001	-0.0019891628227442348
0.9500000000000001	-0.0019491435878092787
0.9510000000000001	-0.001909166444641853
0.9520000000000001	-0.0018692312909083255
0.9530000000000001	-0.0018293380242750642
0.9540000000000001	-0.0017894865424084372
0.9550000000000001	-0.0017496767429748127
0.9560000000000001	-0.0017099085236405582
0.9570000000000001	-0.0016701817820720423
0.9580000000000001	-0.0016304964159356327
0.9590000000000001	-0.0015908523228976975
0.96	-0.001551249400624609
0.961	-0.0015116875467827266
0.962	-0.0014721666590384226
0.963	-0.0014326866115738606
0.964	-0.0013932471193102993
0.965	-0.001353848123719787
0.966	-0.0013144896248023239
0.967	-0.00127517162255791
0.968	-0.001235894116986545
0.969	-0.0011966571080882294
0.97	-0.0011574605958629626
0.971	-0.0011183045803107449
0.972	-0.0010791890614315763
0.973	-0.0010401140392254568
0.974	-0.0010010795136923864
0.975	-0.0009620854848293938
0.976	-0.0009231314415230684
0.977	-0.0008842168775684443
0.978	-0.0008453417929655216
0.979	-0.0008065061877143
0.98	-0.0007677100618147796
0.981	-0.0007289534152669606
0.982	-0.0006902362480708429
0.983	-0.0006515585602264266
0.984	-0.0006129203517337115
0.985	-0.0005743216225926977
0.986	-0.0005357623728033853
0.987	-0.0004972426023657744
0.988	-0.00045876213270765816
0.989	-0.00042032023979764253
0.99	-0.00038191684677988085
0.991	-0.00034355195365437307
0.992	-0.00030522556042111913
0.993	-0.000266937667080119
0.994	-0.00022868827363137272
0.995	-0.00019047738007488027
0.996	-0.00015230498641064161
0.997	-0.00011417109263865682
0.998	-0.0000760756987589258
0.999	-0.000038018804771448545
1.	0.

==> con10_0.0001.dat <==
0.	0.00010151303657260184
0.001	0.00010151850084326245
0.002	0.00010153481178462061
0.003	0.00010156178353779443
0.004	0.00010159909038714044
0.005	0.00010164630392548555
0.006	0.00010170282485828809
0.007	0.00010176800308446775
0.008	0.0001018409864616846
0.009000000000000001	0.00010192085639744296
0.01	0.00010200656637410991
0.011	0.00010209697726841573
0.012	0.0001021908187926639
0.013000000000000001	0.0001022867686906648
0.014	0.00010238336670314165
0.015	0.00010247911556222355
0.016	0.00010257241961814834
0.017	0.00010266163790619438
0.018000000000000002	0.0001027450821797022
0.019	0.00010282102736366836
0.02	0.00010288773176909285
0.021	0.00010294343963606131
0.022	0.00010298640482255314
0.023	0.00010301490733065287
0.024	0.00010302726893077327
0.025	0.00010302188472142594
0.026000000000000002	0.00010299722527355325
0.027	0.00010295186107893806
0.028	0.00010288448614663212
0.029	0.00010279393772241513
0.03	0.00010267922306485769
0.031	0.00010253953979889806
0.032	0.0001023742987661575
0.033	0.00010218314570576601
0.034	0.00010196598312663802
0.035	0.00010172299430004353
0.036000000000000004	0.00010145466509729798
0.037	0.00010116179617092697
0.038	0.00010084554269155223
0.039	0.00010050739072951337
0.04	0.00010014920750224329
0.041	0.00009977322929173472
0.042	0.00009938206958350534
0.043000000000000003	0.000098978713102212
0.044	0.00009856650222444987
0.045	0.00009814912194642869
0.046	0.00009773057476445408
0.047	0.00009731513796524166
0.048	0.0000969073073181661
0.049	0.00009651173657461704
0.05	0.0000961331753044064
0.051000000000000004	0.00009577642025861929
0.052000000000000005	0.0000954462437281652
0.053	0.0000951472274506197
0.054	0.00009488370543934189
0.055	0.00009465970753918096
0.056	0.00009447891473672837
0.057	0.00009434454193002344
0.058	0.00009425918645686378
0.059000000000000004	0.0000942248907728305
0.06	0.00009424307995227436
0.061	0.00009431456274214217
0.062	0.00009443946747282027
0.063	0.00009461735604425752
0.064	0.00009484722966263042
0.065	0.00009512769937233809
0.066	0.00009545675137491854
0.067	0.00009583208846072097
0.068	0.00009625117075624668
0.069	0.00009671130690888949
0.07	0.0000972097709968662
0.07100000000000001	0.00009774394658473464
0.07200000000000001	0.00009831123430996398
0.073	0.0000989094881481458
0.074	0.00009953678403815847
0.075	0.00010019167796893462
0.076	0.000100873128678751
0.077	0.0001015804928219819
0.078	0.00010231346333490397
0.079	0.00010307191173443588
0.08	0.00010385569681225701
0.081	0.00010466440960011401
0.082	0.00010549704849649268
0.083	0.00010635171163312808
0.084	0.00010722529419411876
0.085	0.00010811321510380894
0.08600000000000001	0.00010900921201938673
0.08700000000000001	0.00010990529243452019
0.088	0.00011079180204486384
0.089	0.00011165762767211241
0.09	0.00011249059618759966
0.091	0.00011327800872893173
0.092	0.00011400723374329009
0.093	0.00011466636060087616
0.094	0.00011524490408593553
0.095	0.00011573443006893623
0.096	0.00011612912325482231
0.097	0.00011642619022381095
0.098	0.00011662614369936015
0.099	0.00011673290855008409
0.1	0.00011675376802003461
0.101	0.00011669917980521883
0.10200000000000001	0.00011658244038187494
0.10300000000000001	0.0001164192172361952
0.10400000000000001	0.00011622702197791674
0.105	0.00011602463866319545
0.106	0.00011583152941295064
0.107	0.00011566722562286482
0.108	0.00011555074954252026
0.109	0.00011550008444564612
0.11	0.0001155317188186214
0.111	0.00011566026793445236
0.112	0.00011589811106691067
0.113	0.0001162551906222141
0.114	0.00011673885314524583
0.115	0.00011735379970703509
0.116	0.00011810205103866258
0.117	0.00011898306597985706
0.11800000000000001	0.00011999386266179032
0.11900000000000001	0.00012112920746338681
0.12	0.0001223818408627621
0.121	0.00012374272249410253
0.122	0.0001252013583017959
0.123	0.00012674598276933257
0.124	0.0001283640253833249
0.125	0.00013004219185710223
0.126	0.00013176688955726217
0.127	0.00013352438295395432
0.128	0.0001353010983779639
0.129	0.0001370837530303567
0.13	0.0001388596026054453
0.131	0.0001406165459775538
0.132	0.00014234325753631637
0.133	0.0001440292880016915
0.134	0.0001456651453986562
0.135	0.00014724231277096178
0.136	0.0001487532734297656
0.137	0.00015019153392097407
0.138	0.00015155162696042253
0.139	0.00015282902657049577
0.14	0.0001540201703137003
0.14100000000000001	0.00015512238190943617
0.14200000000000002	0.00015613382320254989
0.14300000000000002	0.00015705343473325996
0.14400000000000002	0.00015788087222231288
0.145	0.0001586164420744565
0.146	0.00015926103565966785
0.147	0.00015981606487455445
0.148	0.00016028338765086976
0.149	0.00016066529547956794
0.15	0.00016096435802932877
0.151	0.00016118348040771097
0.152	0.0001613257618000405
0.153	0.0001613945078299531
0.154	0.0001613931499058036
0.155	0.00016132522653250532
0.156	0.00016119433599736126
0.157	0.0001610041078564231
0.158	0.00016075817447803987
0.159	0.00016046015100823125
0.16	0.00016011360178574732
0.161	0.00015972203688922963
0.162	0.00015928888015770418
0.163	0.00015881746497003714
0.164	0.00015831102783381464
0.165	0.000157772680233375
0.166	0.0001572054335064463
0.167	0.00015661215512811197
0.168	0.00015599560213529155
0.169	0.00015535839337153
0.17	0.00015470301956296427
0.171	0.00015403184072618512
0.17200000000000001	0.0001533470887364305
0.17300000000000001	0.00015265086995158207
0.17400000000000002	0.0001519451928772633
0.17500000000000002	0.00015123184326276386
0.176	0.00015051255441039644
0.177	0.0001497890380225605
0.178	0.0001490627738998118
0.179	0.0001483351017864252
0.18	0.00014760735951577884
0.181	0.0001468808112749466
0.182	0.00014615649834687824
0.183	0.0001454354203787885
0.184	0.00014471857041351707
0.185	0.00014400680367680476
0.186	0.00014330084824055103
0.187	0.00014260142773249936
0.188	0.0001419092350826013
0.189	0.00014122480843075795
0.19	0.00014054863845793688
0.191	0.0001398812150981132
0.192	0.00013922296743545124
0.193	0.0001385742217372381
0.194	0.00013793529460319937
0.195	0.00013730648096045342
0.196	0.00013668799203312964
0.197	0.00013608002183895532
0.198	0.000135482752294369
0.199	0.00013489629898716835
0.2	0.00013432075914929884
0.201	0.00013375622383439257
0.202	0.00013320273380178135
0.203	0.0001326603109053731
0.20400000000000001	0.0001321289735621459
0.20500000000000002	0.00013160870467193977
0.20600000000000002	0.00013109947003825056
0.20700000000000002	0.00013060123595164873
0.20800000000000002	0.00013011394178381484
0.209	0.00012963750396933707
0.21	0.00012917183865086897
0.211	0.00012871686175338926
0.212	0.00012827246593577897
0.213	0.00012783853203849005
0.214	0.0001274149409889714
0.215	0.00012700157326329535
0.216	0.00012659829273961975
0.217	0.00012620495807999442
0.218	0.0001258214281489687
0.219	0.00012544756097304318
0.22	0.00012508320527818343
0.221	0.00012472820800943918
0.222	0.00012438241665988956
0.223	0.00012404567917257884
0.224	0.00012371783685337766
0.225	0.00012339873013802544
0.226	0.00012308819946226158
0.227	0.00012278608610017286
0.228	0.00012249223503373526
0.229	0.00012220648872036577
0.23	0.00012192868917458443
0.231	0.00012165867841091133
0.232	0.00012139629927959499
0.233	0.0001211413996823043
0.234	0.00012089382825901955
0.23500000000000001	0.00012065343352766086
0.23600000000000002	0.0001204200640061483
0.23700000000000002	0.00012019356842970433
0.23800000000000002	0.00011997380124626641
0.23900000000000002	0.0001197606217267773
0.24	0.00011955388925376517
0.241	0.00011935346320975817
0.242	0.00011915920297728446
0.243	0.00011897096795159069
0.244	0.00011878862163602143
0.245	0.00011861203683933643
0.246	0.00011844108762035112
0.247	0.00011827564803788091
0.248	0.00011811559215074122
0.249	0.00011796079401774748
0.25	0.00011781112928535555
0.251	0.00011766648255607909
0.252	0.00011752674131920993
0.253	0.0001173917930516079
0.254	0.00011726152523013284
0.255	0.00011713582533164456
0.256	0.00011701457997915027
0.257	0.00011689767151994313
0.258	0.0001167850031084341
0.259	0.00011667648293166683
0.26	0.00011657201917668496
0.261	0.00011647152003053214
0.262	0.00011637489368025201
0.263	0.00011628204831288825
0.264	0.00011619289211548446
0.265	0.00011610733327508432
0.266	0.00011602527997873147
0.267	0.00011594664017903317
0.268	0.00011587132111306691
0.269	0.00011579924663711227
0.27	0.00011573034529864644
0.271	0.00011566454564514663
0.272	0.00011560177622409002
0.273	0.0001155419655829538
0.274	0.0001154850422692152
0.275	0.00011543093483035139
0.276	0.00011537957181383959
0.277	0.00011533088176715698
0.278	0.000115284793171504
0.279	0.00011524123292857728
0.28	0.00011520014062237138
0.281	0.000115161461096945
0.28200000000000003	0.00011512513919635687
0.28300000000000003	0.00011509111976466573
0.28400000000000003	0.00011505934764593028
0.28500000000000003	0.00011502976768420926
0.28600000000000003	0.00011500232472356142
0.28700000000000003	0.00011497696360804544
0.28800000000000003	0.00011495362918172007
0.289	0.00011493226628665042
0.29	0.00011491281823985634
0.291	0.00011489523717347136
0.292	0.00011487948065952678
0.293	0.00011486550627005385
0.294	0.00011485327157708385
0.295	0.00011484273415264804
0.296	0.00011483385156877768
0.297	0.00011482658139750403
0.298	0.0001148208812108584
0.299	0.000114816708580872
0.3	0.00011481402107957614
0.301	0.00011481277510619201
0.302	0.000114812932703442
0.303	0.00011481446126652564
0.304	0.0001148173282094548
0.305	0.00011482150094624132
0.306	0.00011482694689089706
0.307	0.00011483363345743389
0.308	0.00011484152805986367
0.309	0.00011485059811219824
0.31	0.00011486081102844944
0.311	0.00011487213422262918
0.312	0.00011488453451934005
0.313	0.00011489798226847464
0.314	0.00011491245220981992
0.315	0.00011492791915263526
0.316	0.00011494435790618001
0.317	0.00011496174327971357
0.318	0.00011498005008249528
0.319	0.00011499925312378451
0.32	0.00011501932721284064
0.321	0.00011504024715892302
0.322	0.00011506198777129103
0.323	0.00011508452259540029
0.324	0.00011510782623051961
0.325	0.00011513187983126696
0.326	0.00011515666483984516
0.327	0.00011518216269845698
0.328	0.00011520835484930529
0.329	0.00011523522273459289
0.33	0.00011526274779652258
0.331	0.00011529091147729718
0.332	0.00011531969521911951
0.333	0.00011534908046419238
0.334	0.00011537904865471862
0.335	0.00011540958123290105
0.336	0.00011544065962749704
0.337	0.00011547226440113455
0.338	0.00011550437993433372
0.339	0.00011553699259925641
0.34	0.00011557008876806448
0.341	0.00011560365481291979
0.342	0.00011563767710598419
0.343	0.00011567214201941954
0.34400000000000003	0.0001157070359253877
0.34500000000000003	0.00011574234519605053
0.34600000000000003	0.00011577805620356989
0.34700000000000003	0.00011581415532010763
0.34800000000000003	0.00011585062891782562
0.34900000000000003	0.00011588746336888571
0.35000000000000003	0.00011592464439671642
0.35100000000000003	0.00011596215554778548
0.352	0.00011599998665077497
0.353	0.00011603812858872356
0.354	0.00011607657224466998
0.355	0.0001161153085016529
0.356	0.00011615432824271103
0.357	0.00011619362235088306
0.358	0.0001162331817092077
0.359	0.00011627299720072364
0.36	0.00011631305970846957
0.361	0.0001163533601154842
0.362	0.00011639388930480624
0.363	0.00011643463815947435
0.364	0.00011647559756252725
0.365	0.00011651675839700365
0.366	0.00011655811154594222
0.367	0.00011659964789238168
0.368	0.00011664135819716478
0.369	0.0001166832315228412
0.37	0.00011672526056786118
0.371	0.00011676743940796043
0.372	0.00011680976211887465
0.373	0.0001168522227763396
0.374	0.00011689481545609097
0.375	0.00011693753423386448
0.376	0.00011698037318539587
0.377	0.00011702332638642084
0.378	0.0001170663879126751
0.379	0.00011710955183989441
0.38	0.00011715281224381445
0.381	0.00011719616320017095
0.382	0.00011723959878469963
0.383	0.00011728311307313622
0.384	0.00011732670014121643
0.385	0.00011737035406467597
0.386	0.00011741406891678216
0.387	0.00011745783714034249
0.388	0.00011750165296956915
0.389	0.0001175455127679377
0.39	0.00011758941289892377
0.391	0.00011763334972600292
0.392	0.00011767731961265075
0.393	0.00011772131892234285
0.394	0.00011776534401855481
0.395	0.0001178093912647622
0.396	0.00011785345702444064
0.397	0.00011789753766106571
0.398	0.00011794162953811299
0.399	0.00011798572901905808
0.4	0.00011802983246737656
0.401	0.00011807393624654403
0.402	0.00011811803672003607
0.403	0.00011816213025132828
0.404	0.00011820621320389623
0.405	0.00011825028194121553
0.406	0.00011829433282676176
0.40700000000000003	0.00011833836222401052
0.40800000000000003	0.00011838236642468018
0.40900000000000003	0.00011842633907242367
0.41000000000000003	0.0001184702765052359
0.41100000000000003	0.00011851417696127411
0.41200000000000003	0.0001185580386786955
0.41300000000000003	0.00011860185989565732
0.41400000000000003	0.00011864563885031679
0.41500000000000004	0.00011868937378083113
0.41600000000000004	0.0001187330629253576
0.417	0.00011877670452205338
0.418	0.00011882029680907573
0.419	0.00011886383802458187
0.42	0.00011890732640672903
0.421	0.00011895076019367444
0.422	0.00011899413762357533
0.423	0.00011903745693458891
0.424	0.00011908071636487242
0.425	0.00011912391415258309
0.426	0.00011916704853587815
0.427	0.00011921011775291482
0.428	0.00011925312004185033
0.429	0.00011929605364084191
0.43	0.00011933891678804678
0.431	0.00011938170772162218
0.432	0.00011942442467972533
0.433	0.00011946706590051347
0.434	0.00011950962962214381
0.435	0.00011955211408277358
0.436	0.00011959451752056002
0.437	0.00011963683817022683
0.438	0.0001196790728339209
0.439	0.00011972121929578154
0.44	0.00011976327685394209
0.441	0.00011980524480653588
0.442	0.00011984712245169624
0.443	0.0001198889090875565
0.444	0.00011993060401224999
0.445	0.00011997220652391004
0.446	0.00012001371592066999
0.447	0.00012005513150066317
0.448	0.0001200964525620229
0.449	0.00012013767840288253
0.45	0.00012017880832137537
0.451	0.00012021984161563476
0.452	0.00012026077758379403
0.453	0.00012030161552398653
0.454	0.00012034235473434556
0.455	0.00012038299451300447
0.456	0.00012042353415809659
0.457	0.00012046397296775525
0.458	0.00012050431024011377
0.459	0.0001205445452733055
0.46	0.00012058467736546376
0.461	0.0001206247058147219
0.462	0.00012066462991921322
0.463	0.00012070444897707107
0.464	0.00012074416228642877
0.465	0.00012078376914541968
0.466	0.00012082326885217708
0.467	0.0001208626600824886
0.468	0.00012090194164702075
0.46900000000000003	0.0001209411133919446
0.47000000000000003	0.00012098017516806088
0.47100000000000003	0.00012101912682617032
0.47200000000000003	0.00012105796821707366
0.47300000000000003	0.00012109669919157162
0.47400000000000003	0.00012113531960046495
0.47500000000000003	0.00012117382929455436
0.47600000000000003	0.00012121222812464059
0.47700000000000004	0.00012125051594152439
0.47800000000000004	0.00012128869259600647
0.47900000000000004	0.00012132675793888759
0.48	0.00012136471182096846
0.481	0.00012140255409304983
0.482	0.00012144028460593241
0.483	0.00012147790321041697
0.484	0.0001215154097573042
0.485	0.00012155280409739486
0.486	0.00012159008608148968
0.487	0.00012162725556038939
0.488	0.00012166431238489472
0.489	0.00012170125640580641
0.49	0.00012173808747392519
0.491	0.00012177480544005179
0.492	0.00012181141015498695
0.493	0.0001218479014695314
0.494	0.00012188427923448588
0.495	0.0001219205433006511
0.496	0.00012195669327848248
0.497	0.00012199272867434446
0.498	0.00012202864959669568
0.499	0.00012206445617048634
0.5	0.0001221001485206666
0.501	0.00012213572677218664
0.502	0.00012217119104999664
0.503	0.00012220654147904677
0.504	0.00012224177818428723
0.505	0.00012227690129066815
0.506	0.00012231191092313976
0.507	0.0001223468072066522
0.508	0.00012238159026615566
0.509	0.0001224162602266003
0.51	0.00012245081721293634
0.511	0.0001224852613501139
0.512	0.0001225195927630832
0.513	0.0001225538115767944
0.514	0.00012258791791619768
0.515	0.0001226219119062432
0.516	0.00012265579367188117
0.517	0.00012268956333806174
0.518	0.00012272322102973508
0.519	0.0001227567668718514
0.52	0.00012279020098936085
0.521	0.0001228235235072136
0.522	0.00012285673455035987
0.523	0.00012288983424374981
0.524	0.0001229228227123336
0.525	0.00012295569994527143
0.526	0.00012298846571379016
0.527	0.0001230211202582601
0.528	0.00012305366385205192
0.529	0.00012308609676853628
0.53	0.0001231184192810839
0.531	0.00012315063166306537
0.532	0.00012318273418785144
0.533	0.00012321472712881274
0.534	0.00012324661075931994
0.535	0.00012327838535274374
0.536	0.00012331005118245477
0.537	0.00012334160852182373
0.538	0.0001233730576442213
0.539	0.00012340439882301815
0.54	0.0001234356323315849
0.541	0.0001234667584432923
0.542	0.00012349777743151096
0.543	0.00012352868956961156
0.544	0.00012355949513096482
0.545	0.00012359019438894136
0.546	0.0001236207876169119
0.547	0.00012365127508824703
0.548	0.0001236816570763175
0.549	0.00012371193385449396
0.55	0.00012374210569614705
0.551	0.00012377217287464748
0.552	0.0001238021356633659
0.553	0.00012383199433567302
0.554	0.00012386174916493946
0.555	0.00012389140042453592
0.556	0.00012392094838783305
0.557	0.00012395039332820156
0.558	0.0001239797355190121
0.559	0.00012400897523363533
0.56	0.00012403811270586591
0.561	0.00012406714797608454
0.562	0.00012409608131873283
0.5630000000000001	0.00012412491305426504
0.5640000000000001	0.00012415364350313552
0.5650000000000001	0.00012418227298579854
0.5660000000000001	0.00012421080182270841
0.5670000000000001	0.00012423923033431944
0.5680000000000001	0.00012426755884108594
0.5690000000000001	0.0001242957876634622
0.5700000000000001	0.0001243239171219025
0.5710000000000001	0.00012435194753686118
0.5720000000000001	0.00012437987922879254
0.5730000000000001	0.0001244077125181509
0.5740000000000001	0.0001244354477253905
0.5750000000000001	0.0001244630851709657
0.5760000000000001	0.00012449062517533077
0.577	0.00012451806805894002
0.578	0.0001245454141422478
0.579	0.00012457266374570834
0.58	0.000124599817189776
0.581	0.00012462687479490505
0.582	0.0001246538368815498
0.583	0.00012468070377016457
0.584	0.00012470747578120363
0.585	0.00012473415323512133
0.586	0.00012476073645237192
0.587	0.00012478722575340974
0.588	0.00012481362145868907
0.589	0.00012483992388866426
0.59	0.00012486613336378956
0.591	0.00012489225020451928
0.592	0.00012491827473130776
0.593	0.00012494420726460925
0.594	0.0001249700481248781
0.595	0.00012499579762646277
0.596	0.00012502145598968157
0.597	0.00012504702349724366
0.598	0.00012507250046641034
0.599	0.00012509788721444296
0.6	0.0001251231840586028
0.601	0.0001251483913161512
0.602	0.0001251735093043495
0.603	0.000125198538340459
0.604	0.000125223478741741
0.605	0.0001252483308254569
0.606	0.00012527309490886792
0.607	0.00012529777130923544
0.608	0.00012532236034382079
0.609	0.00012534686232988524
0.61	0.00012537127758469017
0.611	0.00012539560642549683
0.612	0.0001254198491695666
0.613	0.0001254440061341608
0.614	0.00012546807763654072
0.615	0.00012549206399396767
0.616	0.00012551596552370302
0.617	0.00012553978254300807
0.618	0.00012556351536914412
0.619	0.0001255871643193725
0.62	0.00012561072971095457
0.621	0.0001256342118611516
0.622	0.00012565761108722492
0.623	0.00012568092770643587
0.624	0.00012570416203604577
0.625	0.00012572731439331592
0.626	0.00012575038509550764
0.627	0.0001257733744598823
0.628	0.00012579628280370115
0.629	0.00012581911044422554
0.63	0.00012584185769869683
0.631	0.00012586452487653058
0.632	0.00012588711226945047
0.633	0.0001259096201669627
0.634	0.00012593204885857348
0.635	0.00012595439863378904
0.636	0.00012597666978211562
0.637	0.0001259988625930594
0.638	0.00012602097735612658
0.639	0.0001260430143608234
0.64	0.0001260649738966561
0.641	0.00012608685625313084
0.642	0.00012610866171975385
0.643	0.0001261303905860314
0.644	0.00012615204314146963
0.645	0.00012617361967557478
0.646	0.0001261951204778531
0.647	0.00012621654583781075
0.648	0.00012623789604495397
0.649	0.000126259171388789
0.65	0.000126280372158822
0.651	0.00012630149864455923
0.652	0.0001263225511355069
0.653	0.00012634352992117121
0.654	0.00012636443529105836
0.655	0.0001263852675346746
0.656	0.00012640602694152613
0.657	0.00012642671380111916
0.658	0.00012644732840295993
0.659	0.0001264678710365546
0.66	0.00012648834199140943
0.661	0.00012650874155703063
0.662	0.0001265290700229244
0.663	0.00012654932767859698
0.664	0.00012656951481355457
0.665	0.00012658963171730336
0.666	0.00012660967867934958
0.667	0.0001266296559891995
0.668	0.00012664956393635923
0.669	0.00012666940281033507
0.67	0.00012668917290063322
0.671	0.00012670887449675987
0.672	0.00012672850788822122
0.673	0.00012674807336699156
0.674	0.00012676757121124805
0.675	0.0001267870016719147
0.676	0.00012680636499874505
0.677	0.00012682566144149268
0.678	0.0001268448912499111
0.679	0.00012686405467375386
0.68	0.0001268831519627745
0.681	0.0001269021833667266
0.682	0.00012692114913536362
0.683	0.00012694004951843918
0.684	0.00012695888476570678
0.685	0.00012697765512692
0.686	0.00012699636085183234
0.687	0.0001270150021901974
0.6880000000000001	0.00012703357939176864
0.6890000000000001	0.00012705209270629967
0.6900000000000001	0.00012707054238354402
0.6910000000000001	0.0001270889286732552
0.6920000000000001	0.00012710725182518682
0.6930000000000001	0.00012712551208909234
0.6940000000000001	0.00012714370971472536
0.6950000000000001	0.0001271618449518394
0.6960000000000001	0.00012717991805018803
0.6970000000000001	0.00012719792925952475
0.6980000000000001	0.00012721587882960313
0.6990000000000001	0.00012723376701017673
0.7000000000000001	0.00012725159405099906
0.7010000000000001	0.00012726936020182364
0.7020000000000001	0.0001272870657124041
0.7030000000000001	0.00012730471083249387
0.704	0.0001273222958118466
0.705	0.00012733982090021577
0.706	0.00012735728634735493
0.707	0.00012737469240301763
0.708	0.00012739203931695742
0.709	0.00012740932733892784
0.71	0.00012742655671868242
0.711	0.00012744372770597472
0.712	0.00012746084055055828
0.713	0.00012747789550218665
0.714	0.00012749489281061333
0.715	0.00012751183272717646
0.716	0.0001275287155217147
0.717	0.00012754554142001382
0.718	0.0001275623106326067
0.719	0.0001275790233700262
0.72	0.00012759567984280509
0.721	0.00012761228026147623
0.722	0.00012762882483657252
0.723	0.0001276453137786267
0.724	0.00012766174729817172
0.725	0.00012767812560574035
0.726	0.00012769444891186545
0.727	0.00012771071742707986
0.728	0.0001277269313619164
0.729	0.00012774309092690792
0.73	0.00012775919633258728
0.731	0.00012777524778948728
0.732	0.00012779124550814082
0.733	0.00012780718969908068
0.734	0.0001278230805728397
0.735	0.0001278389183399508
0.736	0.00012785470321094672
0.737	0.00012787043539636033
0.738	0.00012788611510672451
0.739	0.00012790174255257206
0.74	0.00012791731794443582
0.741	0.00012793284149284866
0.742	0.0001279483134083434
0.743	0.00012796373390145286
0.744	0.00012797910318270992
0.745	0.00012799442146264737
0.746	0.0001280096889517981
0.747	0.00012802490586069493
0.748	0.00012804007239987069
0.749	0.00012805518877985822
0.75	0.00012807025521119038
0.751	0.0001280852719044
0.752	0.00012810023907001988
0.753	0.00012811515691858293
0.754	0.00012813002566062194
0.755	0.0001281448455066698
0.756	0.00012815961666725925
0.757	0.00012817433935292325
0.758	0.0001281890137752037
0.759	0.00012820364012748652
0.76	0.0001282182185873757
0.761	0.000128232749332322
0.762	0.00012824723253977631
0.763	0.00012826166838718946
0.764	0.0001282760570520123
0.765	0.0001282903987116956
0.766	0.00012830469354369032
0.767	0.00012831894172544718
0.768	0.0001283331434344171
0.769	0.00012834729884805086
0.77	0.00012836140814379932
0.771	0.00012837547149911334
0.772	0.00012838948909144372
0.773	0.00012840346109824132
0.774	0.00012841738769695698
0.775	0.00012843126906504152
0.776	0.0001284451053799458
0.777	0.00012845889681912062
0.778	0.00012847264356001685
0.779	0.00012848634578008534
0.78	0.00012850000365677693
0.781	0.0001285136173675424
0.782	0.00012852718708983264
0.783	0.00012854071300109847
0.784	0.00012855419527879074
0.785	0.00012856763410036028
0.786	0.0001285810296432579
0.787	0.0001285943820849345
0.788	0.00012860769160284084
0.789	0.00012862095837442783
0.79	0.00012863418257714627
0.791	0.00012864736438844703
0.792	0.0001286605039857809
0.793	0.00012867360154659874
0.794	0.0001286866572483514
0.795	0.0001286996712684897
0.796	0.0001287126437844645
0.797	0.0001287255749737266
0.798	0.00012873846501372687
0.799	0.00012875131408191613
0.8	0.00012876412235324086
0.801	0.00012877688997491114
0.802	0.00012878961709141595
0.803	0.000128802303849895
0.804	0.0001288149503974879
0.805	0.0001288275568813344
0.806	0.00012884012344857414
0.807	0.00012885265024634672
0.808	0.0001288651374217919
0.809	0.00012887758512204926
0.81	0.00012888999349425852
0.811	0.00012890236268555934
0.812	0.00012891469284309138
0.8130000000000001	0.00012892698411399428
0.8140000000000001	0.00012893923664540776
0.8150000000000001	0.00012895145058447143
0.8160000000000001	0.000128963626078325
0.8170000000000001	0.00012897576327410812
0.8180000000000001	0.00012898786231896044
0.8190000000000001	0.00012899992336002164
0.8200000000000001	0.00012901194654443138
0.8210000000000001	0.00012902393201932934
0.8220000000000001	0.00012903587993185516
0.8230000000000001	0.0001290477904291485
0.8240000000000001	0.00012905966365834909
0.8250000000000001	0.00012907149976659654
0.8260000000000001	0.00012908329890103052
0.8270000000000001	0.00012909506120879072
0.8280000000000001	0.00012910678683701677
0.8290000000000001	0.00012911847593284837
0.8300000000000001	0.00012913012864342516
0.8310000000000001	0.00012914174511588684
0.8320000000000001	0.00012915332549737302
0.833	0.00012916486993502343
0.834	0.00012917637857597767
0.835	0.00012918785156737546
0.836	0.00012919928905635644
0.837	0.0001292106911900603
0.838	0.00012922205811562667
0.839	0.00012923338998019525
0.84	0.00012924468693090567
0.841	0.00012925594911489762
0.842	0.00012926717667931942
0.843	0.00012927836980009352
0.844	0.00012928952863120285
0.845	0.0001293006532900344
0.846	0.0001293117438939752
0.847	0.00012932280056041228
0.848	0.00012933382340673267
0.849	0.0001293448125503234
0.85	0.00012935576810857145
0.851	0.00012936669019886392
0.852	0.0001293775789385878
0.853	0.00012938843444513007
0.854	0.00012939925683587783
0.855	0.00012941004622821808
0.856	0.0001294208027395378
0.857	0.0001294315264872241
0.858	0.00012944221758866392
0.859	0.00012945287616124434
0.86	0.00012946350232235238
0.861	0.00012947409618937502
0.862	0.00012948465787969933
0.863	0.00012949518751071234
0.864	0.00012950568519980106
0.865	0.00012951615106435253
0.866	0.0001295265852217537
0.867	0.0001295369877893917
0.868	0.00012954735888465353
0.869	0.00012955769862492617
0.87	0.00012956800712759668
0.871	0.00012957828451005206
0.872	0.00012958853088967937
0.873	0.00012959874646376352
0.874	0.00012960893147420877
0.875	0.0001296190860259543
0.876	0.00012962921022186008
0.877	0.00012963930416478613
0.878	0.00012964936795759242
0.879	0.00012965940170313895
0.88	0.00012966940550428573
0.881	0.0001296793794638927
0.882	0.0001296893236848199
0.883	0.00012969923826992733
0.884	0.00012970912332207492
0.885	0.00012971897894412273
0.886	0.00012972880523893073
0.887	0.0001297386023093589
0.888	0.00012974837025826722
0.889	0.00012975810918851573
0.89	0.00012976781920296437
0.891	0.00012977750040447318
0.892	0.0001297871528959021
0.893	0.00012979677678011116
0.894	0.00012980637215996034
0.895	0.00012981593913830963
0.896	0.00012982547781801904
0.897	0.00012983498830194853
0.898	0.0001298444706929581
0.899	0.0001298539250939078
0.9	0.0001298633516076575
0.901	0.00012987275033706733
0.902	0.0001298821213849972
0.903	0.00012989146490134638
0.904	0.00012990078111519944
0.905	0.0001299100701249246
0.906	0.000129919332020757
0.907	0.00012992856689293192
0.908	0.00012993777483168452
0.909	0.00012994695592725
0.91	0.0001299561102698635
0.911	0.0001299652379497603
0.912	0.00012997433905717552
0.913	0.00012998341368234442
0.914	0.00012999246191550213
0.915	0.0001300014838468839
0.916	0.0001300104795667249
0.917	0.00013001944916526034
0.918	0.00013002839273272538
0.919	0.00013003731035935524
0.92	0.00013004620213538513
0.921	0.00013005506815105022
0.922	0.0001300639084965857
0.923	0.00013007272326222679
0.924	0.00013008151253820864
0.925	0.0001300902764147665
0.926	0.00013009901498213554
0.927	0.00013010772833055097
0.928	0.00013011641655024796
0.929	0.0001301250797314617
0.93	0.0001301337179644274
0.931	0.00013014233133938028
0.932	0.0001301509199465555
0.933	0.00013015948386549945
0.934	0.0001301680231364449
0.935	0.0001301765378472538
0.936	0.00013018502809282505
0.937	0.00013019349396805775
0.9380000000000001	0.00013020193556785085
0.9390000000000001	0.00013021035298710338
0.9400000000000001	0.0001302187463207143
0.9410000000000001	0.00013022711566358267
0.9420000000000001	0.00013023546111060746
0.9430000000000001	0.00013024378275668767
0.9440000000000001	0.0001302520806967223
0.9450000000000001	0.0001302603550256104
0.9460000000000001	0.0001302686058382509
0.9470000000000001	0.00013027683322954287
0.9480000000000001	0.00013028503729438528
0.9490000000000001	0.00013029321812767713
0.9500000000000001	0.00013030137582431745
0.9510000000000001	0.0001303095104792052
0.9520000000000001	0.0001303176221872394
0.9530000000000001	0.0001303257110433191
0.9540000000000001	0.0001303337771423432
0.9550000000000001	0.00013034182057921083
0.9560000000000001	0.0001303498414488209
0.9570000000000001	0.00013035783984607243
0.9580000000000001	0.00013036581586586447
0.9590000000000001	0.00013037376960309594
0.96	0.00013038170115266593
0.961	0.0001303896106094734
0.962	0.00013039749806841735
0.963	0.00013040536364734986
0.964	0.00013041320762145685
0.965	0.00013042103004763634
0.966	0.00013042883092588838
0.967	0.0001304366102562129
0.968	0.00013044436803861
0.969	0.00013045210427307957
0.97	0.00013045981895962164
0.971	0.00013046751209823626
0.972	0.00013047518368892338
0.973	0.00013048283373168302
0.974	0.00013049046222651518
0.975	0.00013049806917342257
0.976	0.00013050565504034718
0.977	0.00013051322029073716
0.978	0.0001305207649245925
0.979	0.00013052828894191316
0.98	0.0001305357923426992
0.981	0.00013054327512695057
0.982	0.0001305507372946673
0.983	0.0001305581788458494
0.984	0.00013056559978049683
0.985	0.0001305730000986096
0.986	0.00013058037980018776
0.987	0.00013058773888523125
0.988	0.00013059507751488333
0.989	0.0001306023963425084
0.99	0.0001306096954374611
0.991	0.00013061697479974137
0.992	0.00013062423442934925
0.993	0.00013063147432628471
0.994	0.00013063869449054778
0.995	0.00013064589492213844
0.996	0.0001306530756210567
0.997	0.00013066023658730256
0.998	0.000130667377820876
0.999	0.00013067449932177704
1.	0.000130681601302426

==> con12_0.0001.dat <==
0.	0.00021004223355578134
0.001	0.0002100329749427007
0.002	0.00021000499544104152
0.003	0.00020995772464841423
0.004	0.00020989026579882776
0.005	0.00020980139884393026
0.006	0.00020968941315917573
0.007	0.00020955253253865497
0.008	0.0002093883642701038
0.009000000000000001	0.0002091943587148128
0.01	0.00020896774376467198
0.011	0.00020870553943517814
0.012	0.00020840447509682473
0.013000000000000001	0.00020806135359986553
0.014	0.0002076726089363304
0.015	0.00020723490814737662
0.016	0.0002067447337239237
0.017	0.00020619878072939478
0.018000000000000002	0.00020559386661551078
0.019	0.00020492710384270894
0.02	0.00020419582105785325
0.021	0.00020339781873550115
0.022	0.000202531343611183
0.023	0.00020159519737366553
0.024	0.00020058881484550197
0.025	0.0001995123493549812
0.026000000000000002	0.0001983667538550704
0.027	0.0001971538464836599
0.028	0.000195876351005162
0.029	0.00019453795935683383
0.03	0.0001931433811905806
0.031	0.0001916983748326296
0.032	0.00019020972932536976
0.033	0.00018868524820168532
0.034	0.0001871337186559495
0.035	0.0001855648449720527
0.036000000000000004	0.00018398916050024866
0.037	0.00018241800935193692
0.038	0.0001808635256042045
0.039	0.00017933813649599766
0.04	0.00017785464832382423
0.041	0.00017642606596112516
0.042	0.00017506537810288913
0.043000000000000003	0.00017378536547352376
0.044	0.00017259840599475403
0.045	0.00017151627011624112
0.046	0.0001705499055025678
0.047	0.0001697092432834089
0.048	0.00016900303093349137
0.049	0.0001684386881614851
0.05	0.00016802219379175975
0.051000000000000004	0.0001677578518606036
0.052000000000000005	0.00016764839536087458
0.053	0.00016769471492378456
0.054	0.00016789614537365857
0.055	0.0001682503336705463
0.056	0.00016875342694185327
0.057	0.00016940018691991222
0.058	0.00017018404599430386
0.059000000000000004	0.0001710975464395353
0.06	0.0001721325574272111
0.061	0.00017328060240575182
0.062	0.0001745327605487036
0.063	0.00017588089173480175
0.064	0.00017731762851027803
0.065	0.00017883628752701804
0.066	0.0001804314779182264
0.067	0.00018209940979278737
0.068	0.00018383836068327995
0.069	0.0001856488493601255
0.07	0.0001875338738505267
0.07100000000000001	0.00018949899625330053
0.07200000000000001	0.00019155199921867125
0.073	0.00019370395636542518
0.074	0.0001959681515099918
0.075	0.00019836070986142115
0.076	0.00020089993130993576
0.077	0.0002036059971559056
0.078	0.0002065004693802311
0.079	0.00020960559100828015
0.08	0.00021294338772030318
0.081	0.0002165346031008066
0.082	0.00022039723485258887
0.083	0.0002245447597801908
0.084	0.00022898412798374608
0.085	0.00023371380969722756
0.08600000000000001	0.00023872136988163843
0.08700000000000001	0.00024398105795463417
0.088	0.00024945205280481943
0.089	0.00025507696661338625
0.09	0.00026078016721513834
0.091	0.0002664684306119723
0.092	0.0002720311955326042
0.093	0.0002773435561328618
0.094	0.00028226787438726924
0.095	0.0002866578137707313
0.096	0.00029036274090974535
0.097	0.00029323243468719557
0.098	0.0002951217277532852
0.099	0.0002958950773143987
0.1	0.0002954308575370339
0.101	0.0002936249977677789
0.10200000000000001	0.00029039391623602077
0.10300000000000001	0.0002856766323504962
0.10400000000000001	0.00027943604447763375
0.105	0.0002716594034313026
0.106	0.0002623581157398739
0.107	0.0002515670011185319
0.108	0.0002393429705116229
0.109	0.0002257627957327589
0.11	0.00021092120406195853
0.111	0.00019492817611918806
0.112	0.00017790656227179366
0.113	0.00015998909850412316
0.114	0.0001413157466641555
0.115	0.00012203087113571594
0.116	0.00010228083013221511
0.117	0.00008221135122275703
0.11800000000000001	0.00006196532415019878
0.11900000000000001	0.000041680783011592435
0.12	0.000021489142999774823
0.121	1.5137155665756552e-6
0.122	-0.00001813145016390992
0.123	-0.00003734328902706438
0.124	-0.000056028410443719295
0.125	-0.00007410586611598405
0.126	-0.00009150587424456135
0.127	-0.00010816951953125008
0.128	-0.00012405028698823757
0.129	-0.00013911102585968126
0.13	-0.0001533258800523621
0.131	-0.00016667789153644388
0.132	-0.00017915899254830373
0.133	-0.00019076913343246107
0.134	-0.00020151545652363607
0.135	-0.0002114112746860888
0.136	-0.000220475330888336
0.137	-0.00022873100630970997
0.138	-0.00023620565524455056
0.139	-0.00024292962331770625
0.14	-0.00024893577588784376
0.14100000000000001	-0.0002542587867162141
0.14200000000000002	-0.00025893459322232944
0.14300000000000002	-0.0002629998934516307
0.14400000000000002	-0.0002664917001831369
0.145	-0.0002694469543025034
0.146	-0.0002719021905234399
0.147	-0.00027389326565642664
0.148	-0.00027545511001041037
0.149	-0.0002766214717092015
0.15	-0.00027742499558992226
0.151	-0.00027789677232989846
0.152	-0.0002780665568585035
0.153	-0.0002779625107205451
0.154	-0.00027761124658107374
0.155	-0.0002770378687626535
0.156	-0.0002762657907200523
0.157	-0.00027531710275569563
0.158	-0.0002742121085349689
0.159	-0.0002729699428064344
0.16	-0.00027160804006960123
0.161	-0.0002701427102612045
0.162	-0.00026858877542963885
0.163	-0.0002669599438562162
0.164	-0.000265268722153174
0.165	-0.00026352645346577007
0.166	-0.0002617435662820279
0.167	-0.0002599293580166796
0.168	-0.00025809234924035725
0.169	-0.00025624015613108075
0.17	-0.0002543796177561656
0.171	-0.00025251684360957536
0.17200000000000001	-0.00025065727588490725
0.17300000000000001	-0.0002488057436113149
0.17400000000000002	-0.00024696664886554657
0.17500000000000002	-0.0002451434331580409
0.176	-0.00024333931526757265
0.177	-0.00024155744117061338
0.178	-0.0002398001547724863
0.179	-0.00023806930462551355
0.18	-0.00023636673200793927
0.181	-0.000234694074325972
0.182	-0.00023305233759402335
0.183	-0.00023144240656867467
0.184	-0.00022986515157420826
0.185	-0.00022832113113867855
0.186	-0.00022681060828747457
0.187	-0.00022533383492345354
0.188	-0.00022389100745188933
0.189	-0.00022248203881495348
0.19	-0.00022110675357754612
0.191	-0.0002197649757290792
0.192	-0.00021845645101623197
0.193	-0.00021718077223357288
0.194	-0.00021593751508846803
0.195	-0.0002147262463304203
0.196	-0.00021354644039869422
0.197	-0.00021239754718434595
0.198	-0.00021127901808868434
0.199	-0.00021019025638973788
0.2	-0.00020913064590809917
0.201	-0.00020809957544740145
0.202	-0.00020709641720795342
0.203	-0.00020612053019559057
0.20400000000000001	-0.00020517127832247006
0.20500000000000002	-0.0002042480296634872
0.20600000000000002	-0.0002033501468805546
0.20700000000000002	-0.00020247699602348617
0.20800000000000002	-0.00020162795901430648
0.209	-0.00020080242151652511
0.21	-0.0001999997691529739
0.211	-0.00019921939653795117
0.212	-0.0001984607265049109
0.213	-0.00019772318685414884
0.214	-0.0001970062054161934
0.215	-0.0001963092225537213
0.216	-0.0001956317103958978
0.217	-0.00019497314602939702
0.218	-0.00019433300677810044
0.219	-0.00019371078748201548
0.22	-0.0001931060121284713
0.221	-0.00019251820745486178
0.222	-0.00019194689954847474
0.223	-0.0001913916324182803
0.224	-0.0001908519871519313
0.225	-0.0001903275480203248
0.226	-0.0001898178992943578
0.227	-0.00018932262551617945
0.228	-0.0001888413358373473
0.229	-0.00018837367065215984
0.23	-0.00018791927200835165
0.231	-0.00018747778195365734
0.232	-0.00018704884350911004
0.233	-0.0001866321241216354
0.234	-0.00018622731397159286
0.23500000000000001	-0.00018583410398309135
0.23600000000000002	-0.00018545218508023983
0.23700000000000002	-0.00018508124571354464
0.23800000000000002	-0.00018472099556301802
0.23900000000000002	-0.00018437117647179992
0.24	-0.0001840315313677877
0.241	-0.0001837018031788786
0.242	-0.00018338173483297
0.243	-0.00018307106888938268
0.244	-0.00018276955255050432
0.245	-0.00018247696750213707
0.246	-0.00018219310286713883
0.247	-0.00018191774776836752
0.248	-0.00018165069132868104
0.249	-0.0001813917226709373
0.25	-0.00018114063284430966
0.251	-0.00018089723260291895
0.252	-0.00018066134374607345
0.253	-0.00018043278817604877
0.254	-0.0001802113877951206
0.255	-0.00017999696450556453
0.256	-0.00017978933831044308
0.257	-0.00017958831886058846
0.258	-0.0001793937602912443
0.259	-0.00017920552771900583
0.26	-0.0001790234862604683
0.261	-0.00017884750103222696
0.262	-0.00017867743715087702
0.263	-0.00017851315973301375
0.264	-0.00017835453389523242
0.265	-0.00017820142475412823
0.266	-0.00017805369742629644
0.267	-0.00017791121647073082
0.268	-0.0001777738410907705
0.269	-0.00017764146058756231
0.27	-0.00017751397397935042
0.271	-0.00017739128028437917
0.272	-0.00017727327852089277
0.273	-0.00017715986770713553
0.274	-0.00017705094686135166
0.275	-0.00017694641500178544
0.276	-0.00017684617114668114
0.277	-0.00017675011431428304
0.278	-0.0001766581434054783
0.279	-0.00017657015345724298
0.28	-0.00017648605862388366
0.281	-0.000176405781731029
0.28200000000000003	-0.0001763292456043076
0.28300000000000003	-0.00017625637306934803
0.28400000000000003	-0.00017618708695177893
0.28500000000000003	-0.00017612131007722892
0.28600000000000003	-0.00017605896527132662
0.28700000000000003	-0.00017599997535970062
0.28800000000000003	-0.00017594426316797955
0.289	-0.00017589175151885533
0.29	-0.00017584236072004555
0.291	-0.00017579602303942403
0.292	-0.00017575267851371556
0.293	-0.00017571226717964493
0.294	-0.00017567472907393692
0.295	-0.00017564000423331627
0.296	-0.0001756080326945078
0.297	-0.00017557875449423629
0.298	-0.0001755521096692265
0.299	-0.0001755280382562032
0.3	-0.0001755064802918912
0.301	-0.0001754873742360876
0.302	-0.00017547066587576444
0.303	-0.00017545630803186105
0.304	-0.00017544425355017136
0.305	-0.00017543445527648923
0.306	-0.00017542686605660855
0.307	-0.0001754214387363232
0.308	-0.00017541812616142706
0.309	-0.00017541688117771404
0.31	-0.000175417656630978
0.311	-0.00017542040536701288
0.312	-0.00017542507954087036
0.313	-0.00017543163590595683
0.314	-0.00017544003673582428
0.315	-0.0001754502443900852
0.316	-0.00017546222122835221
0.317	-0.00017547592961023788
0.318	-0.00017549133189535476
0.319	-0.0001755083904433154
0.32	-0.00017552706761373243
0.321	-0.00017554732576621835
0.322	-0.00017556912726038578
0.323	-0.0001755924329062103
0.324	-0.00017561720503436864
0.325	-0.00017564341424430364
0.326	-0.00017567103149433757
0.327	-0.00017570002774279275
0.328	-0.00017573037394799152
0.329	-0.00017576204106825612
0.33	-0.00017579500006190894
0.331	-0.00017582922188727221
0.332	-0.0001758646775026683
0.333	-0.00017590133786641948
0.334	-0.00017593917393684806
0.335	-0.00017597815667227636
0.336	-0.00017601825701532564
0.337	-0.00017605944506435142
0.338	-0.00017610169593462879
0.339	-0.0001761449871828427
0.34	-0.00017618929636567814
0.341	-0.0001762346010398201
0.342	-0.00017628087876195357
0.343	-0.0001763281070887635
0.34400000000000003	-0.00017637626357693494
0.34500000000000003	-0.00017642532578315283
0.34600000000000003	-0.00017647527126410218
0.34700000000000003	-0.00017652607757646794
0.34800000000000003	-0.00017657772227693512
0.34900000000000003	-0.00017663018292218873
0.35000000000000003	-0.00017668343622009142
0.35100000000000003	-0.00017673745616226258
0.352	-0.00017679222517877802
0.353	-0.0001768477270966607
0.354	-0.0001769039457429337
0.355	-0.00017696086494462004
0.356	-0.00017701846852874277
0.357	-0.0001770767403223249
0.358	-0.0001771356641523895
0.359	-0.00017719522384595956
0.36	-0.00017725540323005817
0.361	-0.00017731618613170833
0.362	-0.00017737755637793308
0.363	-0.00017743949779575548
0.364	-0.00017750199421219854
0.365	-0.00017756502945428528
0.366	-0.00017762858734903878
0.367	-0.00017769265172348203
0.368	-0.00017775720624624823
0.369	-0.00017782223254946775
0.37	-0.0001778877173855239
0.371	-0.00017795364935092227
0.372	-0.0001780200170421684
0.373	-0.00017808680905576787
0.374	-0.00017815401398822624
0.375	-0.00017822162043604905
0.376	-0.0001782896169957419
0.377	-0.0001783579922638103
0.378	-0.00017842673483675983
0.379	-0.00017849583331109605
0.38	-0.00017856527628332453
0.381	-0.0001786350523499508
0.382	-0.00017870515010748046
0.383	-0.00017877555815241903
0.384	-0.0001788462650812721
0.385	-0.00017891725949054522
0.386	-0.00017898852997316568
0.387	-0.00017906006281988266
0.388	-0.0001791318471468564
0.389	-0.00017920387521000184
0.39	-0.00017927613926523397
0.391	-0.00017934863156846768
0.392	-0.00017942134437561792
0.393	-0.00017949426994259967
0.394	-0.0001795674005253278
0.395	-0.0001796407283797173
0.396	-0.0001797142457616831
0.397	-0.00017978794492714013
0.398	-0.00017986181813200335
0.399	-0.00017993585763218767
0.4	-0.00018001005568360807
0.401	-0.00018008440454217944
0.402	-0.00018015889646381676
0.403	-0.00018023352370443496
0.404	-0.00018030827851994898
0.405	-0.00018038315316627374
0.406	-0.00018045813989932418
0.40700000000000003	-0.0001805332309750153
0.40800000000000003	-0.00018060841853083175
0.40900000000000003	-0.00018068369037879317
0.41000000000000003	-0.00018075903890702233
0.41100000000000003	-0.0001808344596622654
0.41200000000000003	-0.00018090994819126843
0.41300000000000003	-0.00018098550004077763
0.41400000000000003	-0.0001810611107575391
0.41500000000000004	-0.00018113677588829893
0.41600000000000004	-0.0001812124909798033
0.417	-0.00018128825157879828
0.418	-0.00018136405323203005
0.419	-0.00018143989148624472
0.42	-0.0001815157618881884
0.421	-0.00018159165998460724
0.422	-0.00018166758132224736
0.423	-0.0001817435214478549
0.424	-0.00018181947590817593
0.425	-0.00018189544024995664
0.426	-0.00018197141001994314
0.427	-0.00018204738076488153
0.428	-0.00018212334803151798
0.429	-0.00018219930736659859
0.43	-0.00018227525431686948
0.431	-0.0001823511844290768
0.432	-0.00018242709324996665
0.433	-0.0001825029763262852
0.434	-0.00018257882920477852
0.435	-0.00018265464743219277
0.436	-0.00018273042655527407
0.437	-0.00018280616211481431
0.438	-0.0001828818472148891
0.439	-0.00018295747683568794
0.44	-0.00018303304862219688
0.441	-0.00018310856021940187
0.442	-0.00018318400927228894
0.443	-0.00018325939342584403
0.444	-0.00018333471032505315
0.445	-0.00018340995761490227
0.446	-0.0001834851329403774
0.447	-0.00018356023394646453
0.448	-0.00018363525827814963
0.449	-0.0001837102035804187
0.45	-0.00018378506749825772
0.451	-0.00018385984767665267
0.452	-0.00018393454176058956
0.453	-0.00018400914739505437
0.454	-0.00018408366222503306
0.455	-0.00018415808389551165
0.456	-0.00018423241005147614
0.457	-0.00018430663833791247
0.458	-0.00018438076639980667
0.459	-0.0001844547918821447
0.46	-0.00018452871242991258
0.461	-0.00018460252568809626
0.462	-0.00018467622930168175
0.463	-0.00018474982091565504
0.464	-0.0001848232981750021
0.465	-0.00018489665872470893
0.466	-0.00018496990020976152
0.467	-0.0001850430190911909
0.468	-0.00018511601220334045
0.46900000000000003	-0.0001851888784226236
0.47000000000000003	-0.00018526161663443924
0.47100000000000003	-0.00018533422572418625
0.47200000000000003	-0.00018540670457726355
0.47300000000000003	-0.00018547905207907
0.47400000000000003	-0.00018555126711500454
0.47500000000000003	-0.000185623348570466
0.47600000000000003	-0.00018569529533085332
0.47700000000000004	-0.0001857671062815654
0.47800000000000004	-0.0001858387803080011
0.47900000000000004	-0.00018591031629555934
0.48	-0.000185981713129639
0.481	-0.00018605296969563897
0.482	-0.00018612408487895816
0.483	-0.00018619505756499547
0.484	-0.00018626588663914976
0.485	-0.00018633657098681995
0.486	-0.00018640710949340494
0.487	-0.0001864775010443036
0.488	-0.00018654774452491482
0.489	-0.00018661783882063752
0.49	-0.0001866877828168706
0.491	-0.00018675757539901293
0.492	-0.00018682721545246338
0.493	-0.0001868967018626209
0.494	-0.00018696603351488436
0.495	-0.00018703520929465265
0.496	-0.00018710422758889196
0.497	-0.00018717308664569084
0.498	-0.000187241786026146
0.499	-0.00018731032532648666
0.5	-0.00018737870414294204
0.501	-0.00018744692207174136
0.502	-0.00018751497870911384
0.503	-0.00018758287365128873
0.504	-0.00018765060649449523
0.505	-0.0001877181768349626
0.506	-0.00018778558426892002
0.507	-0.00018785282839259675
0.508	-0.00018791990880222202
0.509	-0.00018798682509402502
0.51	-0.00018805357686423502
0.511	-0.0001881201637090812
0.512	-0.00018818658522479282
0.513	-0.0001882528410075991
0.514	-0.00018831893065372925
0.515	-0.0001883848537594125
0.516	-0.00018845060992087807
0.517	-0.00018851619873435523
0.518	-0.00018858161979607314
0.519	-0.00018864687270226107
0.52	-0.00018871195704914825
0.521	-0.00018877687243296385
0.522	-0.00018884161844993718
0.523	-0.00018890619469629738
0.524	-0.00018897060076827373
0.525	-0.00018903483590865865
0.526	-0.00018909889883183487
0.527	-0.00018916278951570966
0.528	-0.00018922650802550734
0.529	-0.00018929005442645225
0.53	-0.00018935342878376868
0.531	-0.000189416631162681
0.532	-0.00018947966162841345
0.533	-0.0001895425202461904
0.534	-0.00018960520708123616
0.535	-0.00018966772219877504
0.536	-0.00018973006566403136
0.537	-0.00018979223754222942
0.538	-0.00018985423789859355
0.539	-0.00018991606679834806
0.54	-0.0001899777243067173
0.541	-0.00019003921048892555
0.542	-0.00019010052541019713
0.543	-0.00019016166913575638
0.544	-0.0001902226417308276
0.545	-0.00019028344326063511
0.546	-0.0001903440737904032
0.547	-0.00019040453338535626
0.548	-0.00019046482211071853
0.549	-0.00019052494003171436
0.55	-0.00019058488721356806
0.551	-0.00019064466372150396
0.552	-0.00019070426962074637
0.553	-0.0001907637049765196
0.554	-0.00019082296985404795
0.555	-0.00019088206431855576
0.556	-0.00019094098843526738
0.557	-0.00019099974226940706
0.558	-0.00019105832588619916
0.559	-0.00019111673935086798
0.56	-0.0001911749826158675
0.561	-0.00019123305512051684
0.562	-0.0001912909570316695
0.5630000000000001	-0.00019134868865181432
0.5640000000000001	-0.00019140625028344008
0.5650000000000001	-0.00019146364222903564
0.5660000000000001	-0.0001915208647910898
0.5670000000000001	-0.00019157791827209135
0.5680000000000001	-0.00019163480297452911
0.5690000000000001	-0.00019169151920089196
0.5700000000000001	-0.00019174806725366864
0.5710000000000001	-0.00019180444743534798
0.5720000000000001	-0.00019186066004841883
0.5730000000000001	-0.00019191670539536997
0.5740000000000001	-0.00019197258377869024
0.5750000000000001	-0.00019202829550086844
0.5760000000000001	-0.0001920838408643934
0.577	-0.00019213922017175393
0.578	-0.0001921944337254388
0.579	-0.00019224948182793692
0.58	-0.00019230436478173704
0.581	-0.00019235908288932796
0.582	-0.00019241363645319855
0.583	-0.0001924680257758376
0.584	-0.00019252225115973392
0.585	-0.00019257631290737633
0.586	-0.00019263021132125366
0.587	-0.00019268394670385468
0.588	-0.00019273751935766826
0.589	-0.0001927909295851832
0.59	-0.0001928441776888883
0.591	-0.0001928972639712724
0.592	-0.00019295018873482427
0.593	-0.00019300295228203275
0.594	-0.0001930555549153867
0.595	-0.000193107996916383
0.596	-0.00019316027827326996
0.597	-0.00019321239925728105
0.598	-0.00019326436026733364
0.599	-0.00019331616170234497
0.6	-0.00019336780396123242
0.601	-0.0001934192874429133
0.602	-0.0001934706125463049
0.603	-0.00019352177967032452
0.604	-0.0001935727892138895
0.605	-0.00019362364157591718
0.606	-0.00019367433715532483
0.607	-0.00019372487635102982
0.608	-0.0001937752595619494
0.609	-0.00019382548718700093
0.61	-0.0001938755596251017
0.611	-0.00019392547727516905
0.612	-0.00019397524053612028
0.613	-0.0001940248498068727
0.614	-0.00019407430548634366
0.615	-0.00019412360797345043
0.616	-0.00019417275766711036
0.617	-0.00019422175496624074
0.618	-0.0001942706002697589
0.619	-0.00019431929397658213
0.62	-0.00019436783648562778
0.621	-0.00019441622819581317
0.622	-0.00019446446950605558
0.623	-0.00019451256081527235
0.624	-0.0001945605025223808
0.625	-0.00019460829502629824
0.626	-0.00019465593872594196
0.627	-0.0001947034340202293
0.628	-0.00019475078130807755
0.629	-0.0001947979809884041
0.63	-0.00019484503345858182
0.631	-0.00019489193895214828
0.632	-0.00019493869777661443
0.633	-0.00019498531035936563
0.634	-0.00019503177712778722
0.635	-0.00019507809850926458
0.636	-0.0001951242749311831
0.637	-0.0001951703068209281
0.638	-0.00019521619460588502
0.639	-0.00019526193871343916
0.64	-0.0001953075395709759
0.641	-0.00019535299760588062
0.642	-0.00019539831324553867
0.643	-0.00019544348691733542
0.644	-0.00019548851904865628
0.645	-0.00019553341006688655
0.646	-0.00019557816039941162
0.647	-0.00019562277047361685
0.648	-0.00019566724071688765
0.649	-0.00019571157155660933
0.65	-0.0001957557634201673
0.651	-0.00019579981673494687
0.652	-0.00019584373192833347
0.653	-0.00019588750942771245
0.654	-0.00019593114966046915
0.655	-0.00019597465305398894
0.656	-0.00019601802003565722
0.657	-0.0001960612510328593
0.658	-0.00019610434647298063
0.659	-0.0001961473067834065
0.66	-0.00019619013239152228
0.661	-0.00019623282372471337
0.662	-0.00019627538121036515
0.663	-0.00019631780527586294
0.664	-0.00019636009634859213
0.665	-0.0001964022548559381
0.666	-0.0001964442812252862
0.667	-0.00019648617588402176
0.668	-0.0001965279392595302
0.669	-0.0001965695717791969
0.67	-0.00019661107387040715
0.671	-0.0001966524459605464
0.672	-0.00019669368847699995
0.673	-0.00019673480181134999
0.674	-0.00019677578627176655
0.675	-0.00019681664225663898
0.676	-0.00019685737017149986
0.677	-0.00019689797042188174
0.678	-0.00019693844341331712
0.679	-0.00019697878955133859
0.68	-0.00019701900924147867
0.681	-0.0001970591028892699
0.682	-0.00019709907090024485
0.683	-0.00019713891367993607
0.684	-0.00019717863163387606
0.685	-0.0001972182251675974
0.686	-0.00019725769468663265
0.687	-0.00019729704059651433
0.6880000000000001	-0.00019733626330277498
0.6890000000000001	-0.00019737536321094714
0.6900000000000001	-0.00019741434072656337
0.6910000000000001	-0.00019745319625515625
0.6920000000000001	-0.00019749193020225823
0.6930000000000001	-0.00019753054297340196
0.6940000000000001	-0.00019756903497411993
0.6950000000000001	-0.00019760740660994467
0.6960000000000001	-0.00019764565828640876
0.6970000000000001	-0.00019768379040904476
0.6980000000000001	-0.00019772180338338517
0.6990000000000001	-0.00019775969761496253
0.7000000000000001	-0.00019779747350930944
0.7010000000000001	-0.00019783513147195842
0.7020000000000001	-0.00019787267190844198
0.7030000000000001	-0.0001979100952242927
0.704	-0.00019794740182504312
0.705	-0.0001979845921162258
0.706	-0.00019802166650337326
0.707	-0.00019805862539201807
0.708	-0.00019809546918769273
0.709	-0.00019813219829592984
0.71	-0.0001981688131222619
0.711	-0.00019820531407222148
0.712	-0.00019824170155134112
0.713	-0.00019827797596515338
0.714	-0.00019831413771919076
0.715	-0.00019835018721792277
0.716	-0.0001983861248352312
0.717	-0.00019842195093100313
0.718	-0.0001984576658693159
0.719	-0.0001984932700142468
0.72	-0.0001985287637298732
0.721	-0.0001985641473802724
0.722	-0.00019859942132952177
0.723	-0.00019863458594169864
0.724	-0.0001986696415808803
0.725	-0.00019870458861114416
0.726	-0.0001987394273965675
0.727	-0.00019877415830122763
0.728	-0.00019880878168920192
0.729	-0.00019884329792456773
0.73	-0.00019887770737140234
0.731	-0.00019891201039378312
0.732	-0.00019894620735578738
0.733	-0.00019898029862149247
0.734	-0.0001990142845549757
0.735	-0.00019904816552031445
0.736	-0.00019908194188158603
0.737	-0.00019911561400286773
0.738	-0.00019914918224823696
0.739	-0.000199182646981771
0.74	-0.0001992160085675472
0.741	-0.0001992492673696429
0.742	-0.0001992824237521354
0.743	-0.0001993154780791021
0.744	-0.00019934843071462026
0.745	-0.00019938128202276728
0.746	-0.00019941403236762044
0.747	-0.0001994466821132571
0.748	-0.0001994792316237546
0.749	-0.00019951168126319024
0.75	-0.0001995440313956414
0.751	-0.00019957628238518536
0.752	-0.0001996084345958995
0.753	-0.0001996404883918611
0.754	-0.0001996724441371476
0.755	-0.0001997043021958362
0.756	-0.00019973606293200433
0.757	-0.00019976772670972929
0.758	-0.0001997992938736802
0.759	-0.0001998307647297076
0.76	-0.000199862139598303
0.761	-0.00019989341880039243
0.762	-0.00019992460265690204
0.763	-0.0001999556914887578
0.764	-0.0001999866856168859
0.765	-0.00020001758536221227
0.766	-0.0002000483910456631
0.767	-0.00020007910298816436
0.768	-0.00020010972151064218
0.769	-0.00020014024693402262
0.77	-0.00020017067957923173
0.771	-0.0002002010197671956
0.772	-0.00020023126781884025
0.773	-0.0002002614240550918
0.774	-0.0002002914887968763
0.775	-0.00020032146236511982
0.776	-0.0002003513450807484
0.777	-0.0002003811372646882
0.778	-0.00020041083923786514
0.779	-0.00020044045132120542
0.78	-0.00020046997383563504
0.781	-0.00020049940710208008
0.782	-0.00020052875144146662
0.783	-0.00020055800717472074
0.784	-0.00020058717462276846
0.785	-0.0002006162541065359
0.786	-0.00020064524594694906
0.787	-0.0002006741504649341
0.788	-0.000200702967981417
0.789	-0.0002007316988173239
0.79	-0.00020076034329358081
0.791	-0.00020078890173111385
0.792	-0.00020081737445084904
0.793	-0.0002008457617737125
0.794	-0.00020087406402063024
0.795	-0.00020090228151252836
0.796	-0.0002009304145703329
0.797	-0.00020095846351497
0.798	-0.00020098642866736563
0.799	-0.00020101431034844593
0.8	-0.00020104210887155773
0.801	-0.00020106982448194155
0.802	-0.00020109745744452151
0.803	-0.00020112500803471455
0.804	-0.00020115247652793754
0.805	-0.0002011798631996074
0.806	-0.00020120716832514103
0.807	-0.00020123439217995537
0.808	-0.0002012615350394673
0.809	-0.0002012885971790937
0.81	-0.00020131557887425152
0.811	-0.00020134248040035765
0.812	-0.000201369302032829
0.8130000000000001	-0.00020139604404708248
0.8140000000000001	-0.000201422706718535
0.8150000000000001	-0.00020144929032260344
0.8160000000000001	-0.00020147579513470475
0.8170000000000001	-0.00020150222143025577
0.8180000000000001	-0.0002015285694846735
0.8190000000000001	-0.00020155483957337477
0.8200000000000001	-0.0002015810319717765
0.8210000000000001	-0.00020160714695529564
0.8220000000000001	-0.00020163318479934905
0.8230000000000001	-0.00020165914577935365
0.8240000000000001	-0.00020168503017072635
0.8250000000000001	-0.00020171083824888406
0.8260000000000001	-0.0002017365702892437
0.8270000000000001	-0.00020176222656722212
0.8280000000000001	-0.0002017878073582363
0.8290000000000001	-0.0002018133129377031
0.8300000000000001	-0.00020183874358103946
0.8310000000000001	-0.00020186409956366225
0.8320000000000001	-0.0002018893811609884
0.833	-0.0002019145886484348
0.834	-0.00020193972230141835
0.835	-0.000201964782395356
0.836	-0.00020198976920566462
0.837	-0.00020201468300776114
0.838	-0.00020203952407706245
0.839	-0.00020206429268898547
0.84	-0.00020208898911894707
0.841	-0.0002021136136423642
0.842	-0.00020213816653466687
0.843	-0.00020216264811419264
0.844	-0.0002021870586633954
0.845	-0.00020221139840864813
0.846	-0.0002022356675763239
0.847	-0.0002022598663927957
0.848	-0.0002022839950844366
0.849	-0.00020230805387761963
0.85	-0.00020233204299871776
0.851	-0.00020235596267410407
0.852	-0.0002023798131301516
0.853	-0.00020240359459323333
0.854	-0.00020242730728972232
0.855	-0.0002024509514459916
0.856	-0.00020247452728841417
0.857	-0.00020249803504336308
0.858	-0.00020252147493721138
0.859	-0.00020254484719633205
0.86	-0.00020256815204709817
0.861	-0.00020259138971588276
0.862	-0.00020261456042905881
0.863	-0.00020263766441299937
0.864	-0.0002026607018940775
0.865	-0.00020268367309866616
0.866	-0.00020270657825313844
0.867	-0.00020272941758386735
0.868	-0.00020275219131722592
0.869	-0.0002027748996795872
0.87	-0.00020279754289732416
0.871	-0.00020282012119680987
0.872	-0.00020284263480441737
0.873	-0.0002028650840830721
0.874	-0.00020288746947195769
0.875	-0.00020290979117617276
0.876	-0.0002029320493972624
0.877	-0.00020295424433677166
0.878	-0.00020297637619624563
0.879	-0.0002029984451772294
0.88	-0.000203020451481268
0.881	-0.00020304239530990657
0.882	-0.00020306427686469017
0.883	-0.00020308609634716386
0.884	-0.00020310785395887272
0.885	-0.00020312954990136186
0.886	-0.00020315118437617632
0.887	-0.00020317275758486122
0.888	-0.0002031942697289616
0.889	-0.00020321572101002255
0.89	-0.00020323711162958916
0.891	-0.0002032584417892065
0.892	-0.00020327971169041965
0.893	-0.00020330092153477368
0.894	-0.00020332207152381368
0.895	-0.00020334316185908474
0.896	-0.0002033641927421319
0.897	-0.00020338516437450028
0.898	-0.00020340607695773491
0.899	-0.00020342693069338094
0.9	-0.00020344772578298337
0.901	-0.00020346846242808736
0.902	-0.0002034891408302379
0.903	-0.00020350976127394958
0.904	-0.00020353032418340657
0.905	-0.0002035508297522312
0.906	-0.00020357127815970056
0.907	-0.00020359166958509162
0.908	-0.00020361200420768145
0.909	-0.00020363228220674707
0.91	-0.00020365250376156552
0.911	-0.00020367266905141384
0.912	-0.0002036927782555691
0.913	-0.00020371283155330827
0.914	-0.00020373282912390845
0.915	-0.00020375277114664664
0.916	-0.0002037726578007999
0.917	-0.00020379248926564523
0.918	-0.0002038122657204597
0.919	-0.00020383198734452037
0.92	-0.00020385165431710423
0.921	-0.00020387126681748832
0.922	-0.0002038908250249497
0.923	-0.00020391032911876538
0.924	-0.00020392977927821245
0.925	-0.0002039491756825679
0.926	-0.00020396851851110876
0.927	-0.00020398780794311208
0.928	-0.00020400704415785492
0.929	-0.0002040262273346143
0.93	-0.00020404535765266725
0.931	-0.00020406443529129084
0.932	-0.00020408346042976206
0.933	-0.00020410243322052324
0.934	-0.0002041213537173182
0.935	-0.0002041402220934657
0.936	-0.00020415903853995143
0.937	-0.00020417780324776113
0.9380000000000001	-0.00020419651640788056
0.9390000000000001	-0.00020421517821129543
0.9400000000000001	-0.00020423378884899148
0.9410000000000001	-0.0002042523485119544
0.9420000000000001	-0.00020427085739117
0.9430000000000001	-0.00020428931567762393
0.9440000000000001	-0.00020430772356230196
0.9450000000000001	-0.00020432608123618982
0.9460000000000001	-0.00020434438889027322
0.9470000000000001	-0.00020436264671553793
0.9480000000000001	-0.00020438085490296964
0.9490000000000001	-0.0002043990136435541
0.9500000000000001	-0.00020441712312827706
0.9510000000000001	-0.0002044351835481242
0.9520000000000001	-0.0002044531950940813
0.9530000000000001	-0.00020447115795713407
0.9540000000000001	-0.00020448907232826824
0.9550000000000001	-0.00020450693839846952
0.9560000000000001	-0.00020452475635872368
0.9570000000000001	-0.00020454252640001645
0.9580000000000001	-0.00020456024871333352
0.9590000000000001	-0.00020457792348966064
0.96	-0.00020459555091998356
0.961	-0.000204613131195288
0.962	-0.00020463066450655967
0.963	-0.00020464815109020863
0.964	-0.00020466559149296974
0.965	-0.00020468298582763478
0.966	-0.0002047003340942038
0.967	-0.0002047176362926768
0.968	-0.00020473489242305373
0.969	-0.00020475210248533464
0.97	-0.0002047692664795195
0.971	-0.00020478638440560835
0.972	-0.00020480345626360113
0.973	-0.0002048204820534979
0.974	-0.0002048374617752986
0.975	-0.00020485439542900882
0.976	-0.00020487128396032156
0.977	-0.0002048881283058481
0.978	-0.00020490492846558838
0.979	-0.00020492168443954245
0.98	-0.0002049383962277103
0.981	-0.00020495506383009192
0.982	-0.00020497168724668732
0.983	-0.00020498826647749648
0.984	-0.00020500480152251942
0.985	-0.00020502129238175612
0.986	-0.0002050377390552066
0.987	-0.00020505414154287085
0.988	-0.00020507050017183474
0.989	-0.0002050868162682868
0.99	-0.00020510308997300183
0.991	-0.0002051193212859798
0.992	-0.00020513551020722077
0.993	-0.00020515165673672467
0.994	-0.00020516776087449155
0.995	-0.00020518382262052137
0.996	-0.00020519984197481418
0.997	-0.00020521581893736992
0.998	-0.00020523175350818865
0.999	-0.00020524764568727032
1.	-0.00020526349593044698

==> con14_0.0001.dat <==
0.	0.0005644107603652717
0.001	0.0005643135629622502
0.002	0.0005640221711246921
0.003	0.000563534461003207
0.004	0.0005628476457230088
0.005	0.0005619577646774617
0.006	0.0005608592918898812
0.007	0.0005595468684121923
0.008	0.0005580129544736455
0.009000000000000001	0.0005562496397817036
0.01	0.0005542489494653626
0.011	0.0005520024290054607
0.012	0.0005495011181891269
0.013000000000000001	0.0005467371777948878
0.014	0.0005437018176197664
0.015	0.0005403883759415401
0.016	0.0005367901197709464
0.017	0.0005329023648641012
0.018000000000000002	0.0005287219878647348
0.019	0.0005242483974198972
0.02	0.0005194827886773438
0.021	0.0005144300753117688
0.022	0.0005090982788780903
0.023	0.0005034991237136905
0.024	0.0004976483646578532
0.025	0.0004915658495716168
0.026000000000000002	0.00048527619415436216
0.027	0.0004788088405323964
0.028	0.00047219793774622024
0.029	0.000465482458614829
0.03	0.00045870602386710054
0.031	0.0004519167429327524
0.032	0.000445166634040225
0.033	0.0004385110798701851
0.034	0.0004320081391578565
0.035	0.00042571754493232544
0.036000000000000004	0.0004196996907814175
0.037	0.0004140150507984664
0.038	0.00040872322868665403
0.039	0.00040388008336652393
0.04	0.0003995373562875244
0.041	0.0003957417046934219
0.042	0.00039253312622918485
0.043000000000000003	0.0003899438983981457
0.044	0.00038799778458650417
0.045	0.00038670926340172247
0.046	0.0003860829259766351
0.047	0.000386113365810155
0.048	0.0003867855419828873
0.049	0.00038807540717796744
0.05	0.0003899506914831298
0.051000000000000004	0.000392370993512325
0.052000000000000005	0.0003952896694227381
0.053	0.00039865586091292996
0.054	0.00040241682358201384
0.055	0.000406518389611293
0.056	0.00041090661650554285
0.057	0.00041553002071415956
0.058	0.00042034196403543494
0.059000000000000004	0.00042530109036331877
0.06	0.0004303726657890563
0.061	0.00043552926809098467
0.062	0.00044075134840461627
0.063	0.00044602817646023326
0.064	0.0004513562351609573
0.065	0.0004567406627620022
0.066	0.0004621935888874042
0.067	0.00046773411386999625
0.068	0.00047338721954964076
0.069	0.00047918284535424725
0.07	0.0004851542283568536
0.07100000000000001	0.0004913370587816124
0.07200000000000001	0.0004977717779280782
0.073	0.00050449781345133
0.074	0.0005115577577101318
0.075	0.0005189952389637856
0.076	0.0005268569006702248
0.077	0.0005351937057124393
0.078	0.0005440633748056572
0.079	0.0005535339755068719
0.08	0.0005636879007453095
0.081	0.0005746267560193858
0.082	0.0005864765951348275
0.083	0.0005993913767359294
0.084	0.0006135558862874987
0.085	0.0006291874479817969
0.08600000000000001	0.0006465339716321909
0.08700000000000001	0.000665867559789237
0.088	0.0006874764710548915
0.089	0.0007116524710241352
0.09	0.0007386726196457958
0.091	0.0007687824379059233
0.092	0.0008021767078644846
0.093	0.0008389874931915212
0.094	0.0008792595032461279
0.095	0.0009229482297007204
0.096	0.0009699100615950018
0.097	0.0010199039068521324
0.098	0.001072597232351312
0.099	0.0011275767955942883
0.1	0.0011843618827163437
0.101	0.001242421486015956
0.10200000000000001	0.001301193516486849
0.10300000000000001	0.0013601025133764164
0.10400000000000001	0.0014185767286888135
0.105	0.0014760639750761215
0.106	0.0015320449030336181
0.107	0.001586042660902165
0.108	0.001637631433756964
0.109	0.0016864413723105443
0.11	0.001732161623910102
0.111	0.0017745402151038818
0.112	0.0018133846459073351
0.113	0.0018485587825058081
0.114	0.0018799798217832438
0.115	0.0019076142611260955
0.116	0.0019314744446965284
0.117	0.0019516126916585648
0.11800000000000001	0.001968116817137078
0.11900000000000001	0.0019811051985103825
0.12	0.001990721780293253
0.121	0.0019971311986562764
0.122	0.0020005139688876474
0.123	0.0020010629833963037
0.124	0.0019989777153239215
0.125	0.0019944621652606366
0.126	0.0019877200259842656
0.127	0.001978952995229984
0.128	0.0019683566427129433
0.129	0.001956120069366846
0.13	0.0019424225390278832
0.131	0.0019274333111942718
0.132	0.001911310413621062
0.133	0.001894200007811194
0.134	0.0018762361522588074
0.135	0.0018575412052122867
0.136	0.0018382260417297582
0.137	0.001818390318047518
0.138	0.0017981230015047369
0.139	0.0017775037245976232
0.14	0.0017566029339844635
0.14100000000000001	0.001735483008288186
0.14200000000000002	0.0017141990123194417
0.14300000000000002	0.0016927994896847928
0.14400000000000002	0.0016713272221252084
0.145	0.0016498199297349178
0.146	0.0016283109180812354
0.147	0.0016068296736767187
0.148	0.0015854024333245233
0.149	0.001564052278156229
0.15	0.0015428002817898742
0.151	0.0015216650131558598
0.152	0.0015006634735278722
0.153	0.00147981089989969
0.154	0.0014591212108701302
0.155	0.0014386070620002612
0.156	0.0014182799879272128
0.157	0.0013981506642372734
0.158	0.0013782287229322978
0.159	0.0013585231149213668
0.16	0.0013390418858943768
0.161	0.0013197924847926474
0.162	0.0013007815908998687
0.163	0.0012820153006164999
0.164	0.0012634990903314745
0.165	0.0012452378133165085
0.166	0.001227235831575634
0.167	0.0012094968794763418
0.168	0.0011920242460192669
0.169	0.001174820692900673
0.17	0.0011578885141788461
0.171	0.0011412295483708532
0.17200000000000001	0.0011248452045731383
0.17300000000000001	0.0011087364537180043
0.17400000000000002	0.0010929040382078124
0.17500000000000002	0.00107734798649957
0.176	0.00106206815735899
0.177	0.0010470643494793833
0.178	0.0010323357219919377
0.179	0.001017881050651408
0.18	0.0010036991061186313
0.181	0.0009897884691433966
0.182	0.000976147162111405
0.183	0.0009627731069213735
0.184	0.0009496642095641209
0.185	0.0009368180549011807
0.186	0.000924231939489573
0.187	0.0009119031506191365
0.188	0.0008998289089595354
0.189	0.0008880061225225546
0.19	0.0008764316128789913
0.191	0.0008651022009302169
0.192	0.0008540146105728172
0.193	0.0008431653808255628
0.194	0.0008325510307489425
0.195	0.0008221680705693781
0.196	0.0008120128910820278
0.197	0.0008020818503209589
0.198	0.0007923713138621969
0.199	0.0007828775857576025
0.2	0.0007735969418353117
0.201	0.0007645256720795831
0.202	0.0007556600531914001
0.203	0.0007469963412465201
0.20400000000000001	0.0007385308069824202
0.20500000000000002	0.0007302597459205538
0.20600000000000002	0.0007221794453158505
0.20700000000000002	0.0007142862037373429
0.20800000000000002	0.0007065763725937914
0.209	0.0006990463157640609
0.21	0.0006916923969919107
0.211	0.0006845110141219467
0.212	0.0006774986555680249
0.213	0.0006706518200577415
0.214	0.0006639670065964896
0.215	0.000657440765702533
0.216	0.0006510697516957309
0.217	0.0006448506305461575
0.218	0.0006387800698375713
0.219	0.0006328548114322462
0.22	0.0006270716983239856
0.221	0.0006214275804807941
0.222	0.0006159193073381956
0.223	0.000610543810789316
0.224	0.0006052981603549198
0.225	0.0006001794360628632
0.226	0.0005951847179410028
0.227	0.000590311092164286
0.228	0.0005855557748280464
0.229	0.0005809161042089502
0.23	0.0005763894232210956
0.231	0.0005719730747785806
0.232	0.0005676644112238578
0.233	0.0005634609222989617
0.234	0.0005593602009300291
0.23500000000000001	0.0005553598425078746
0.23600000000000002	0.000551457442423313
0.23700000000000002	0.0005476505883972541
0.23800000000000002	0.0005439369974591005
0.23900000000000002	0.0005403145504417217
0.24	0.0005367811332746311
0.241	0.000533334631887342
0.242	0.0005299729322093678
0.243	0.0005266939187150518
0.244	0.000523495525493885
0.245	0.0005203758997025625
0.246	0.0005173332289028967
0.247	0.0005143657006567
0.248	0.0005114715025257849
0.249	0.0005086488220719638
0.25	0.0005058958701995038
0.251	0.0005032110081832012
0.252	0.0005005926556935711
0.253	0.0004980392324680232
0.254	0.0004955491582439677
0.255	0.0004931208527588146
0.256	0.00049075272106479
0.257	0.0004884430911310694
0.258	0.0004861906412146974
0.259	0.0004839941352317571
0.26	0.0004818523370983316
0.261	0.000479764010730504
0.262	0.0004777279200443572
0.263	0.00047574282895597453
0.264	0.00047380750138143883
0.265	0.0004719207012368333
0.266	0.000470081192438241
0.267	0.00046828773471919224
0.268	0.00046653905969055775
0.269	0.0004648341558274668
0.27	0.0004631720892444115
0.271	0.00046155192605588387
0.272	0.00045997273237637624
0.273	0.00045843357432038054
0.274	0.00045693351800238895
0.275	0.00045547162953689363
0.276	0.0004540469750383866
0.277	0.0004526586206213601
0.278	0.00045130563134597175
0.279	0.0004499870407186486
0.28	0.00044870206388363285
0.281	0.00044744999579138044
0.28200000000000003	0.00044623013139234757
0.28300000000000003	0.0004450417656369903
0.28400000000000003	0.00044388419347576473
0.28500000000000003	0.00044275670985912703
0.28600000000000003	0.0004416586097375332
0.28700000000000003	0.0004405891880614394
0.28800000000000003	0.0004395477397813017
0.289	0.00043853355981818726
0.29	0.0004375459177434283
0.291	0.0004365842021306645
0.292	0.0004356478791365933
0.293	0.0004347364149179121
0.294	0.0004338492756313185
0.295	0.00043298592743350986
0.296	0.0004321458364811836
0.297	0.0004313284689310373
0.298	0.0004305332909397684
0.299	0.0004297597686640743
0.3	0.0004290073682606524
0.301	0.0004282755381978547
0.302	0.00042756379945999397
0.303	0.0004268717458950058
0.304	0.0004261989716133066
0.305	0.0004255450707253126
0.306	0.00042490963734144026
0.307	0.00042429226557210586
0.308	0.0004236925495277258
0.309	0.0004231100833187164
0.31	0.000422544461055494
0.311	0.0004219952768484749
0.312	0.00042146211607135695
0.313	0.0004209446074571035
0.314	0.0004204424376560192
0.315	0.0004199552942597176
0.316	0.0004194828648598123
0.317	0.00041902483704791676
0.318	0.0004185808984156447
0.319	0.0004181507365546096
0.32	0.00041773403905642515
0.321	0.0004173304935127048
0.322	0.00041693978751506224
0.323	0.0004165615926401001
0.324	0.00041619559263160065
0.325	0.00041584155310468436
0.326	0.0004154992432863028
0.327	0.00041516843240340734
0.328	0.00041484888968294954
0.329	0.0004145403843518809
0.33	0.000414242685637153
0.331	0.0004139555627657172
0.332	0.000413678784964525
0.333	0.00041341212146052804
0.334	0.00041315534148067773
0.335	0.0004129082142519255
0.336	0.00041267050882922324
0.337	0.0004124419824816414
0.338	0.00041222243895967163
0.339	0.00041201170700337826
0.34	0.00041180961535282546
0.341	0.0004116159927480776
0.342	0.00041143066792919894
0.343	0.0004112534696362537
0.34400000000000003	0.00041108422660930617
0.34500000000000003	0.00041092276758842065
0.34600000000000003	0.00041076892131366137
0.34700000000000003	0.00041062251652509264
0.34800000000000003	0.00041048338196277874
0.34900000000000003	0.0004103513463667839
0.35000000000000003	0.000410226230802625
0.35100000000000003	0.00041010783051482683
0.352	0.0004099960149552578
0.353	0.0004098906660400006
0.354	0.00040979166568513766
0.355	0.0004096988958067517
0.356	0.0004096122383209253
0.357	0.00040953157514374093
0.358	0.00040945678819128133
0.359	0.00040938775937962894
0.36	0.0004093243706248665
0.361	0.00040926650384307645
0.362	0.0004092140409503415
0.363	0.0004091668638627442
0.364	0.0004091248544963671
0.365	0.0004090878947672928
0.366	0.0004090558665916039
0.367	0.000409028651885383
0.368	0.00040900613115075563
0.369	0.00040898816534583343
0.37	0.0004089746577658461
0.371	0.00040896552768125325
0.372	0.0004089606943625145
0.373	0.00040896007708008953
0.374	0.0004089635951044378
0.375	0.00040897116770601905
0.376	0.00040898271415529275
0.377	0.0004089981537227187
0.378	0.0004090174056787563
0.379	0.00040904038929386526
0.38	0.00040906702383850527
0.381	0.0004090972285831358
0.382	0.0004091309227982165
0.383	0.000409168025754207
0.384	0.00040920845672156686
0.385	0.0004092521349707558
0.386	0.0004092989797437985
0.387	0.0004093488915921014
0.388	0.0004094017920432929
0.389	0.00040945762723201406
0.39	0.0004095163432929058
0.391	0.00040957788636060904
0.392	0.0004096422025697647
0.393	0.00040970923805501387
0.394	0.0004097789389509974
0.395	0.0004098512513923562
0.396	0.0004099261215137312
0.397	0.0004100034954497635
0.398	0.00041008331933509396
0.399	0.0004101655393043635
0.4	0.00041025010149221315
0.401	0.0004103369520332838
0.402	0.00041042603706221634
0.403	0.00041051730271365183
0.404	0.00041061069512223115
0.405	0.0004107061604225953
0.406	0.0004108036447493852
0.40700000000000003	0.00041090309423724177
0.40800000000000003	0.0004110044541966553
0.40900000000000003	0.00041110763970315993
0.41000000000000003	0.0004112125972913986
0.41100000000000003	0.00041131929540947807
0.41200000000000003	0.00041142770250550496
0.41300000000000003	0.00041153778702758597
0.41400000000000003	0.00041164951742382773
0.41500000000000004	0.00041176286214233694
0.41600000000000004	0.0004118777896312202
0.417	0.00041199426833858426
0.418	0.0004121122667125357
0.419	0.0004122317532011813
0.42	0.00041235269625262765
0.421	0.0004124750643149814
0.422	0.00041259882583634925
0.423	0.00041272394926483784
0.424	0.0004128504030485539
0.425	0.00041297815563560406
0.426	0.0004131071754740949
0.427	0.0004132374310121332
0.428	0.00041336889069782567
0.429	0.0004135015229792788
0.43	0.0004136352963045994
0.431	0.00041377017912189407
0.432	0.0004139061398792695
0.433	0.0004140431470248323
0.434	0.0004141811690066893
0.435	0.00041432017427294696
0.436	0.0004144601312717121
0.437	0.00041460100841201117
0.438	0.00041474275805480275
0.439	0.00041488534467458074
0.44	0.00041502875019048987
0.441	0.00041517295652167486
0.442	0.0004153179455872804
0.443	0.00041546369930645126
0.444	0.0004156101995983322
0.445	0.0004157574283820679
0.446	0.00041590536757680303
0.447	0.00041605399910168246
0.448	0.00041620330487585083
0.449	0.00041635326681845286
0.45	0.0004165038668486333
0.451	0.00041665508688553695
0.452	0.0004168069088483084
0.453	0.00041695931465609247
0.454	0.0004171122862280339
0.455	0.00041726580548327735
0.456	0.00041741985434096764
0.457	0.00041757441472024944
0.458	0.00041772946854026744
0.459	0.00041788499772016645
0.46	0.00041804098417909114
0.461	0.0004181974098361863
0.462	0.0004183542566105966
0.463	0.0004185115064214668
0.464	0.00041866914118794164
0.465	0.00041882714282916585
0.466	0.0004189854932642841
0.467	0.00041914416717502
0.468	0.00041930314162718724
0.46900000000000003	0.0004194624062326714
0.47000000000000003	0.0004196219506584415
0.47100000000000003	0.00041978176457146634
0.47200000000000003	0.00041994183763871486
0.47300000000000003	0.0004201021595271559
0.47400000000000003	0.00042026271990375843
0.47500000000000003	0.00042042350843549126
0.47600000000000003	0.00042058451478932325
0.47700000000000004	0.0004207457286322234
0.47800000000000004	0.0004209071396311605
0.47900000000000004	0.0004210687374531035
0.48	0.00042123051176502123
0.481	0.00042139245223388265
0.482	0.0004215545485266566
0.483	0.00042171679031031197
0.484	0.00042187916725181765
0.485	0.00042204166901814254
0.486	0.00042220428527625555
0.487	0.00042236700569312554
0.488	0.00042252981993572136
0.489	0.000422692717671012
0.49	0.0004228556885659662
0.491	0.000423018722287553
0.492	0.0004231818085027412
0.493	0.0004233449368784997
0.494	0.0004235080970817975
0.495	0.0004236712787796033
0.496	0.00042383446870799954
0.497	0.00042399765294759103
0.498	0.0004241608254344865
0.499	0.00042432398031333224
0.5	0.00042448711172877475
0.501	0.00042465021382546026
0.502	0.00042481328074803524
0.503	0.000424976306641146
0.504	0.0004251392856494389
0.505	0.00042530221191756034
0.506	0.0004254650795901566
0.507	0.00042562788281187415
0.508	0.0004257906157273593
0.509	0.00042595327248125844
0.51	0.0004261158472182179
0.511	0.00042627833408288407
0.512	0.00042644072721990326
0.513	0.0004266030207739219
0.514	0.00042676520888958636
0.515	0.0004269272857115429
0.516	0.00042708924538443805
0.517	0.00042725108205291803
0.518	0.00042741278986162923
0.519	0.0004275743629552181
0.52	0.0004277357954783309
0.521	0.00042789708157561405
0.522	0.0004280582153917139
0.523	0.0004282191910712768
0.524	0.0004283800027589491
0.525	0.00042854064248176027
0.526	0.00042870109921997086
0.527	0.00042886136965449007
0.528	0.0004290214509937552
0.529	0.00042918134044620367
0.53	0.0004293410352202727
0.531	0.00042950053252439966
0.532	0.00042965982956702194
0.533	0.0004298189235565768
0.534	0.0004299778117015016
0.535	0.0004301364912102337
0.536	0.0004302949592912104
0.537	0.0004304532131528691
0.538	0.00043061125000364703
0.539	0.0004307690670519816
0.54	0.00043092666150631017
0.541	0.00043108403057507
0.542	0.0004312411714666985
0.543	0.0004313980813896329
0.544	0.00043155475755231066
0.545	0.000431711197163169
0.546	0.00043186739743064536
0.547	0.00043202335556317707
0.548	0.00043217906876920136
0.549	0.00043233453425715564
0.55	0.00043248974923547725
0.551	0.00043264471091260346
0.552	0.0004327994164969717
0.553	0.00043295386319701926
0.554	0.0004331080482211835
0.555	0.00043326196877790165
0.556	0.00043341562207561117
0.557	0.00043356900532274937
0.558	0.00043372211572775354
0.559	0.0004338749504990611
0.56	0.00043402750618032874
0.561	0.0004341797764211937
0.562	0.000434331759368871
0.5630000000000001	0.00043448345398573284
0.5640000000000001	0.00043463485923415137
0.5650000000000001	0.0004347859740764988
0.5660000000000001	0.00043493679747514736
0.5670000000000001	0.00043508732839246916
0.5680000000000001	0.00043523756579083643
0.5690000000000001	0.0004353875086326214
0.5700000000000001	0.00043553715588019623
0.5710000000000001	0.00043568650649593305
0.5720000000000001	0.00043583555944220413
0.5730000000000001	0.00043598431368138164
0.5740000000000001	0.00043613276817583776
0.5750000000000001	0.00043628092188794466
0.5760000000000001	0.00043642877378007456
0.577	0.0004365763228145996
0.578	0.000436723567953892
0.579	0.000436870508160324
0.58	0.0004370171423962678
0.581	0.00043716346962409543
0.582	0.0004373094888061792
0.583	0.0004374551989048913
0.584	0.00043760059888260395
0.585	0.00043774568770168923
0.586	0.0004378904643245194
0.587	0.00043803492771346666
0.588	0.00043817907683090315
0.589	0.00043832291063920114
0.59	0.0004384664281007327
0.591	0.00043860962817787014
0.592	0.00043875250983298555
0.593	0.0004388950720284512
0.594	0.0004390373137266392
0.595	0.00043917923376072697
0.596	0.0004393208292512052
0.597	0.0004394620992702982
0.598	0.0004396030437033447
0.599	0.00043974366243568354
0.6	0.00043988395535265334
0.601	0.0004400239223395929
0.602	0.0004401635632818409
0.603	0.00044030287806473616
0.604	0.00044044186657361736
0.605	0.0004405805286938233
0.606	0.00044071886431069267
0.607	0.00044085687330956425
0.608	0.00044099455557577674
0.609	0.0004411319109946689
0.61	0.00044126893945157944
0.611	0.00044140564083184713
0.612	0.0004415420150208108
0.613	0.000441678061903809
0.614	0.00044181378136618057
0.615	0.00044194917329326425
0.616	0.0004420842375703988
0.617	0.0004422189740829229
0.618	0.0004423533827161754
0.619	0.0004424874633554949
0.62	0.0004426212158862202
0.621	0.0004427546401936901
0.622	0.0004428877361632433
0.623	0.0004430205036802185
0.624	0.00044315294262995444
0.625	0.0004432850528977899
0.626	0.0004434168343690636
0.627	0.00044354828692911435
0.628	0.00044367941046328076
0.629	0.0004438102048569017
0.63	0.00044394066998198117
0.631	0.0004440708043572814
0.632	0.0004442006073408864
0.633	0.00044433007936646137
0.634	0.00044445922086767145
0.635	0.00044458803227818175
0.636	0.00044471651403165747
0.637	0.0004448446665617637
0.638	0.0004449724903021656
0.639	0.0004450999856865283
0.64	0.000445227153148517
0.641	0.0004453539931217968
0.642	0.00044548050604003285
0.643	0.0004456066923368903
0.644	0.0004457325524460343
0.645	0.00044585808680113
0.646	0.00044598329583584253
0.647	0.00044610817998383704
0.648	0.00044623273967877864
0.649	0.00044635697535433253
0.65	0.00044648088744416386
0.651	0.0004466044763819377
0.652	0.0004467277426013193
0.653	0.0004468506865359737
0.654	0.00044697330861956613
0.655	0.00044709560928576166
0.656	0.00044721758896822545
0.657	0.0004473392481006227
0.658	0.0004474605871166185
0.659	0.00044758160644987806
0.66	0.00044770230653406643
0.661	0.0004478226878028488
0.662	0.00044794275068989035
0.663	0.0004480624956288562
0.664	0.00044818192305341145
0.665	0.0004483010333972213
0.666	0.0004484198270939509
0.667	0.0004485383045772654
0.668	0.00044865646628082983
0.669	0.00044877431263830943
0.67	0.00044889184408336937
0.671	0.00044900906104967475
0.672	0.0004491259639708908
0.673	0.00044924255295696047
0.674	0.0004493588275673754
0.675	0.00044947478839660256
0.676	0.00044959043611076294
0.677	0.00044970577137597737
0.678	0.0004498207948583667
0.679	0.0004499355072240518
0.68	0.00045004990913915366
0.681	0.000450164001269793
0.682	0.0004502777842820908
0.683	0.00045039125884216793
0.684	0.0004505044256161452
0.685	0.00045061728527014355
0.686	0.0004507298384702839
0.687	0.000450842085882687
0.6880000000000001	0.00045095402817347385
0.6890000000000001	0.00045106566600876523
0.6900000000000001	0.0004511770000546821
0.6910000000000001	0.00045128803097734525
0.6920000000000001	0.00045139875944287566
0.6930000000000001	0.0004515091861173942
0.6940000000000001	0.0004516193116670216
0.6950000000000001	0.0004517291367578789
0.6960000000000001	0.0004518386620560869
0.6970000000000001	0.0004519478882277665
0.6980000000000001	0.0004520568159390386
0.6990000000000001	0.000452165445856024
0.7000000000000001	0.0004522737786448437
0.7010000000000001	0.0004523818149716185
0.7020000000000001	0.0004524895555024692
0.7030000000000001	0.00045259700090351685
0.704	0.0004527041518408822
0.705	0.00045281100898068616
0.706	0.00045291757298904965
0.707	0.0004530238445320935
0.708	0.0004531298242759386
0.709	0.00045323551288670584
0.71	0.0004533409110305161
0.711	0.0004534460193734902
0.712	0.0004535508385817491
0.713	0.00045365536932141364
0.714	0.0004537596122586047
0.715	0.00045386356803535203
0.716	0.0004539672368691363
0.717	0.00045407061930389874
0.718	0.00045417371606784444
0.719	0.00045427652788917826
0.72	0.0004543790554961052
0.721	0.0004544812996168303
0.722	0.0004545832609795585
0.723	0.00045468494031249466
0.724	0.00045478633834384393
0.725	0.0004548874558018112
0.726	0.0004549882934146014
0.727	0.00045508885191041957
0.728	0.0004551891320174707
0.729	0.00045528913446395966
0.73	0.00045538885997809154
0.731	0.0004554883092880712
0.732	0.0004555874831221037
0.733	0.000455686382208394
0.734	0.00045578500727514707
0.735	0.00045588335905056784
0.736	0.00045598143826286133
0.737	0.00045607924564023246
0.738	0.0004561767819108863
0.739	0.0004562740478030277
0.74	0.00045637104404486174
0.741	0.00045646777136459335
0.742	0.00045656423049042743
0.743	0.0004566604221505691
0.744	0.00045675634707322325
0.745	0.00045685200598659484
0.746	0.00045694739961888884
0.747	0.0004570425286983103
0.748	0.00045713739395306406
0.749	0.00045723199611135524
0.75	0.0004573263359013887
0.751	0.00045742041405136947
0.752	0.00045751423128950254
0.753	0.0004576077883439928
0.754	0.0004577010859430453
0.755	0.00045779412481486496
0.756	0.00045788690568765683
0.757	0.0004579794292896258
0.758	0.0004580716961943524
0.759	0.0004581637068549154
0.76	0.0004582554619815815
0.761	0.00045834696228930043
0.762	0.000458438208493022
0.763	0.0004585292013076959
0.764	0.0004586199414482719
0.765	0.0004587104296296998
0.766	0.0004588006665669293
0.767	0.0004588906529749102
0.768	0.0004589803895685922
0.769	0.0004590698770629251
0.77	0.0004591591161728586
0.771	0.00045924810761334254
0.772	0.00045933685209932667
0.773	0.00045942535034576066
0.774	0.0004595136030675943
0.775	0.00045960161097977737
0.776	0.0004596893747972596
0.777	0.00045977689523499075
0.778	0.0004598641730079206
0.779	0.0004599512088309989
0.78	0.0004600380034191754
0.781	0.0004601245574873998
0.782	0.0004602108717506219
0.783	0.00046029694692379145
0.784	0.00046038278372185826
0.785	0.000460468382859772
0.786	0.0004605537450524825
0.787	0.00046063887101493946
0.788	0.0004607237614620926
0.789	0.0004608084171088918
0.79	0.00046089283867028667
0.791	0.00046097702686122706
0.792	0.0004610609823966627
0.793	0.0004611447059915434
0.794	0.0004612281983608188
0.795	0.00046131146021943873
0.796	0.0004613944922823529
0.797	0.00046147729526451115
0.798	0.00046155986988086315
0.799	0.0004616422168463587
0.8	0.00046172433684357175
0.801	0.00046180623031112666
0.802	0.000461887897854554
0.803	0.0004619693401315364
0.804	0.0004620505577997563
0.805	0.00046213155151689624
0.806	0.0004622123219406388
0.807	0.00046229286972866647
0.808	0.0004623731955386618
0.809	0.0004624533000283073
0.81	0.0004625331838552855
0.811	0.00046261284767727895
0.812	0.00046269229215197016
0.8130000000000001	0.0004627715179370417
0.8140000000000001	0.000462850525690176
0.8150000000000001	0.0004629293160690557
0.8160000000000001	0.00046300788973136327
0.8170000000000001	0.00046308624733478127
0.8180000000000001	0.0004631643895369922
0.8190000000000001	0.0004632423169956786
0.8200000000000001	0.000463320030368523
0.8210000000000001	0.00046339753031320795
0.8220000000000001	0.000463474817487416
0.8230000000000001	0.0004635518925488296
0.8240000000000001	0.0004636287561551313
0.8250000000000001	0.0004637054089640037
0.8260000000000001	0.0004637818516331292
0.8270000000000001	0.00046385808482019047
0.8280000000000001	0.00046393410918287
0.8290000000000001	0.00046400992537885024
0.8300000000000001	0.0004640855340658138
0.8310000000000001	0.00046416093590144323
0.8320000000000001	0.000464236131543421
0.833	0.0004643111216494296
0.834	0.00046438590687715165
0.835	0.00046446048788426964
0.836	0.0004645348653284661
0.837	0.0004646090398674236
0.838	0.00046468301215882464
0.839	0.0004647567828603517
0.84	0.0004648303526296874
0.841	0.0004649037221245142
0.842	0.00046497689200253203
0.843	0.000465049862974612
0.844	0.00046512263568872003
0.845	0.00046519521071454
0.846	0.00046526758862175583
0.847	0.0004653397699800514
0.848	0.00046541175535911054
0.849	0.0004654835453286172
0.85	0.0004655551404582553
0.851	0.0004656265413177086
0.852	0.0004656977484766612
0.853	0.00046576876250479675
0.854	0.0004658395839717993
0.855	0.00046591021344735266
0.856	0.0004659806515011408
0.857	0.0004660508987028475
0.858	0.00046612095562215675
0.859	0.0004661908228287524
0.86	0.0004662605008923183
0.861	0.00046632999038253843
0.862	0.0004663992918690966
0.863	0.0004664684059216767
0.864	0.0004665373331099626
0.865	0.00046660607400363834
0.866	0.0004666746291723877
0.867	0.0004667429991858945
0.868	0.0004668111846138427
0.869	0.0004668791860259162
0.87	0.0004669470039917989
0.871	0.00046701463908117467
0.872	0.0004670820918637274
0.873	0.0004671493631796903
0.874	0.0004672164540203859
0.875	0.0004672833649133474
0.876	0.0004673500963790674
0.877	0.00046741664893803846
0.878	0.0004674830231107533
0.879	0.00046754921941770454
0.88	0.0004676152383793848
0.881	0.0004676810805162867
0.882	0.00046774674634890277
0.883	0.00046781223639772584
0.884	0.00046787755118324835
0.885	0.0004679426912259631
0.886	0.00046800765704636257
0.887	0.0004680724491649395
0.888	0.0004681370681021864
0.889	0.00046820151437859604
0.89	0.000468265788514661
0.891	0.00046832989103087383
0.892	0.00046839382244772727
0.893	0.00046845758328571387
0.894	0.0004685211740653263
0.895	0.00046858459530705715
0.896	0.0004686478475313991
0.897	0.0004687109312588448
0.898	0.0004687738470098868
0.899	0.0004688365953050177
0.9	0.0004688991766647303
0.901	0.00046896159160951707
0.902	0.0004690238406598707
0.903	0.0004690859245135255
0.904	0.0004691478441665821
0.905	0.0004692096001226083
0.906	0.00046927119285452716
0.907	0.0004693326228352616
0.908	0.0004693938905377347
0.909	0.00046945499643486947
0.91	0.0004695159409995889
0.911	0.000469576724704816
0.912	0.0004696373480234738
0.913	0.00046969781142848526
0.914	0.00046975811539277343
0.915	0.0004698182603892613
0.916	0.0004698782468908719
0.917	0.0004699380753705282
0.918	0.0004699977463011533
0.919	0.0004700572601556701
0.92	0.00047011661740700163
0.921	0.000470175818528071
0.922	0.00047023486399180105
0.923	0.0004702937542711149
0.924	0.0004703524898389355
0.925	0.000470411071168186
0.926	0.0004704694987317892
0.927	0.00047052777300266827
0.928	0.00047058589445374613
0.929	0.0004706438635579459
0.93	0.00047070168078819043
0.931	0.0004707593466174028
0.932	0.00047081686151850604
0.933	0.0004708742258716549
0.934	0.0004709314397158012
0.935	0.00047098850350327
0.936	0.0004710454177474615
0.937	0.0004711021829617759
0.9380000000000001	0.0004711587996596134
0.9390000000000001	0.0004712152683543743
0.9400000000000001	0.0004712715895594588
0.9410000000000001	0.0004713277637882671
0.9420000000000001	0.00047138379155419954
0.9430000000000001	0.00047143967337065626
0.9440000000000001	0.00047149540975103746
0.9450000000000001	0.00047155100120874346
0.9460000000000001	0.0004716064482571744
0.9470000000000001	0.00047166175140973056
0.9480000000000001	0.00047171691117981217
0.9490000000000001	0.00047177192808081945
0.9500000000000001	0.0004718268026261526
0.9510000000000001	0.00047188153532921184
0.9520000000000001	0.0004719361267033975
0.9530000000000001	0.00047199057726210974
0.9540000000000001	0.00047204488751874873
0.9550000000000001	0.0004720990579867148
0.9560000000000001	0.00047215308917940817
0.9570000000000001	0.000472206981610229
0.9580000000000001	0.00047226073579257754
0.9590000000000001	0.00047231435223985403
0.96	0.0004723678314654587
0.961	0.0004724211739827918
0.962	0.0004724743803052536
0.963	0.00047252745106541634
0.964	0.0004725803877059621
0.965	0.0004726331905235421
0.966	0.00047268585951815633
0.967	0.0004727383946898047
0.968	0.00047279079603848736
0.969	0.00047284306356420417
0.97	0.0004728951972669552
0.971	0.00047294719714674043
0.972	0.00047299906320355994
0.973	0.0004730507954374136
0.974	0.00047310239384830145
0.975	0.00047315385843623846
0.976	0.00047320519175848586
0.977	0.00047325639634774664
0.978	0.00047330747220402085
0.979	0.00047335841932730834
0.98	0.00047340923771760926
0.981	0.0004734599273749235
0.982	0.00047351048829925114
0.983	0.0004735609204905921
0.984	0.0004736112239489465
0.985	0.0004736613986743142
0.986	0.00047371144466669526
0.987	0.00047376136192608974
0.988	0.00047381115134236917
0.989	0.00047386081652357
0.99	0.0004739103578526848
0.991	0.00047395977532971355
0.992	0.0004740090689546563
0.993	0.000474058238727513
0.994	0.00047410728464828366
0.995	0.0004741562067169683
0.996	0.00047420500493356696
0.997	0.00047425367929807954
0.998	0.00047430222981050614
0.999	0.0004743506564708467
1.	0.00047439896060910784

==> con16_0.0001.dat <==
0.	0.0017627157212815072
0.001	0.0017621361989773746
0.002	0.0017603721012358427
0.003	0.0017574148424257421
0.004	0.0017532569813531265
0.005	0.001747886971685262
0.006	0.0017412876258140722
0.007	0.0017334448451875773
0.008	0.0017243353283713182
0.009000000000000001	0.0017139346011563377
0.01	0.001702221880062176
0.011	0.0016891746560592116
0.012	0.0016747717740101284
0.013000000000000001	0.0016589996172497973
0.014	0.0016418440337005963
0.015	0.0016233044420462372
0.016	0.0016033836691525245
0.017	0.001582097590655467
0.018000000000000002	0.0015594736965769552
0.019	0.0015355542428509435
0.02	0.0015103939328421697
0.021	0.0014840707177098708
0.022	0.0014566804845041858
0.023	0.0014283402802409686
0.024	0.0013991901976260109
0.025	0.0013693912385613688
0.026000000000000002	0.001339129664875765
0.027	0.0013086160543893783
0.028	0.001278083071952537
0.029	0.001247786129648521
0.03	0.0012179986977526585
0.031	0.001189010227638234
0.032	0.0011611217286964402
0.033	0.0011346410767934534
0.034	0.0011098764194784141
0.035	0.0010871291144452675
0.036000000000000004	0.0010666875579924235
0.037	0.0010488202440171307
0.038	0.0010337667965329442
0.039	0.0010217283758968318
0.04	0.001012859702867806
0.041	0.0010072660075656963
0.042	0.0010049959598319098
0.043000000000000003	0.0010060377361912332
0.044	0.0010103170098759097
0.045	0.0010176968876940745
0.046	0.0010279809317024495
0.047	0.001040919238734827
0.048	0.0010562167570823484
0.049	0.001073542286406313
0.05	0.0010925386633187872
0.051000000000000004	0.001112834331114104
0.052000000000000005	0.0011340548748879394
0.053	0.0011558463737292492
0.054	0.0011778846541783993
0.055	0.0011998822290920786
0.056	0.0012215951395252282
0.057	0.0012428333265161757
0.058	0.0012634739969689423
0.059000000000000004	0.0012834501285575123
0.06	0.0013027517933866897
0.061	0.0013214193829716725
0.062	0.001339545578410875
0.063	0.0013572509978994163
0.064	0.0013746746962220622
0.065	0.0013919868537197704
0.066	0.0014093542968545026
0.067	0.0014269468460053462
0.068	0.0014449177107531191
0.069	0.001463400997372397
0.07	0.001482506955770304
0.07100000000000001	0.001502324110502648
0.07200000000000001	0.001522920606153685
0.073	0.001544337797419946
0.074	0.0015665994676105622
0.075	0.0015897154107275865
0.076	0.0016136930815723698
0.077	0.0016385453050874708
0.078	0.0016643003119246194
0.079	0.0016910142548876488
0.08	0.0017187843318942847
0.081	0.001747763538400852
0.082	0.0017781823671875955
0.083	0.001810368654712947
0.084	0.0018447681783101853
0.085	0.0018819656491378118
0.08600000000000001	0.0019227062993161746
0.08700000000000001	0.001967904357756827
0.088	0.0020186380229476777
0.089	0.0020761352305271184
0.09	0.0021417285877489874
0.091	0.002216786979120198
0.092	0.0023026245242870474
0.093	0.0024004051095774318
0.094	0.0025110340915186348
0.095	0.0026350100225367456
0.096	0.0027723365433319205
0.097	0.002922442212317772
0.098	0.003084118308006566
0.099	0.0032554980571306022
0.1	0.003434078404794315
0.101	0.0036167723430482216
0.10200000000000001	0.003799990686248282
0.10300000000000001	0.003979765660574257
0.10400000000000001	0.0041518855760605666
0.105	0.004312034011618644
0.106	0.004455930219580007
0.107	0.0045794815692495085
0.108	0.004678910997169244
0.109	0.004750862476970967
0.11	0.004792495848130478
0.111	0.004801552787140884
0.112	0.004776416679521423
0.113	0.004716128376102812
0.114	0.0046203945782107994
0.115	0.0044895661929947595
0.116	0.0043246184444784815
0.117	0.004127094796655046
0.11800000000000001	0.0038990532520427243
0.11900000000000001	0.0036430002475169635
0.12	0.0033618186541249776
0.121	0.003058696226031065
0.122	0.0027370357106531883
0.123	0.0024003941608208277
0.124	0.0020523938666967174
0.125	0.0016966691736430475
0.126	0.0013367848173454146
0.127	0.0009762035780734894
0.128	0.0006181957739119703
0.129	0.0002658464693117956
0.13	-0.00007802629162497696
0.131	-0.00041086711796198234
0.132	-0.0007304138479088349
0.133	-0.001034709919313645
0.134	-0.0013221119979664603
0.135	-0.0015912797841486103
0.136	-0.00184117086913213
0.137	-0.0020710322311316503
0.138	-0.0022803907284611098
0.139	-0.002469016942620924
0.14	-0.0026369197643819216
0.14100000000000001	-0.0027843156988602304
0.14200000000000002	-0.002911606564658717
0.14300000000000002	-0.0030193552907079747
0.14400000000000002	-0.0031082617575703426
0.145	-0.0031791395680949045
0.146	-0.0032328936752131993
0.147	-0.003270499693317248
0.148	-0.0032929821806553603
0.149	-0.0033014037552735196
0.15	-0.003296839124827367
0.151	-0.0032803700865234936
0.152	-0.0032530671527553506
0.153	-0.003215983323627587
0.154	-0.0031701409311111753
0.155	-0.0031165301182584627
0.156	-0.0030560946665274375
0.157	-0.0029897403149652937
0.158	-0.002918314122288287
0.159	-0.0028426227837093847
0.16	-0.002763409884807582
0.161	-0.0026813751494096437
0.162	-0.002597158245125317
0.163	-0.002511351488870401
0.164	-0.0024244959180254625
0.165	-0.0023370804577632657
0.166	-0.002249552965631202
0.167	-0.0021623090458622657
0.168	-0.002075707900887949
0.169	-0.0019900658855652575
0.17	-0.0019056621670081482
0.171	-0.0018227406743235117
0.17200000000000001	-0.001741512889910912
0.17300000000000001	-0.0016621603427484817
0.17400000000000002	-0.0015848441334887608
0.17500000000000002	-0.001509677386427648
0.176	-0.0014367626926411194
0.177	-0.0013661990491217332
0.178	-0.001298046257332458
0.179	-0.001232340120986363
0.18	-0.0011691161015150494
0.181	-0.0011083999127955465
0.182	-0.0010501874240958216
0.183	-0.0009944688508733092
0.184	-0.000941233750068999
0.185	-0.0008904576520569329
0.186	-0.0008421029359935725
0.187	-0.0007961315000912543
0.188	-0.0007525029577637953
0.189	-0.0007111655267841473
0.19	-0.0006720639816883136
0.191	-0.0006351430996609006
0.192	-0.000600345457228326
0.193	-0.0005676084162041738
0.194	-0.0005368686551483154
0.195	-0.000508063523495467
0.196	-0.00048112842794529904
0.197	-0.00045599793846461757
0.198	-0.0004326075508157606
0.199	-0.0004108931332748414
0.2	-0.0003907901453672116
0.201	-0.00037223489750714915
0.202	-0.00035516561046931193
0.203	-0.0003395206129914417
0.20400000000000001	-0.0003252389119925699
0.20500000000000002	-0.000312262243842301
0.20600000000000002	-0.0003005329768407243
0.20700000000000002	-0.0002899937734552235
0.20800000000000002	-0.00028059053031865
0.209	-0.00027227096171388964
0.21	-0.0002649827965909631
0.211	-0.00025867466991565547
0.212	-0.00025329937847091223
0.213	-0.00024881090243323494
0.214	-0.000245163220463322
0.215	-0.00024231160571228978
0.216	-0.00024021542731916248
0.217	-0.00023883483207861475
0.218	-0.0002381299799408366
0.219	-0.00023806284895114816
0.22	-0.00023859886639762153
0.221	-0.0002397038334424223
0.222	-0.00024134345913443252
0.223	-0.00024348525380381162
0.224	-0.00024610081352504135
0.225	-0.00024916209938501165
0.226	-0.00025264107247061237
0.227	-0.0002565096840130736
0.228	-0.0002607422180049013
0.229	-0.00026531624253001173
0.23	-0.00027020951326842585
0.231	-0.00027539978590016435
0.232	-0.00028086486193302915
0.233	-0.00028658477228577205
0.234	-0.0002925418914627171
0.23500000000000001	-0.00029871868055276964
0.23600000000000002	-0.0003050976006448348
0.23700000000000002	-0.0003116608467605855
0.23800000000000002	-0.00031839247077915966
0.23900000000000002	-0.00032527955350056676
0.24	-0.00033230928075630675
0.241	-0.0003394688383778803
0.242	-0.0003467454121967874
0.243	-0.0003541261445993685
0.244	-0.0003615983362293417
0.245	-0.0003691523957952261
0.246	-0.0003767794713061165
0.247	-0.00038447071077110764
0.248	-0.00039221726219929417
0.249	-0.0004000102735997709
0.25	-0.0004078409979503298
0.251	-0.00041570214809300444
0.252	-0.0004235873682407918
0.253	-0.00043149031337463156
0.254	-0.00043940463847546326
0.255	-0.00044732399852422653
0.256	-0.00045524190097120595
0.257	-0.0004631509952842891
0.258	-0.0004710472716083564
0.259	-0.00047892755952126133
0.26	-0.00048678868860085693
0.261	-0.0004946274884249965
0.262	-0.0005024407885715333
0.263	-0.0005102254186183206
0.264	-0.0005179782081432116
0.265	-0.0005256959867240596
0.266	-0.0005333755839387177
0.267	-0.0005410137790605236
0.268	-0.0005486065864057909
0.269	-0.0005561520082745294
0.27	-0.0005636488124836984
0.271	-0.0005710957668502578
0.272	-0.0005784916391911667
0.273	-0.0005858351973233848
0.274	-0.0005931252090638715
0.275	-0.0006003604422295864
0.276	-0.0006075396646374889
0.277	-0.0006146616441045383
0.278	-0.000621725139392139
0.279	-0.0006287284406650741
0.28	-0.0006356707798117504
0.281	-0.0006425519551525952
0.28200000000000003	-0.0006493717650080362
0.28300000000000003	-0.0006561300076985007
0.28400000000000003	-0.0006628264815444161
0.28500000000000003	-0.0006694609848662099
0.28600000000000003	-0.0006760333159843097
0.28700000000000003	-0.0006825432732191427
0.28800000000000003	-0.0006889906548911365
0.289	-0.0006953752591410436
0.29	-0.0007016966351100478
0.291	-0.000707954700630281
0.292	-0.0007141497622961111
0.293	-0.0007202821267019056
0.294	-0.0007263521004420326
0.295	-0.0007323599901108599
0.296	-0.0007383061023027552
0.297	-0.0007441907436120863
0.298	-0.0007500142206332211
0.299	-0.0007557768399605275
0.3	-0.000761478908188373
0.301	-0.0007671206149527636
0.302	-0.0007727022434896795
0.303	-0.0007782243180125432
0.304	-0.0007836873638195962
0.305	-0.0007890919062090798
0.306	-0.0007944384704792353
0.307	-0.0007997275819283038
0.308	-0.0008049597658545269
0.309	-0.0008101355475561456
0.31	-0.0008152554523314015
0.311	-0.0008203200054785356
0.312	-0.0008253296824137773
0.313	-0.0008302849468216216
0.314	-0.0008351863845553242
0.315	-0.0008400345842637931
0.316	-0.0008448301345959357
0.317	-0.00084957362420066
0.318	-0.0008542656417268738
0.319	-0.0008589067758234847
0.32	-0.0008634976151394005
0.321	-0.0008680387483235291
0.322	-0.0008725307640247783
0.323	-0.0008769742349791464
0.324	-0.0008813696975132547
0.325	-0.0008857177203261775
0.326	-0.0008900188743791191
0.327	-0.0008942737306332848
0.328	-0.0008984828600498792
0.329	-0.0009026468335901073
0.33	-0.0009067662222151739
0.331	-0.000910841596886284
0.332	-0.0009148735285646423
0.333	-0.0009188625882114537
0.334	-0.0009228093467879232
0.335	-0.0009267143752552554
0.336	-0.0009305782444223022
0.337	-0.0009344014913141473
0.338	-0.0009381846161333102
0.339	-0.0009419281250685208
0.34	-0.000945632524308509
0.341	-0.0009492983200420047
0.342	-0.0009529260184577379
0.343	-0.0009565161257444384
0.34400000000000003	-0.0009600691480908361
0.34500000000000003	-0.0009635855916856608
0.34600000000000003	-0.0009670659627176427
0.34700000000000003	-0.0009705107673755114
0.34800000000000003	-0.0009739205118479968
0.34900000000000003	-0.0009772957023238289
0.35000000000000003	-0.0009806368551231808
0.35100000000000003	-0.0009839445106457278
0.352	-0.0009872190947724764
0.353	-0.0009904610156127188
0.354	-0.0009936706812757473
0.355	-0.0009968484998708537
0.356	-0.0009999948795073302
0.357	-0.0010031102282944688
0.358	-0.001006194954341562
0.359	-0.0010092494657579015
0.36	-0.0010122741706527795
0.361	-0.001015269477135488
0.362	-0.0010182357933153196
0.363	-0.0010211735273015657
0.364	-0.001024083087203519
0.365	-0.0010269648811304713
0.366	-0.0010298193171917147
0.367	-0.0010326468034965413
0.368	-0.0010354477505136997
0.369	-0.0010382225924631754
0.37	-0.0010409716710121678
0.371	-0.001043695298003825
0.372	-0.0010463937852812945
0.373	-0.0010490674446877238
0.374	-0.001051716588066261
0.375	-0.0010543415272600534
0.376	-0.001056942574112249
0.377	-0.0010595200404659953
0.378	-0.00106207423816444
0.379	-0.001064605479050731
0.38	-0.0010671140749680158
0.381	-0.0010696003377594424
0.382	-0.001072064579268158
0.383	-0.0010745071113373106
0.384	-0.0010769282458100479
0.385	-0.0010793282945295176
0.386	-0.0010817075694140748
0.387	-0.0010840664296223046
0.388	-0.0010864051706572977
0.389	-0.0010887240210380306
0.39	-0.0010910232092834794
0.391	-0.0010933029639126205
0.392	-0.0010955635134444301
0.393	-0.0010978050863978846
0.394	-0.0011000279112919602
0.395	-0.0011022322166456336
0.396	-0.0011044182309778805
0.397	-0.0011065861828076775
0.398	-0.001108736300654001
0.399	-0.0011108688130358271
0.4	-0.0011129839484721321
0.401	-0.0011150819354818924
0.402	-0.0011171630025840844
0.403	-0.0011192273782976842
0.404	-0.0011212752911416682
0.405	-0.0011233069696350128
0.406	-0.0011253226422966941
0.40700000000000003	-0.0011273225376456884
0.40800000000000003	-0.001129306887028649
0.40900000000000003	-0.0011312760246803026
0.41000000000000003	-0.0011332301744594424
0.41100000000000003	-0.0011351694846141055
0.41200000000000003	-0.0011370941033923294
0.41300000000000003	-0.0011390041790421512
0.41400000000000003	-0.0011408998598116085
0.41500000000000004	-0.0011427812939487387
0.41600000000000004	-0.0011446486297015785
0.417	-0.0011465020153181658
0.418	-0.0011483415990465378
0.419	-0.001150167529134732
0.42	-0.0011519799538307856
0.421	-0.0011537790213827358
0.422	-0.00115556488003862
0.423	-0.0011573376780464758
0.424	-0.00115909756365434
0.425	-0.0011608446851102505
0.426	-0.0011625791906622442
0.427	-0.0011643012285583586
0.428	-0.001166010947046631
0.429	-0.0011677084943750992
0.43	-0.0011693940187917997
0.431	-0.0011710676685447704
0.432	-0.0011727295918820485
0.433	-0.0011743799370516714
0.434	-0.001176018852301676
0.435	-0.0011776464858801003
0.436	-0.0011792629860349815
0.437	-0.0011808685011582155
0.438	-0.0011824632380812792
0.439	-0.001184047356732019
0.44	-0.0011856209522976599
0.441	-0.0011871841199654265
0.442	-0.0011887369549225435
0.443	-0.0011902795523562363
0.444	-0.0011918120074537297
0.445	-0.001193334415402248
0.446	-0.0011948468713890168
0.447	-0.0011963494706012606
0.448	-0.0011978423082262043
0.449	-0.001199325479451073
0.45	-0.0012007990794630913
0.451	-0.0012022632034494841
0.452	-0.0012037179465974764
0.453	-0.0012051634040942932
0.454	-0.001206599671127159
0.455	-0.001208026842883299
0.456	-0.001209445014549938
0.457	-0.001210854281314301
0.458	-0.0012122547383636125
0.459	-0.0012136464808850977
0.46	-0.0012150296040659813
0.461	-0.0012164042030934886
0.462	-0.0012177703731548438
0.463	-0.0012191282094372723
0.464	-0.0012204778071279987
0.465	-0.0012218192614142482
0.466	-0.0012231526674832452
0.467	-0.0012244781486525792
0.468	-0.00122579581762332
0.46900000000000003	-0.0012271057374983534
0.47000000000000003	-0.0012284079711644103
0.47100000000000003	-0.0012297025815082216
0.47200000000000003	-0.0012309896314165179
0.47300000000000003	-0.0012322691837760302
0.47400000000000003	-0.0012335413014734895
0.47500000000000003	-0.0012348060473956265
0.47600000000000003	-0.001236063484429172
0.47700000000000004	-0.0012373136754608568
0.47800000000000004	-0.001238556683377412
0.47900000000000004	-0.0012397925710655683
0.48	-0.0012410214014120565
0.481	-0.0012422432373036074
0.482	-0.0012434581416269522
0.483	-0.0012446661772688213
0.484	-0.0012458674071159457
0.485	-0.0012470618940550564
0.486	-0.001248249700972884
0.487	-0.0012494308907561597
0.488	-0.001250605526291614
0.489	-0.0012517736704659777
0.49	-0.0012529353861659822
0.491	-0.0012540907362783577
0.492	-0.0012552397836898355
0.493	-0.001256382591287146
0.494	-0.0012575192219570204
0.495	-0.0012586497385861895
0.496	-0.001259774215702293
0.497	-0.0012608927294845303
0.498	-0.0012620053241156647
0.499	-0.0012631120429386655
0.5	-0.001264212929296501
0.501	-0.0012653080265321401
0.502	-0.0012663973779885518
0.503	-0.0012674810270087043
0.504	-0.0012685590169355667
0.505	-0.0012696313911121078
0.506	-0.0012706981928812962
0.507	-0.0012717594655861006
0.508	-0.0012728152525694897
0.509	-0.0012738655971744326
0.51	-0.0012749105427438975
0.511	-0.0012759501326208538
0.512	-0.0012769844101482696
0.513	-0.001278013418669114
0.514	-0.0012790372015263557
0.515	-0.0012800558020629633
0.516	-0.001281069263621906
0.517	-0.0012820776295461517
0.518	-0.00128308094317867
0.519	-0.0012840792478624292
0.52	-0.001285072586940398
0.521	-0.0012860610037555454
0.522	-0.0012870445416508398
0.523	-0.0012880232439692503
0.524	-0.0012889971540537455
0.525	-0.0012899663241641936
0.526	-0.0012909308188485131
0.527	-0.0012918906696371196
0.528	-0.0012928459058192644
0.529	-0.001293796556684199
0.53	-0.0012947426515211749
0.531	-0.001295684219619444
0.532	-0.0012966212902682578
0.533	-0.0012975538927568677
0.534	-0.0012984820563745254
0.535	-0.0012994058104104824
0.536	-0.0013003251841539904
0.537	-0.001301240206894301
0.538	-0.0013021509079206657
0.539	-0.001303057316522336
0.54	-0.0013039594619885634
0.541	-0.0013048573736085998
0.542	-0.0013057510806716967
0.543	-0.0013066406124671054
0.544	-0.001307525998284078
0.545	-0.0013084072674118654
0.546	-0.0013092844491397197
0.547	-0.0013101575727568924
0.548	-0.001311026667552635
0.549	-0.001311891762816199
0.55	-0.001312752887836836
0.551	-0.0013136100719037978
0.552	-0.0013144633443063357
0.553	-0.0013153127343337014
0.554	-0.0013161582712751464
0.555	-0.0013169999844199227
0.556	-0.0013178379030572812
0.557	-0.001318672056476474
0.558	-0.0013195024739667525
0.559	-0.0013203291848173683
0.56	-0.0013211522210433311
0.561	-0.0013219716259024548
0.562	-0.0013227874232172913
0.5630000000000001	-0.0013235996333938278
0.5640000000000001	-0.0013244082768380508
0.5650000000000001	-0.0013252133739559472
0.5660000000000001	-0.0013260149451535036
0.5670000000000001	-0.0013268130108367066
0.5680000000000001	-0.0013276075914115427
0.5690000000000001	-0.0013283987072839993
0.5700000000000001	-0.0013291863788600625
0.5710000000000001	-0.0013299706265457191
0.5720000000000001	-0.001330751470746956
0.5730000000000001	-0.00133152893186976
0.5740000000000001	-0.0013323030303201173
0.5750000000000001	-0.0013330737865040149
0.5760000000000001	-0.0013338412208274396
0.577	-0.001334605353696378
0.578	-0.0013353662055168166
0.579	-0.0013361237966947426
0.58	-0.0013368781476361424
0.581	-0.0013376292787470026
0.582	-0.0013383772104333099
0.583	-0.0013391219631010514
0.584	-0.0013398635571562133
0.585	-0.0013406020130047826
0.586	-0.0013413373510527459
0.587	-0.00134206959170609
0.588	-0.0013427987553708014
0.589	-0.001343524862452867
0.59	-0.0013442479333582735
0.591	-0.0013449679884930074
0.592	-0.0013456850482630556
0.593	-0.0013463991330744049
0.594	-0.0013471102633330417
0.595	-0.0013478184599888434
0.596	-0.0013485237507624638
0.597	-0.001349226154155988
0.598	-0.0013499256851182903
0.599	-0.0013506223585982456
0.6	-0.0013513161895447288
0.601	-0.0013520071929066146
0.602	-0.0013526953836327774
0.603	-0.001353380776672092
0.604	-0.0013540633869734335
0.605	-0.0013547432294856762
0.606	-0.0013554203191576946
0.607	-0.001356094670938364
0.608	-0.0013567662997765587
0.609	-0.0013574352206211537
0.61	-0.0013581014484210234
0.611	-0.0013587649981250428
0.612	-0.0013594258846820863
0.613	-0.0013600841230410289
0.614	-0.001360739728150745
0.615	-0.0013613927149601095
0.616	-0.0013620430984179971
0.617	-0.0013626908934732827
0.618	-0.0013633361150748406
0.619	-0.0013639787781715457
0.62	-0.0013646188977122727
0.621	-0.0013652564886458966
0.622	-0.0013658915659212915
0.623	-0.0013665241444873327
0.624	-0.0013671542392928945
0.625	-0.0013677818652868517
0.626	-0.0013684070374180794
0.627	-0.0013690297706354516
0.628	-0.0013696500798878436
0.629	-0.0013702679801241297
0.63	-0.0013708834863654581
0.631	-0.0013714966207453339
0.632	-0.0013721074001221579
0.633	-0.0013727158353780296
0.634	-0.0013733219373950494
0.635	-0.0013739257170553168
0.636	-0.0013745271852409317
0.637	-0.001375126352833994
0.638	-0.0013757232307166037
0.639	-0.0013763178297708603
0.64	-0.0013769101608788641
0.641	-0.0013775002349227146
0.642	-0.0013780880627845117
0.643	-0.0013786736553463555
0.644	-0.0013792570234903456
0.645	-0.0013798381780985819
0.646	-0.0013804171300531643
0.647	-0.0013809938902361928
0.648	-0.001381568469529767
0.649	-0.0013821408788159868
0.65	-0.001382711128976952
0.651	-0.0013832792308947628
0.652	-0.0013838451954515188
0.653	-0.0013844090335293198
0.654	-0.0013849707560102656
0.655	-0.0013855303737764565
0.656	-0.0013860878977099919
0.657	-0.0013866433386929716
0.658	-0.0013871967076074959
0.659	-0.0013877480153356642
0.66	-0.0013882972727595768
0.661	-0.001388844490761333
0.662	-0.0013893896802230333
0.663	-0.001389932852026777
0.664	-0.0013904740170546644
0.665	-0.0013910131861887948
0.666	-0.0013915503703112687
0.667	-0.0013920855803041855
0.668	-0.0013926188270496451
0.669	-0.0013931501214297475
0.67	-0.0013936794743265926
0.671	-0.0013942068966222802
0.672	-0.00139473239919891
0.673	-0.0013952559946591074
0.674	-0.0013957776978057146
0.675	-0.0013962975171603275
0.676	-0.0013968154608385527
0.677	-0.001397331536955998
0.678	-0.0013978457536282705
0.679	-0.001398358118970977
0.68	-0.0013988686410997253
0.681	-0.0013993773281301223
0.682	-0.001399884188177775
0.683	-0.0014003892293582908
0.684	-0.001400892459787277
0.685	-0.0014013938875803405
0.686	-0.001401893520853089
0.687	-0.001402391367721129
0.6880000000000001	-0.0014028874363000684
0.6890000000000001	-0.0014033817347055139
0.6900000000000001	-0.0014038742710530728
0.6910000000000001	-0.0014043650534583526
0.6920000000000001	-0.0014048540900369602
0.6930000000000001	-0.0014053413889045028
0.6940000000000001	-0.0014058269581765878
0.6950000000000001	-0.001406310805968822
0.6960000000000001	-0.0014067929403968132
0.6970000000000001	-0.0014072733695761682
0.6980000000000001	-0.001407752101622494
0.6990000000000001	-0.0014082291446513983
0.7000000000000001	-0.001408704506778488
0.7010000000000001	-0.0014091781961193704
0.7020000000000001	-0.0014096502207896528
0.7030000000000001	-0.0014101205889049421
0.704	-0.0014105893085808456
0.705	-0.0014110563879329706
0.706	-0.0014115218350769243
0.707	-0.001411985658128314
0.708	-0.0014124478652027465
0.709	-0.0014129084644158292
0.71	-0.0014133674638831695
0.711	-0.0014138248717203744
0.712	-0.0014142806960430513
0.713	-0.0014147349449668072
0.714	-0.0014151876266072492
0.715	-0.0014156387492507924
0.716	-0.0014160883238094044
0.717	-0.001416536357959066
0.718	-0.0014169828579414672
0.719	-0.0014174278299982986
0.72	-0.0014178712803712508
0.721	-0.0014183132153020143
0.722	-0.0014187536410322794
0.723	-0.0014191925638037369
0.724	-0.0014196299898580772
0.725	-0.0014200659254369906
0.726	-0.0014205003767821679
0.727	-0.0014209333501352995
0.728	-0.0014213648517380757
0.729	-0.0014217948878321874
0.73	-0.0014222234646593247
0.731	-0.0014226505884611781
0.732	-0.0014230762654794387
0.733	-0.0014235005019557962
0.734	-0.0014239233041319415
0.735	-0.0014243446782495651
0.736	-0.0014247646305503576
0.737	-0.0014251831672760095
0.738	-0.0014256002946682108
0.739	-0.0014260160189686526
0.74	-0.001426430346419025
0.741	-0.0014268432832610187
0.742	-0.0014272548357363243
0.743	-0.001427665010086632
0.744	-0.0014280738125536326
0.745	-0.0014284812493790165
0.746	-0.001428887326804474
0.747	-0.0014292920510716961
0.748	-0.0014296954284223728
0.749	-0.0014300974650981947
0.75	-0.0014304981673408524
0.751	-0.0014308975413920364
0.752	-0.0014312955934934373
0.753	-0.0014316923298867453
0.754	-0.001432087756813651
0.755	-0.0014324818805158451
0.756	-0.0014328747072350182
0.757	-0.0014332662432128603
0.758	-0.0014336564953053956
0.759	-0.0014340454700879233
0.76	-0.0014344331725484527
0.761	-0.0014348196076514733
0.762	-0.001435204780361475
0.763	-0.001435588695642947
0.764	-0.0014359713584603789
0.765	-0.0014363527737782603
0.766	-0.0014367329465610808
0.767	-0.0014371118817733302
0.768	-0.0014374895843794978
0.769	-0.0014378660593440734
0.77	-0.0014382413116315463
0.771	-0.0014386153462064063
0.772	-0.001438988168033143
0.773	-0.0014393597820762456
0.774	-0.001439730193300204
0.775	-0.0014400994066695078
0.776	-0.0014404674271486463
0.777	-0.0014408342597021094
0.778	-0.0014411999092943865
0.779	-0.0014415643808899673
0.78	-0.0014419276794533412
0.781	-0.0014422898099489979
0.782	-0.0014426507773414267
0.783	-0.0014430105865951175
0.784	-0.0014433692426745598
0.785	-0.0014437267505442433
0.786	-0.0014440831151686572
0.787	-0.0014444383415122915
0.788	-0.0014447924345396353
0.789	-0.0014451453992151786
0.79	-0.0014454972405034108
0.791	-0.0014458479633688215
0.792	-0.0014461975727759003
0.793	-0.0014465460736891365
0.794	-0.00144689347107302
0.795	-0.0014472397698920404
0.796	-0.0014475849751106873
0.797	-0.0014479290916934499
0.798	-0.001448272124604818
0.799	-0.0014486140788092811
0.8	-0.0014489549592759268
0.801	-0.0014492947706648076
0.802	-0.0014496335170063356
0.803	-0.001449971202269889
0.804	-0.001450307830424845
0.805	-0.0014506434054405819
0.806	-0.001450977931286477
0.807	-0.0014513114119319083
0.808	-0.0014516438513462533
0.809	-0.0014519752534988897
0.81	-0.0014523056223591955
0.811	-0.001452634961896548
0.812	-0.0014529632760803255
0.8130000000000001	-0.0014532905688799053
0.8140000000000001	-0.001453616844264665
0.8150000000000001	-0.0014539421062039826
0.8160000000000001	-0.0014542663586672357
0.8170000000000001	-0.0014545896056238022
0.8180000000000001	-0.0014549118510430597
0.8190000000000001	-0.0014552330988943857
0.8200000000000001	-0.0014555533531471585
0.8210000000000001	-0.001455872617770755
0.8220000000000001	-0.0014561908967345536
0.8230000000000001	-0.0014565081940079317
0.8240000000000001	-0.0014568245135602672
0.8250000000000001	-0.0014571398593609378
0.8260000000000001	-0.0014574542353793208
0.8270000000000001	-0.0014577676455847944
0.8280000000000001	-0.0014580800939467363
0.8290000000000001	-0.001458391584434524
0.8300000000000001	-0.0014587021210175355
0.8310000000000001	-0.0014590117076651481
0.8320000000000001	-0.0014593203483467398
0.833	-0.0014596280470316884
0.834	-0.0014599348076893713
0.835	-0.0014602406342891666
0.836	-0.0014605455308004517
0.837	-0.0014608495011926045
0.838	-0.0014611525494350028
0.839	-0.001461454679497024
0.84	-0.0014617558953480463
0.841	-0.0014620562009574469
0.842	-0.0014623556002948807
0.843	-0.0014626540982635558
0.844	-0.0014629516991161184
0.845	-0.001463248405947081
0.846	-0.001463544221850956
0.847	-0.001463839149922256
0.848	-0.0014641331932554935
0.849	-0.001464426354945181
0.85	-0.001464718638085831
0.851	-0.0014650100457719558
0.852	-0.0014653005810980682
0.853	-0.0014655902471586806
0.854	-0.0014658790470483056
0.855	-0.0014661669838614555
0.856	-0.0014664540606926428
0.857	-0.0014667402806363803
0.858	-0.0014670256467871803
0.859	-0.0014673101622395552
0.86	-0.0014675938300880177
0.861	-0.0014678766534270804
0.862	-0.0014681586353512553
0.863	-0.0014684397789550556
0.864	-0.0014687200873329932
0.865	-0.001468999563579581
0.866	-0.0014692782107893312
0.867	-0.0014695560320567565
0.868	-0.0014698330304763695
0.869	-0.0014701092091426824
0.87	-0.001470384571150208
0.871	-0.0014706591195934586
0.872	-0.0014709328575669468
0.873	-0.0014712057904207832
0.874	-0.001471477924764726
0.875	-0.0014717492633418727
0.876	-0.0014720198088366227
0.877	-0.0014722895639333758
0.878	-0.0014725585313165321
0.879	-0.0014728267136704912
0.88	-0.001473094113679653
0.881	-0.0014733607340284174
0.882	-0.0014736265774011844
0.883	-0.0014738916464823533
0.884	-0.0014741559439563243
0.885	-0.0014744194725074971
0.886	-0.0014746822348202715
0.887	-0.0014749442335790473
0.888	-0.0014752054714682245
0.889	-0.0014754659511722029
0.89	-0.0014757256753753821
0.891	-0.0014759846467621621
0.892	-0.0014762428680169426
0.893	-0.0014765003418241236
0.894	-0.0014767570708681048
0.895	-0.001477013057833286
0.896	-0.001477268305404067
0.897	-0.0014775228162648478
0.898	-0.001477776593100028
0.899	-0.0014780296385940076
0.9	-0.0014782819554311861
0.901	-0.0014785335462959637
0.902	-0.0014787844138727402
0.903	-0.00147903456213101
0.904	-0.0014792839972035802
0.905	-0.0014795327216521367
0.906	-0.0014797807378161751
0.907	-0.0014800280480351902
0.908	-0.001480274654648677
0.909	-0.0014805205599961312
0.91	-0.0014807657664170479
0.911	-0.0014810102762509217
0.912	-0.0014812540918372485
0.913	-0.001481497215515523
0.914	-0.0014817396496252405
0.915	-0.001481981396505896
0.916	-0.001482222458496985
0.917	-0.0014824628379380026
0.918	-0.0014827025371684439
0.919	-0.0014829415585278039
0.92	-0.0014831799043555779
0.921	-0.001483417576991261
0.922	-0.0014836545787743488
0.923	-0.001483890912044336
0.924	-0.001484126579140718
0.925	-0.0014843615824029896
0.926	-0.0014845959241706465
0.927	-0.0014848296067831834
0.928	-0.0014850626325800958
0.929	-0.0014852950039008787
0.93	-0.0014855267230850274
0.931	-0.001485757792472037
0.932	-0.0014859882144014028
0.933	-0.0014862179909617998
0.934	-0.0014864471233193852
0.935	-0.0014866756137579629
0.936	-0.001486903464726467
0.937	-0.0014871306786738323
0.9380000000000001	-0.001487357258048993
0.9390000000000001	-0.0014875832053008833
0.9400000000000001	-0.0014878085228784378
0.9410000000000001	-0.001488033213230591
0.9420000000000001	-0.0014882572788062773
0.9430000000000001	-0.001488480722054431
0.9440000000000001	-0.0014887035454239864
0.9450000000000001	-0.0014889257513638783
0.9460000000000001	-0.0014891473423230407
0.9470000000000001	-0.0014893683207504083
0.9480000000000001	-0.0014895886890949153
0.9490000000000001	-0.001489808449805496
0.9500000000000001	-0.0014900276053310853
0.9510000000000001	-0.001490246158120617
0.9520000000000001	-0.001490464110623026
0.9530000000000001	-0.0014906814652872467
0.9540000000000001	-0.001490898224562213
0.9550000000000001	-0.0014911143908968598
0.9560000000000001	-0.0014913299667401213
0.9570000000000001	-0.001491544954540932
0.9580000000000001	-0.001491759356748226
0.9590000000000001	-0.0014919731758109382
0.96	-0.0014921864141780028
0.961	-0.0014923990742983543
0.962	-0.0014926111586209267
0.963	-0.0014928226701891312
0.964	-0.0014930336161241874
0.965	-0.001493243997899201
0.966	-0.0014934538155141719
0.967	-0.0014936630689691005
0.968	-0.0014938717582639865
0.969	-0.0014940798833988297
0.97	-0.0014942874443736305
0.971	-0.0014944944411883888
0.972	-0.0014947008738431047
0.973	-0.001494906742337778
0.974	-0.0014951120466724086
0.975	-0.001495316786847067
0.976	-0.0014955209749262358
0.977	-0.0014957246228585383
0.978	-0.0014959277306439741
0.979	-0.0014961302982825432
0.98	-0.0014963323257742456
0.981	-0.0014965338131190816
0.982	-0.0014967347603170509
0.983	-0.0014969351673681534
0.984	-0.0014971350342723895
0.985	-0.001497334361029759
0.986	-0.0014975331476402617
0.987	-0.0014977313941038977
0.988	-0.0014979291045717465
0.989	-0.0014981262958746007
0.99	-0.001498322969799047
0.991	-0.0014985191263450848
0.992	-0.0014987147655127146
0.993	-0.0014989098873019364
0.994	-0.0014991044917127502
0.995	-0.0014992985787451558
0.996	-0.0014994921483991535
0.997	-0.0014996852006747428
0.998	-0.0014998777355719243
0.999	-0.0015000697530906976
1.	-0.0015002612587984628

==> con18_0.0001.dat <==
0.	0.0005176739281674879
0.001	0.0005173879076366251
0.002	0.0005165454663781599
0.003	0.00051514199560908965
0.004	0.0005131748223244281
0.005	0.0005106395733604306
0.006	0.00050753135487173065
0.007	0.000503847222792588
0.008	0.0004995814996078731
0.009000000000000001	0.00049472899684312975
0.01	0.0004892871696159614
0.011	0.0004832536305046956
0.012	0.0004766275848537768
0.013000000000000001	0.0004694123076990013
0.014	0.0004616118885884202
0.015	0.0004532372717595127
0.016	0.0004443020798472191
0.017	0.00043482660972088034
0.018000000000000002	0.0004248374580803047
0.019	0.0004143688549988456
0.02	0.0004034608388349985
0.021	0.00039216509847212165
0.022	0.0003805419315623478
0.023	0.00036866151436803305
0.024	0.0003566043886008171
0.025	0.00034445978104321005
0.026000000000000002	0.0003323278674151862
0.027	0.00032031889083761074
0.028	0.00030855123350268018
0.029	0.00029715067646283594
0.03	0.00028624939754963385
0.031	0.00027598307088977227
0.032	0.00026648789232948007
0.033	0.0002578968529303086
0.034	0.0002503372723502002
0.035	0.0002439293107045534
0.036000000000000004	0.00023878008182613053
0.037	0.0002349783407426146
0.038	0.0002325893392075693
0.039	0.000231658712100362
0.04	0.0002322018028414475
0.041	0.00023420324466021684
0.042	0.00023761756988446465
0.043000000000000003	0.00024236946375729655
0.044	0.00024835236452648347
0.045	0.000255430030546395
0.046	0.00026344223207393864
0.047	0.00027221143374438176
0.048	0.0002815485867218667
0.049	0.0002912576196318575
0.05	0.00030114170981481365
0.051000000000000004	0.00031101483819793224
0.052000000000000005	0.00032070537082381574
0.053	0.00033006888529017436
0.054	0.00033898900280567713
0.055	0.0003473812993527986
0.056	0.00035519405634740664
0.057	0.00036240950156163354
0.058	0.00036904740251158343
0.059000000000000004	0.0003751541518519672
0.06	0.00038080009295959117
0.061	0.0003860722270740171
0.062	0.0003910731509401813
0.063	0.0003959027746988094
0.064	0.0004006581994398888
0.065	0.0004054326691719684
0.066	0.0004103086347644109
0.067	0.0004153494037878869
0.068	0.0004206007602756599
0.069	0.0004260905112335591
0.07	0.0004318339388953051
0.07100000000000001	0.0004378327378808855
0.07200000000000001	0.000444072692202779
0.073	0.0004505341573625877
0.074	0.0004571915986625842
0.075	0.00046401732595112355
0.076	0.0004709808958985053
0.077	0.0004780517823369593
0.078	0.000485196312440117
0.079	0.00049237759641845005
0.08	0.000499556071210171
0.081	0.00050668897592925565
0.082	0.0005137340163756187
0.083	0.000520662643356868
0.084	0.0005274789677369647
0.085	0.0005342411970351929
0.08600000000000001	0.0005410958696467096
0.08700000000000001	0.0005483236835903756
0.088	0.0005563835088905931
0.089	0.0005659517371925726
0.09	0.0005779775202692904
0.091	0.0005937040989078961
0.092	0.0006146884766863767
0.093	0.0006427909519515812
0.094	0.0006801241075386923
0.095	0.000729027286967721
0.096	0.0007919708218474389
0.097	0.0008714546729165634
0.098	0.000969904268187515
0.099	0.0010895607590214823
0.1	0.0012323736684207462
0.101	0.001399901027320506
0.10200000000000001	0.0015932285326066414
0.10300000000000001	0.0018129085202957203
0.10400000000000001	0.0020589187173060207
0.105	0.0023306430545227755
0.106	0.002626874130846211
0.107	0.0029458253317018335
0.108	0.003285164905286501
0.109	0.0036420800796011656
0.11	0.0040133275850698924
0.111	0.004395308817364139
0.112	0.004784143785228759
0.113	0.0051757600448126447
0.114	0.00556597612581755
0.115	0.005950591010986519
0.116	0.006325462908150035
0.117	0.006686593622239508
0.11800000000000001	0.007030202382872557
0.11900000000000001	0.007352791970703948
0.12	0.007651207530651485
0.121	0.007922684848234843
0.122	0.008164882831827446
0.123	0.008375943560099666
0.124	0.00855442310666064
0.125	0.008699396071184042
0.126	0.008810386510843589
0.127	0.008887345482528748
0.128	0.008930692938975231
0.129	0.008941188941996799
0.13	0.008919986901688388
0.131	0.008868528572359848
0.132	0.008788526536840989
0.133	0.00868191499695554
0.134	0.008550801188735829
0.135	0.008397415881038736
0.136	0.008224074273071601
0.137	0.008033132029850606
0.138	0.007826951173535543
0.139	0.007607864207567624
0.14	0.007378143764306179
0.14100000000000001	0.007139978662360276
0.14200000000000002	0.006895452765301928
0.14300000000000002	0.006646528351888303
0.14400000000000002	0.00639503354764397
0.145	0.006142653457778269
0.146	0.005890924734789842
0.147	0.005641233468329555
0.148	0.005394817436831979
0.149	0.0051527546766939325
0.15	0.004916001366607879
0.151	0.004685355062694642
0.152	0.004461498289046007
0.153	0.004244982504485117
0.154	0.004036249346637335
0.155	0.003835637560023809
0.156	0.003643385192093026
0.157	0.003459655638998431
0.158	0.003284521568504919
0.159	0.0031180014813992685
0.16	0.0029600417289510305
0.161	0.002810546568914638
0.162	0.0026693684995721206
0.163	0.002536328336026917
0.164	0.002411212505784498
0.165	0.002293782673584579
0.166	0.002183781533547406
0.167	0.0020809337529664525
0.168	0.0019849546856477836
0.169	0.001895551404886283
0.17	0.001812426319470821
0.171	0.0017352801514942756
0.17200000000000001	0.0016638142687913058
0.17300000000000001	0.0015977325143843285
0.17400000000000002	0.0015367436601111575
0.17500000000000002	0.0014805658603709458
0.176	0.0014289203409328488
0.177	0.0013815302601414604
0.178	0.0013381383848538207
0.179	0.0012984987141811653
0.18	0.0012623653712969302
0.181	0.00122950078784657
0.182	0.0011996918345660981
0.183	0.0011727297830545956
0.184	0.0011484067896784729
0.185	0.0011265331147642105
0.186	0.0011069354573983767
0.187	0.0010894410643914618
0.188	0.0010738816957514411
0.189	0.0010601118050289116
0.19	0.0010479927778546283
0.191	0.0010373861373473325
0.192	0.0010281634860909808
0.193	0.0010202127337875384
0.194	0.0010134232297485035
0.195	0.0010076886026020283
0.196	0.0010029168738902769
0.197	0.0009990188179538359
0.198	0.0009959078616127968
0.199	0.000993509732378644
0.2	0.000991753318256494
0.201	0.0009905690515282822
0.202	0.0009898974552950114
0.203	0.0009896825440740147
0.20400000000000001	0.0009898692906885932
0.20500000000000002	0.0009904104780861147
0.20600000000000002	0.0009912623151044115
0.20700000000000002	0.0009923810831480043
0.20800000000000002	0.0009937295486871087
0.209	0.0009952754996567961
0.21	0.0009969867833513817
0.211	0.0009988317936106262
0.212	0.0010007852470776844
0.213	0.0010028245490378966
0.214	0.00100492708979643
0.215	0.00100707109619869
0.216	0.0010092398994834599
0.217	0.001011418134499783
0.218	0.0010135904117164264
0.219	0.0010157425560060999
0.22	0.001017863922384353
0.221	0.0010199443714074498
0.222	0.001021973631921067
0.223	0.0010239424694620922
0.224	0.0010258450563798831
0.225	0.0010276759075806444
0.226	0.00102942953797058
0.227	0.0010311003530070872
0.228	0.0010326837006545351
0.229	0.0010341772121714166
0.23	0.0010355786861306646
0.231	0.0010368859211052132
0.232	0.001038096648704321
0.233	0.0010392093288761655
0.234	0.001040223699023024
0.23500000000000001	0.0010411395604615173
0.23600000000000002	0.0010419567145082667
0.23700000000000002	0.001042674802635687
0.23800000000000002	0.0010432939227128738
0.23900000000000002	0.0010438153269838154
0.24	0.0010442403127965802
0.241	0.001044570177499237
0.242	0.0010448062184398544
0.243	0.001044949713491082
0.244	0.001045001729820625
0.245	0.0010449640353247231
0.246	0.0010448386298905186
0.247	0.0010446275134051532
0.248	0.001044332685755769
0.249	0.0010439561468295087
0.25	0.0010434998118757496
0.251	0.0010429656025722774
0.252	0.0010423556996401837
0.253	0.0010416722909263307
0.254	0.0010409175642775808
0.255	0.0010400937075407962
0.256	0.0010392029096572358
0.257	0.0010382473353352985
0.258	0.0010372290592013795
0.259	0.0010361501419250671
0.26	0.0010350126441759493
0.261	0.0010338186266236143
0.262	0.0010325701499376502
0.263	0.0010312692747876447
0.264	0.0010299180618431865
0.265	0.0010285185717738631
0.266	0.001027072865249263
0.267	0.0010255830036633959
0.268	0.00102405095580037
0.269	0.0010224783943530612
0.27	0.0010208669401272906
0.271	0.001019218213928879
0.272	0.001017533836563648
0.273	0.0010158154288374186
0.274	0.0010140646115560122
0.275	0.0010122830055252498
0.276	0.0010104722315509527
0.277	0.001008633910438942
0.278	0.0010067696646026783
0.279	0.0010048811439281782
0.28	0.0010029696567481755
0.281	0.0010010363772751026
0.28200000000000003	0.0009990824797213917
0.28300000000000003	0.0009971091382994754
0.28400000000000003	0.000995117527221786
0.28500000000000003	0.000993108820700756
0.28600000000000003	0.0009910841929488177
0.28700000000000003	0.0009890448181784037
0.28800000000000003	0.0009869918706019463
0.289	0.00098492652449541
0.29	0.0009828500091660058
0.291	0.0009807632975499839
0.292	0.0009786671950785053
0.293	0.000976562507182731
0.294	0.000974450039293822
0.295	0.0009723305968429392
0.296	0.000970204985261244
0.297	0.0009680740099798971
0.298	0.0009659384764300599
0.299	0.000963799190042893
0.3	0.0009616569562495576
0.301	0.0009595126280685914
0.302	0.0009573669033022567
0.303	0.0009552203086097373
0.304	0.0009530733700113023
0.305	0.0009509266135272212
0.306	0.0009487805651777636
0.307	0.0009466357509831987
0.308	0.0009444926969637961
0.309	0.0009423519291398251
0.31	0.0009402139735315554
0.311	0.000938079356159256
0.312	0.0009359486289590513
0.313	0.0009338222600663384
0.314	0.0009317005818547067
0.315	0.0009295839243512412
0.316	0.0009274726175830266
0.317	0.0009253669915771477
0.318	0.0009232673763606893
0.319	0.0009211741019607363
0.32	0.0009190874984043737
0.321	0.0009170078957186861
0.322	0.0009149356239307583
0.323	0.0009128710508481297
0.324	0.0009108145311754986
0.325	0.0009087662422318047
0.326	0.000906726353242185
0.327	0.0009046950334317764
0.328	0.0009026724520257157
0.329	0.0009006587782491396
0.33	0.0008986541813271852
0.331	0.0008966588304849893
0.332	0.0008946728949476887
0.333	0.0008926965439404203
0.334	0.0008907299466883208
0.335	0.0008887732724165272
0.336	0.0008868266907729717
0.337	0.000884890409307371
0.338	0.0008829645511508812
0.339	0.0008810491841854175
0.34	0.0008791443762928949
0.341	0.000877250195355228
0.342	0.000875366709254332
0.343	0.0008734939858721215
0.34400000000000003	0.0008716320930905117
0.34500000000000003	0.0008697810987914173
0.34600000000000003	0.0008679410708567531
0.34700000000000003	0.0008661120771684343
0.34800000000000003	0.0008642941856083755
0.34900000000000003	0.000862487464058492
0.35000000000000003	0.0008606919940608861
0.35100000000000003	0.0008589079095465515
0.352	0.0008571352229976369
0.353	0.0008553739255570564
0.354	0.0008536240083677251
0.355	0.000851885462572558
0.356	0.0008501582793144696
0.357	0.000848442449736375
0.358	0.0008467379649811887
0.359	0.0008450448161918256
0.36	0.0008433629945112004
0.361	0.000841692491082228
0.362	0.0008400332970478232
0.363	0.0008383854035509009
0.364	0.0008367488017343756
0.365	0.0008351234827411623
0.366	0.0008335094377141757
0.367	0.0008319066577963306
0.368	0.0008303151366492312
0.369	0.0008287349103481771
0.37	0.0008271659583392368
0.371	0.000825608234327193
0.372	0.000824061692016828
0.373	0.0008225262851129244
0.374	0.0008210019673202647
0.375	0.0008194886923436314
0.376	0.000817986413887807
0.377	0.0008164950856575743
0.378	0.0008150146613577155
0.379	0.000813545094693013
0.38	0.0008120863393682497
0.381	0.000810638349088208
0.382	0.0008092010775576702
0.383	0.000807774478481419
0.384	0.0008063585055642369
0.385	0.0008049531125109064
0.386	0.0008035582530584192
0.387	0.0008021739047511295
0.388	0.0008008000311905095
0.389	0.0007994365703873104
0.39	0.0007980834603522833
0.391	0.0007967406390961801
0.392	0.0007954080446297517
0.393	0.0007940856149637496
0.394	0.0007927732881089253
0.395	0.0007914710020760302
0.396	0.0007901786948758153
0.397	0.0007888963045190323
0.398	0.0007876237690164323
0.399	0.0007863610263787667
0.4	0.0007851080146167871
0.401	0.0007838646717412448
0.402	0.000782630935762891
0.403	0.000781406744692477
0.404	0.0007801920365407545
0.405	0.00077898674931847454
0.406	0.0007777908210363886
0.40700000000000003	0.00077660418970524805
0.40800000000000003	0.0007754267936640162
0.40900000000000003	0.0007742585851570231
0.41000000000000003	0.0007730995092592073
0.41100000000000003	0.0007719495032529283
0.41200000000000003	0.0007708085044205454
0.41300000000000003	0.0007696764500444182
0.41400000000000003	0.000768553277406906
0.41500000000000004	0.0007674389237903683
0.41600000000000004	0.0007663333264771645
0.417	0.0007652364227496541
0.418	0.00076414814989019635
0.419	0.0007630684451811508
0.42	0.0007619972459048769
0.421	0.0007609344893437339
0.422	0.0007598801127800816
0.423	0.000758834053496279
0.424	0.0007577962487746858
0.425	0.0007567666358976613
0.426	0.0007557451521475651
0.427	0.0007547317348067564
0.428	0.00075372632115759475
0.429	0.0007527288484824396
0.43	0.0007517392540636503
0.431	0.0007507574751835864
0.432	0.0007497834491246072
0.433	0.0007488171131690722
0.434	0.0007478584045993407
0.435	0.00074690726069777235
0.436	0.0007459636187467264
0.437	0.0007450274160334305
0.438	0.0007440985938025359
0.439	0.0007431770989146417
0.44	0.0007422628776736977
0.441	0.00074135587638365415
0.442	0.00074045604134846095
0.443	0.0007395633188720682
0.444	0.0007386776552584259
0.445	0.00073779899681148415
0.446	0.0007369272898351929
0.447	0.0007360624806335023
0.448	0.0007352045155103622
0.449	0.00073435334076972295
0.45	0.00073350890271553434
0.451	0.0007326711476517465
0.452	0.0007318400218823095
0.453	0.0007310154717111733
0.454	0.000730197443442288
0.455	0.0007293858833796035
0.456	0.0007285807378270701
0.457	0.0007277819530886376
0.458	0.0007269894754682563
0.459	0.0007262032512698759
0.46	0.00072542322679744675
0.461	0.0007246493483549187
0.462	0.0007238815622462418
0.463	0.0007231198147753663
0.464	0.00072236405224624205
0.465	0.0007216142209628191
0.466	0.0007208702672290474
0.467	0.0007201321345404517
0.468	0.0007193997719687874
0.46900000000000003	0.0007186731363281014
0.47000000000000003	0.00071795218446090514
0.47100000000000003	0.0007172368732097103
0.47200000000000003	0.0007165271594170283
0.47300000000000003	0.0007158229999253709
0.47400000000000003	0.0007151243515772494
0.47500000000000003	0.0007144311712151755
0.47600000000000003	0.00071374341568166055
0.47700000000000004	0.0007130610418192163
0.47800000000000004	0.0007123840064703542
0.47900000000000004	0.00071171226647758585
0.48	0.0007110457786834228
0.481	0.00071038449993037645
0.482	0.0007097283870609585
0.483	0.0007090773969176805
0.484	0.00070843148634305375
0.485	0.0007077906121795901
0.486	0.0007071547312698009
0.487	0.0007065238004561978
0.488	0.0007058977765812924
0.489	0.000705276616487596
0.49	0.0007046602770176203
0.491	0.0007040487150138769
0.492	0.0007034418873188773
0.493	0.000702839750775133
0.494	0.0007022422622251555
0.495	0.0007016493785114565
0.496	0.0007010610539145749
0.497	0.0007004772450199942
0.498	0.0006998979176862936
0.499	0.0006993230379891851
0.5	0.00069875257200438
0.501	0.0006981864858075901
0.502	0.0006976247454745269
0.503	0.0006970673170809021
0.504	0.0006965141667024271
0.505	0.0006959652604148137
0.506	0.0006954205642937734
0.507	0.0006948800444150179
0.508	0.00069434366685425875
0.509	0.0006938113976872075
0.51	0.0006932832029895758
0.511	0.0006927590488370753
0.512	0.0006922389013054175
0.513	0.0006917227264703142
0.514	0.0006912104904074768
0.515	0.0006907021591926169
0.516	0.0006901976989014463
0.517	0.0006896970756096764
0.518	0.0006892002553930189
0.519	0.0006887072043271854
0.52	0.0006882178884878875
0.521	0.00068773227395083686
0.522	0.000687250326791745
0.523	0.0006867720130863235
0.524	0.0006862972989102841
0.525	0.0006858261459660412
0.526	0.0006853585107583292
0.527	0.000684894366891113
0.528	0.0006844336890979175
0.529	0.0006839764521122675
0.53	0.0006835226306676877
0.531	0.0006830721994977028
0.532	0.0006826251333358377
0.533	0.0006821814069156169
0.534	0.0006817409949705653
0.535	0.00068130387223420755
0.536	0.0006808700134400685
0.537	0.00068043939332167284
0.538	0.0006800119866125454
0.539	0.0006795877680462107
0.54	0.0006791667123561937
0.541	0.000678748794276019
0.542	0.0006783339885392115
0.543	0.0006779222698792958
0.544	0.0006775136130297967
0.545	0.000677107992724239
0.546	0.00067670538369614735
0.547	0.0006763057606790465
0.548	0.00067590909840646125
0.549	0.0006755153716119163
0.55	0.0006751245550289365
0.551	0.0006747366233910464
0.552	0.00067435155143177085
0.553	0.00067396931388463465
0.554	0.00067358988548316245
0.555	0.000673213240960879
0.556	0.0006728393550513091
0.557	0.00067246820248797745
0.558	0.0006720997580044088
0.559	0.0006717339963341279
0.56	0.0006713708905924084
0.561	0.0006710104077972945
0.562	0.0006706525274262788
0.5630000000000001	0.0006702972310539948
0.5640000000000001	0.00066994450025507565
0.5650000000000001	0.0006695943166041547
0.5660000000000001	0.0006692466616758654
0.5670000000000001	0.0006689015170448409
0.5680000000000001	0.0006685588642857146
0.5690000000000001	0.0006682186849731199
0.5700000000000001	0.00066788096068169
0.5710000000000001	0.0006675456729860582
0.5720000000000001	0.0006672128034608579
0.5730000000000001	0.0006668823336807225
0.5740000000000001	0.00066655424522028515
0.5750000000000001	0.0006662285196541792
0.5760000000000001	0.000665905138557038
0.577	0.000665584083503495
0.578	0.0006652653360681833
0.579	0.0006649488778257363
0.58	0.00066463469035078744
0.581	0.00066432275521796985
0.582	0.000664013054001917
0.583	0.0006637055682772622
0.584	0.0006634002796186386
0.585	0.0006630971696006797
0.586	0.0006627962197980187
0.587	0.000662497411785289
0.588	0.000662200727137124
0.589	0.0006619061474281569
0.59	0.0006616136542330209
0.591	0.0006613232291263496
0.592	0.0006610348536827761
0.593	0.000660748509476934
0.594	0.00066046417808345624
0.595	0.000660181840677061
0.596	0.0006599014736946498
0.597	0.0006596230609002426
0.598	0.0006593465887417546
0.599	0.0006590720436671008
0.6	0.0006587994121241962
0.601	0.0006585286805609559
0.602	0.0006582598354252952
0.603	0.0006579928631651289
0.604	0.0006577277502283722
0.605	0.0006574644830629401
0.606	0.0006572030481167479
0.607	0.0006569434318377104
0.608	0.0006566856206737429
0.609	0.0006564296010727603
0.61	0.0006561753594826777
0.611	0.00065592288235141035
0.612	0.0006556721561268732
0.613	0.0006554231672569813
0.614	0.0006551759021896498
0.615	0.0006549303473727938
0.616	0.0006546864892543283
0.617	0.0006544443142821684
0.618	0.0006542038089042292
0.619	0.0006539649595684258
0.62	0.0006537277527226732
0.621	0.0006534921748148866
0.622	0.0006532582122929809
0.623	0.0006530258516048713
0.624	0.0006527950791984729
0.625	0.0006525658815217008
0.626	0.0006523382450224699
0.627	0.00065211215614869545
0.628	0.00065188760134829256
0.629	0.0006516645670691761
0.63	0.0006514430396904213
0.631	0.0006512229988466529
0.632	0.0006510044292952125
0.633	0.0006507873215056914
0.634	0.0006505716659476811
0.635	0.0006503574530907727
0.636	0.0006501446734045576
0.637	0.0006499333173586271
0.638	0.0006497233754225724
0.639	0.000649514838065985
0.64	0.000649307695758456
0.641	0.0006491019389695768
0.642	0.0006488975581689386
0.643	0.0006486945438261328
0.644	0.0006484928864107507
0.645	0.0006482925763923835
0.646	0.0006480936042406227
0.647	0.0006478959604250593
0.648	0.0006476996354152849
0.649	0.0006475046196808906
0.65	0.0006473109036914677
0.651	0.0006471184779166077
0.652	0.00064692733282590165
0.653	0.0006467374588889411
0.654	0.00064654884657531705
0.655	0.0006463614863546211
0.656	0.00064617536869644426
0.657	0.0006459904840703781
0.658	0.0006458068229460137
0.659	0.00064562437579294245
0.66	0.0006454431330807557
0.661	0.0006452630852790447
0.662	0.0006450842228574008
0.663	0.0006449065362854152
0.664	0.0006447300160326792
0.665	0.0006445546525687842
0.666	0.0006443804363633215
0.667	0.0006442073578858822
0.668	0.00064403540760605785
0.669	0.00064386457599343964
0.67	0.0006436948535176189
0.671	0.0006435262306481868
0.672	0.0006433586978547348
0.673	0.0006431922437860067
0.674	0.0006430268547380091
0.675	0.0006428625236281736
0.676	0.00064269924380275295
0.677	0.0006425370086079997
0.678	0.0006423758113901664
0.679	0.0006422156454955058
0.68	0.00064205650427027056
0.681	0.0006418983810607131
0.682	0.0006417412692130863
0.683	0.0006415851620736425
0.684	0.0006414300529886346
0.685	0.0006412759353043151
0.686	0.0006411228023669365
0.687	0.00064097064752275165
0.6880000000000001	0.00064081946411801306
0.6890000000000001	0.0006406692454989734
0.6900000000000001	0.00064051998501188515
0.6910000000000001	0.0006403716760030011
0.6920000000000001	0.0006402243118185739
0.6930000000000001	0.000640077885804856
0.6940000000000001	0.00063993239130810025
0.6950000000000001	0.000639787821674559
0.6960000000000001	0.0006396441702504851
0.6970000000000001	0.0006395014303821311
0.6980000000000001	0.0006393595954157495
0.6990000000000001	0.00063921865869759325
0.7000000000000001	0.0006390786135739146
0.7010000000000001	0.0006389394533909664
0.7020000000000001	0.0006388011714950012
0.7030000000000001	0.00063866376123227165
0.704	0.0006385272159490305
0.705	0.00063839152899153005
0.706	0.0006382566937060232
0.707	0.0006381227034387624
0.708	0.0006379895515360005
0.709	0.0006378572313439899
0.71	0.0006377257362089833
0.711	0.0006375950594772334
0.712	0.0006374651944949927
0.713	0.0006373361346085139
0.714	0.0006372078731640496
0.715	0.0006370804033125962
0.716	0.0006369537151529263
0.717	0.0006368278023611248
0.718	0.0006367026602359557
0.719	0.0006365782840761825
0.72	0.000636454669180569
0.721	0.0006363318108478791
0.722	0.00063620970437687635
0.723	0.0006360883450663245
0.724	0.0006359677282149874
0.725	0.0006358478491216287
0.726	0.00063572870308501225
0.727	0.0006356102854039016
0.728	0.0006354925913770608
0.729	0.0006353756163032532
0.73	0.0006352593554812428
0.731	0.0006351438042097933
0.732	0.0006350289577876683
0.733	0.0006349148115136318
0.734	0.0006348013606864472
0.735	0.0006346886006048786
0.736	0.0006345765265676895
0.737	0.0006344651338736437
0.738	0.0006343544178215049
0.739	0.000634244373710037
0.74	0.00063413499683800355
0.741	0.00063402628250416836
0.742	0.00063391822600729515
0.743	0.00063381082264614775
0.744	0.0006337040677194898
0.745	0.00063359795652608505
0.746	0.0006334924843646973
0.747	0.0006333876465340902
0.748	0.0006332834383330275
0.749	0.00063317985506027305
0.75	0.0006330768920145905
0.751	0.0006329745444947436
0.752	0.0006328728077994962
0.753	0.0006327716772276118
0.754	0.0006326711480778543
0.755	0.0006325712156489874
0.756	0.0006324718752397749
0.757	0.0006323731221489805
0.758	0.00063227495078892705
0.759	0.00063217735566383285
0.76	0.0006320803333350977
0.761	0.0006319838803960326
0.762	0.0006318879934399489
0.763	0.0006317926690601576
0.764	0.00063169790384997
0.765	0.0006316036944026973
0.766	0.0006315100373116505
0.767	0.000631416929170141
0.768	0.0006313243665714799
0.769	0.00063123234610897834
0.77	0.0006311408643759475
0.771	0.0006310499179656986
0.772	0.0006309595034715427
0.773	0.0006308696174867912
0.774	0.000630780256604755
0.775	0.00063069141741874555
0.776	0.0006306030965220738
0.777	0.0006305152905080511
0.778	0.0006304279959699885
0.779	0.0006303412095011972
0.78	0.0006302549276949884
0.781	0.0006301691471446734
0.782	0.0006300838644435631
0.783	0.0006299990761849689
0.784	0.000629914778962202
0.785	0.0006298309693685734
0.786	0.0006297476439973944
0.787	0.0006296647994419762
0.788	0.0006295824322956298
0.789	0.0006295005391516666
0.79	0.0006294191166033976
0.791	0.0006293381612441341
0.792	0.0006292576696671872
0.793	0.00062917763846586814
0.794	0.000629098064233488
0.795	0.0006290189435633581
0.796	0.0006289402730487895
0.797	0.0006288620492830935
0.798	0.0006287842688595811
0.799	0.0006287069283715635
0.8	0.0006286300243381765
0.801	0.000628553553086609
0.802	0.0006284775119734311
0.803	0.0006284018985319589
0.804	0.0006283267102955079
0.805	0.0006282519447973942
0.806	0.0006281775995709338
0.807	0.0006281036721494423
0.808	0.0006280301600662358
0.809	0.00062795706085463
0.81	0.0006278843720479409
0.811	0.00062781209117948435
0.812	0.00062774021578257625
0.8130000000000001	0.0006276687433905324
0.8140000000000001	0.0006275976715366688
0.8150000000000001	0.0006275269977543012
0.8160000000000001	0.0006274567195767454
0.8170000000000001	0.00062738683453731755
0.8180000000000001	0.0006273173401693334
0.8190000000000001	0.0006272482340061088
0.8200000000000001	0.00062717951358095955
0.8210000000000001	0.00062711117642720166
0.8220000000000001	0.000627043220078151
0.8230000000000001	0.00062697564206712336
0.8240000000000001	0.00062690843992743465
0.8250000000000001	0.0006268416111924008
0.8260000000000001	0.00062677515339533765
0.8270000000000001	0.0006267090640695611
0.8280000000000001	0.000626643340748387
0.8290000000000001	0.0006265779809651311
0.8300000000000001	0.0006265129822531095
0.8310000000000001	0.000626448342145638
0.8320000000000001	0.00062638405817603245
0.833	0.0006263201278776087
0.834	0.0006262565487836827
0.835	0.0006261933184275703
0.836	0.0006261304343425873
0.837	0.0006260678940620497
0.838	0.0006260056951192733
0.839	0.000625943835047574
0.84	0.00062588231138026775
0.841	0.0006258211216506703
0.842	0.0006257602633918347
0.843	0.0006256997332362428
0.844	0.0006256395283791865
0.845	0.0006255796471023082
0.846	0.0006255200876872504
0.847	0.0006254608484156557
0.848	0.0006254019275691664
0.849	0.0006253433234294252
0.85	0.0006252850342780745
0.851	0.0006252270583967566
0.852	0.00062516939406711425
0.853	0.00062511203957078985
0.854	0.0006250549931894258
0.855	0.00062499825320466475
0.856	0.0006249418178981491
0.857	0.0006248856855515213
0.858	0.0006248298544464239
0.859	0.0006247743228644993
0.86	0.0006247190890873901
0.861	0.0006246641513967388
0.862	0.0006246095080741877
0.863	0.0006245551574013794
0.864	0.0006245010976599565
0.865	0.0006244473271315614
0.866	0.0006243938440978365
0.867	0.0006243406468404243
0.868	0.0006242877336409674
0.869	0.00062423510278110834
0.87	0.0006241827525424894
0.871	0.0006241306812067532
0.872	0.0006240788870555422
0.873	0.0006240273665505516
0.874	0.0006239761151371202
0.875	0.0006239251313804327
0.876	0.0006238744138930341
0.877	0.0006238239612874697
0.878	0.0006237737721762847
0.879	0.000623723845172024
0.88	0.000623674178887233
0.881	0.0006236247719344568
0.882	0.0006235756229262405
0.883	0.0006235267304751293
0.884	0.0006234780931936683
0.885	0.0006234297096944027
0.886	0.0006233815785898777
0.887	0.00062333369849263826
0.888	0.0006232860680152297
0.889	0.0006232386857701972
0.89	0.0006231915503700858
0.891	0.0006231446604274407
0.892	0.0006230980145548071
0.893	0.00062305161136473
0.894	0.0006230054494697547
0.895	0.0006229595274824264
0.896	0.0006229138440152901
0.897	0.000622868397680891
0.898	0.0006228231870917743
0.899	0.0006227782108604851
0.9	0.0006227334675995687
0.901	0.00062268895592157
0.902	0.0006226446744390343
0.903	0.0006226006207918983
0.904	0.0006225567909828227
0.905	0.00062251318371722665
0.906	0.0006224697978686924
0.907	0.0006224266323108019
0.908	0.0006223836859171371
0.909	0.0006223409575612802
0.91	0.0006222984461168131
0.911	0.0006222561504573177
0.912	0.0006222140694563763
0.913	0.0006221722019875708
0.914	0.0006221305469244831
0.915	0.0006220891031406954
0.916	0.0006220478695097897
0.917	0.000622006844905348
0.918	0.0006219660282009523
0.919	0.0006219254182701845
0.92	0.0006218850139866269
0.921	0.0006218448142238613
0.922	0.0006218048178554699
0.923	0.0006217650237550346
0.924	0.00062172543079613745
0.925	0.0006216860378523604
0.926	0.0006216468437972857
0.927	0.0006216078475044951
0.928	0.0006215690478475708
0.929	0.0006215304437000948
0.93	0.00062149203393564905
0.931	0.00062145381742781565
0.932	0.00062141579305017665
0.933	0.0006213779596062468
0.934	0.0006213403156418328
0.935	0.0006213028600149593
0.936	0.0006212655916297804
0.937	0.0006212285093904503
0.9380000000000001	0.00062119161220112315
0.9390000000000001	0.0006211548989659531
0.9400000000000001	0.0006211183685890944
0.9410000000000001	0.0006210820199747011
0.9420000000000001	0.0006210458520269276
0.9430000000000001	0.0006210098636499278
0.9440000000000001	0.0006209740537478561
0.9450000000000001	0.0006209384212248665
0.9460000000000001	0.0006209029649851133
0.9470000000000001	0.0006208676839327507
0.9480000000000001	0.0006208325769719327
0.9490000000000001	0.0006207976430068136
0.9500000000000001	0.0006207628809415476
0.9510000000000001	0.0006207282896802889
0.9520000000000001	0.0006206938681271915
0.9530000000000001	0.0006206596151864098
0.9540000000000001	0.0006206255297620977
0.9550000000000001	0.0006205916107584097
0.9560000000000001	0.0006205578570794998
0.9570000000000001	0.0006205242676295221
0.9580000000000001	0.00062049084131263095
0.9590000000000001	0.0006204575770329804
0.96	0.00062042447369472465
0.961	0.000620391530202018
0.962	0.0006203587454590144
0.963	0.0006203261180768411
0.964	0.0006202936446202065
0.965	0.0006202613243696473
0.966	0.0006202291573251634
0.967	0.000620197143486755
0.968	0.0006201652828544219
0.969	0.0006201335754281641
0.97	0.0006201020212079818
0.971	0.0006200706201938748
0.972	0.0006200393723858433
0.973	0.00062000827778388706
0.974	0.0006199773363880063
0.975	0.0006199465481981702
0.976	0.0006199159079545981
0.977	0.0006198854104480207
0.978	0.00061985505567843805
0.979	0.0006198248436458502
0.98	0.00061979477435025725
0.981	0.000619764847791659
0.982	0.00061973506397005555
0.983	0.0006197054228854469
0.984	0.000619675924537833
0.985	0.0006196465689272139
0.986	0.0006196173560535897
0.987	0.0006195882859169602
0.988	0.0006195593567573539
0.989	0.0006195305614388632
0.99	0.0006195018992040125
0.991	0.0006194733700528017
0.992	0.0006194449739852309
0.993	0.0006194167110013001
0.994	0.0006193885811010092
0.995	0.0006193605842843583
0.996	0.0006193327205513473
0.997	0.0006193049899019763
0.998	0.0006192773923362452
0.999	0.0006192499278541541
1.	0.00061922259500507655

==> con2,18_0.0001.dat <==
0.	0.0011178440446052216
0.001	0.0011174198338198464
0.002	0.0011161497803596624
0.003	0.0011140339913887985
0.004	0.0011110795905390424
0.005	0.0011072938105669585
0.006	0.001102685982017976
0.007	0.0010972681677400686
0.008	0.001091053415179561
0.009000000000000001	0.0010840581261521796
0.01	0.0010762996059126785
0.011	0.001067797790430018
0.012	0.0010585739758137657
0.013000000000000001	0.001048651847309378
0.014	0.0010380560772501179
0.015	0.0010268139086227022
0.016	0.0010149530836425463
0.017	0.0010025039149462258
0.018000000000000002	0.0009894968471536698
0.019	0.0009759646290156417
0.02	0.0009619399356677057
0.021	0.000947457237909979
0.022	0.0009325508473715019
0.023	0.000917256269173979
0.024	0.000901608811049119
0.025	0.0008856444248405402
0.026000000000000002	0.0008693985331742405
0.027	0.0008529077598891273
0.028	0.0008362066116791118
0.029	0.000819330598607043
0.03	0.0008023139588701927
0.031	0.0007851904021120615
0.032	0.0007679928354997858
0.033	0.0007507532624064583
0.034	0.0007335027868242683
0.035	0.0007162712328065831
0.036000000000000004	0.0006990872435197352
0.037	0.0006819781592668543
0.038	0.0006649698669284961
0.039	0.0006480868580123056
0.04	0.0006313520985409994
0.041	0.0006147870536833899
0.042	0.0005984117792665846
0.043000000000000003	0.0005822440512486661
0.044	0.0005663003897362793
0.045	0.0005505956742381585
0.046	0.0005351431320843457
0.047	0.0005199545320557973
0.048	0.0005050401251357853
0.049	0.0004904087768351556
0.05	0.0004760679690273886
0.051000000000000004	0.0004620233961710693
0.052000000000000005	0.00044827974721960953
0.053	0.0004348406656501809
0.054	0.0004217085579996985
0.055	0.00040888475827844967
0.056	0.0003963696455907238
0.057	0.00038416250962540347
0.058	0.00037226221213410677
0.059000000000000004	0.00036066681000779927
0.06	0.0003493737631962666
0.061	0.0003383794766371165
0.062	0.0003276800640648508
0.063	0.00031727124722898874
0.064	0.0003071482766169331
0.065	0.00029730603168060866
0.066	0.00028773907577907775
0.067	0.000278441990342589
0.068	0.0002694088473599089
0.069	0.00026063347808527707
0.07	0.0002521100026248988
0.07100000000000001	0.0002438327460956718
0.07200000000000001	0.0002357947807888719
0.073	0.0002279890806510199
0.074	0.0002204094916085723
0.075	0.00021305034248744693
0.076	0.0002059056970564962
0.077	0.0001989690822793882
0.078	0.00019223439418056455
0.079	0.00018569562565908172
0.08	0.00017934687845190937
0.081	0.00017318234349824056
0.082	0.00016719633935912746
0.083	0.0001613833132535051
0.084	0.00015573782341135863
0.085	0.00015025458646038438
0.08600000000000001	0.0001449283836585063
0.08700000000000001	0.00013975425893496417
0.088	0.00013472742505767676
0.089	0.00012984303927514285
0.09	0.00012509596436625887
0.091	0.00012048163840282502
0.092	0.00011599617129602612
0.093	0.00011163567596040638
0.094	0.00010739626531050997
0.095	0.00010327405226088108
0.096	0.00009926514972606388
0.097	0.00009536567062060258
0.098	0.00009157170384378197
0.099	0.00008787942684450683
0.1	0.00008428582141415676
0.101	0.00008078800119180454
0.10200000000000001	0.00007738307981652297
0.10300000000000001	0.00007406817092738486
0.10400000000000001	0.00007084038816346301
0.105	0.00006769684516383028
0.106	0.00006463465556755935
0.107	0.00006165087210735543
0.108	0.000058742926673731755
0.109	0.00005590869065108077
0.11	0.00005314604115807201
0.111	0.00005045285531337501
0.112	0.00004782701023565928
0.113	0.00004526638304359435
0.114	0.00004276885085584976
0.115	0.00004033228009488207
0.116	0.000037954534370641496
0.117	0.000035633946329187365
0.11800000000000001	0.00003336895417755305
0.11900000000000001	0.00003115799612277189
0.12	0.000028999510371877286
0.121	0.000026891935131902537
0.122	0.00002483370860988103
0.123	0.00002282326901284612
0.124	0.000020859030833630392
0.125	0.000018939579938186303
0.126	0.00001706374350569804
0.127	0.000015230354917978745
0.128	0.000013438247556841548
0.129	0.00001168625480409959
0.13	9.973210041565998e-6
0.131	8.297946651053914e-6
0.132	6.659291662351871e-6
0.133	5.05598738781229e-6
0.134	3.4870929973409705e-6
0.135	1.9517812714414524e-6
0.136	4.492249906172711e-7
0.137	-1.0214030646280378e-6
0.138	-2.4609301137909372e-6
0.139	-3.8701833763678915e-6
0.14	-5.249990071855363e-6
0.14100000000000001	-6.601177419749819e-6
0.14200000000000002	-7.92457263954772e-6
0.14300000000000002	-9.22101731320031e-6
0.14400000000000002	-0.000010491362264900276
0.145	-0.00001173622650341801
0.146	-0.00001295619430272811
0.147	-0.000014151849936805073
0.148	-0.000015323777679623422
0.149	-0.000016472561805157694
0.15	-0.000017598786587382414
0.151	-0.00001870303630027211
0.152	-0.000019785895217801318
0.153	-0.00002084794761394456
0.154	-0.000021889796427657493
0.155	-0.000022912009436361676
0.156	-0.00002391501395628951
0.157	-0.00002489922979353438
0.158	-0.00002586507675418966
0.159	-0.00002681297464434873
0.16	-0.000027743343270104966
0.161	-0.00002865660243755174
0.162	-0.000029553171952782437
0.163	-0.000030433471621890428
0.164	-0.00003129792125096909
0.165	-0.0000321469560526673
0.166	-0.00003298095228260915
0.167	-0.000033800219161143486
0.168	-0.00003460506549053093
0.169	-0.000035395800073032134
0.17	-0.00003617273171090774
0.171	-0.00003693616920641838
0.17200000000000001	-0.00003768642136182471
0.17300000000000001	-0.00003842379697938736
0.17400000000000002	-0.00003914860486136697
0.17500000000000002	-0.00003986115442424447
0.176	-0.00004056178797619524
0.177	-0.000041250770184199044
0.178	-0.000041928320839959644
0.179	-0.00004259465973518083
0.18	-0.000043250006661566394
0.181	-0.00004389458141082013
0.182	-0.000044528603774645804
0.183	-0.00004515229354474722
0.184	-0.00004576587051282817
0.185	-0.000046369554470592435
0.186	-0.0000469635652097438
0.187	-0.00004754812252198606
0.188	-0.000048123446393125365
0.189	-0.00004868977594252934
0.19	-0.00004924729988548667
0.191	-0.00004979617515270273
0.192	-0.00005033655867488291
0.193	-0.00005086860738273261
0.194	-0.0000513924782069572
0.195	-0.00005190832807826207
0.196	-0.00005241631392735261
0.197	-0.000052916592684934205
0.198	-0.00005340932128171224
0.199	-0.0000538946566483921
0.2	-0.00005437275571567917
0.201	-0.00005484377545293925
0.202	-0.000055307882833995244
0.203	-0.000055765213886878714
0.20400000000000001	-0.000056215883650566825
0.20500000000000002	-0.000056660007164036755
0.20600000000000002	-0.00005709769946626566
0.20700000000000002	-0.000057529075596230716
0.20800000000000002	-0.00005795425059290908
0.209	-0.00005837333949527792
0.21	-0.00005878645734231441
0.211	-0.00005919371917299572
0.212	-0.00005959524002629901
0.213	-0.000059991134941201444
0.214	-0.000060381518960436294
0.215	-0.000060766522526107114
0.216	-0.0000611462526770209
0.217	-0.00006152079099552828
0.218	-0.0000618902190639799
0.219	-0.00006225461846472643
0.22	-0.0000626140707801185
0.221	-0.00006296865759250674
0.222	-0.00006331846048424181
0.223	-0.00006366356103767433
0.224	-0.00006400404083515498
0.225	-0.00006433998145903437
0.226	-0.00006467146449166315
0.227	-0.00006499857151539198
0.228	-0.0000653213841125715
0.229	-0.00006563998386555233
0.23	-0.00006595445268871586
0.231	-0.00006626488255559444
0.232	-0.00006657134290561637
0.233	-0.00006687389184194157
0.234	-0.00006717258746772997
0.23500000000000001	-0.00006746748788614145
0.23600000000000002	-0.00006775865120033595
0.23700000000000002	-0.00006804613551347337
0.23800000000000002	-0.00006832999892871365
0.23900000000000002	-0.00006861029954921667
0.24	-0.00006888709547814238
0.241	-0.00006916044481865067
0.242	-0.00006943040567390149
0.243	-0.0000696970361470547
0.244	-0.00006996039434127026
0.245	-0.00007022053835970808
0.246	-0.00007047752697024778
0.247	-0.00007073142338651587
0.248	-0.00007098227450917938
0.249	-0.00007123012287460065
0.25	-0.00007147501101914204
0.251	-0.00007171698147916586
0.252	-0.00007195607679103448
0.253	-0.00007219233949111022
0.254	-0.00007242581211575543
0.255	-0.00007265653720133247
0.256	-0.00007288455728420366
0.257	-0.00007310991490073134
0.258	-0.00007333265258727786
0.259	-0.00007355281288020556
0.26	-0.00007377043831587679
0.261	-0.00007398557143065388
0.262	-0.00007419825658193838
0.263	-0.00007440854444471686
0.264	-0.000074616468135077
0.265	-0.00007482205777908726
0.266	-0.00007502534350281611
0.267	-0.00007522635543233205
0.268	-0.00007542512369370353
0.269	-0.00007562167841299904
0.27	-0.00007581604971628706
0.271	-0.00007600826772963605
0.272	-0.00007619836257911451
0.273	-0.0000763863643907909
0.274	-0.00007657230329073368
0.275	-0.00007675620940501138
0.276	-0.00007693811285969243
0.277	-0.00007711804378084531
0.278	-0.00007729603229453852
0.279	-0.00007747210852684052
0.28	-0.00007764630260381979
0.281	-0.00007781864479386032
0.28200000000000003	-0.00007798917041061428
0.28300000000000003	-0.00007815790589632528
0.28400000000000003	-0.0000783248726891923
0.28500000000000003	-0.00007849009222741432
0.28600000000000003	-0.00007865358594919033
0.28700000000000003	-0.00007881537529271929
0.28800000000000003	-0.00007897548169620019
0.289	-0.00007913392659783201
0.29	-0.00007929073143581374
0.291	-0.00007944591764834434
0.292	-0.00007959950667362281
0.293	-0.00007975151994984811
0.294	-0.00007990197891521924
0.295	-0.00008005090500793516
0.296	-0.00008019831966619486
0.297	-0.00008034424432819732
0.298	-0.00008048870043214152
0.299	-0.00008063170941622644
0.3	-0.00008077329271865106
0.301	-0.00008091347364738655
0.302	-0.00008105227357252802
0.303	-0.0000811897082598521
0.304	-0.00008132579339827721
0.305	-0.00008146054467672174
0.306	-0.00008159397778410415
0.307	-0.0000817261084093428
0.308	-0.00008185695224135616
0.309	-0.0000819865249690626
0.31	-0.00008211484228138057
0.311	-0.00008224191986722848
0.312	-0.00008236777341552473
0.313	-0.00008249241861518776
0.314	-0.00008261587115513596
0.315	-0.00008273814672428777
0.316	-0.0000828592610115616
0.317	-0.00008297922970587585
0.318	-0.00008309806849614896
0.319	-0.00008321579307129933
0.32	-0.00008333242025245741
0.321	-0.00008344796958690203
0.322	-0.00008356245312410323
0.323	-0.00008367588197275282
0.324	-0.00008378826724154254
0.325	-0.00008389962003916418
0.326	-0.00008400995147430953
0.327	-0.00008411927265567035
0.328	-0.00008422759469193843
0.329	-0.00008433492869180553
0.33	-0.00008444128576396344
0.331	-0.00008454667701710393
0.332	-0.00008465111355991878
0.333	-0.00008475460650109977
0.334	-0.00008485716694933868
0.335	-0.00008495880601332727
0.336	-0.00008505953480175734
0.337	-0.00008515936442332064
0.338	-0.00008525830598670898
0.339	-0.00008535637060061411
0.34	-0.00008545356937372781
0.341	-0.00008554991341474188
0.342	-0.00008564541383234807
0.343	-0.00008574008173584146
0.34400000000000003	-0.00008583393038867631
0.34500000000000003	-0.00008592697076111275
0.34600000000000003	-0.00008601921075781485
0.34700000000000003	-0.00008611065828344677
0.34800000000000003	-0.00008620132124267261
0.34900000000000003	-0.0000862912075401565
0.35000000000000003	-0.00008638032508056255
0.35100000000000003	-0.00008646868176855489
0.352	-0.00008655628550879761
0.353	-0.00008664314420595487
0.354	-0.00008672926576469076
0.355	-0.00008681465808966941
0.356	-0.00008689932908555496
0.357	-0.00008698328665701149
0.358	-0.00008706653870870314
0.359	-0.00008714909314529404
0.36	-0.00008723095787144829
0.361	-0.00008731214079183001
0.362	-0.00008739264981110334
0.363	-0.00008747249283393237
0.364	-0.00008755167776498125
0.365	-0.00008763021250891408
0.366	-0.00008770810497039499
0.367	-0.000087785363371397
0.368	-0.00008786199686607098
0.369	-0.00008793801169314257
0.37	-0.00008801341363793522
0.371	-0.00008808820848577238
0.372	-0.00008816240202197744
0.373	-0.00008823600003187384
0.374	-0.00008830900830078502
0.375	-0.0000883814326140344
0.376	-0.00008845327875694541
0.377	-0.00008852455251484148
0.378	-0.00008859525967304603
0.379	-0.00008866540601688251
0.38	-0.00008873499733167433
0.381	-0.00008880403940274491
0.382	-0.00008887253801541771
0.383	-0.00008894049895501612
0.384	-0.0000890079280068636
0.385	-0.00008907483095628357
0.386	-0.00008914121358859944
0.387	-0.00008920708168913467
0.388	-0.00008927244104321265
0.389	-0.00008933729743615684
0.39	-0.00008940165665329067
0.391	-0.00008946552595834105
0.392	-0.0000895289118321082
0.393	-0.00008959181837586248
0.394	-0.00008965424968677655
0.395	-0.00008971620986202311
0.396	-0.00008977770299877484
0.397	-0.00008983873319420444
0.398	-0.00008989930454548456
0.399	-0.00008995942114978792
0.4	-0.00009001908710428718
0.401	-0.00009007830650615504
0.402	-0.00009013708345256418
0.403	-0.00009019542204068728
0.404	-0.00009025332636769703
0.405	-0.00009031080053076611
0.406	-0.00009036784862706723
0.40700000000000003	-0.00009042447475377302
0.40800000000000003	-0.00009048068300805623
0.40900000000000003	-0.00009053647748708949
0.41000000000000003	-0.00009059186228804552
0.41100000000000003	-0.00009064684150809698
0.41200000000000003	-0.00009070141924441657
0.41300000000000003	-0.00009075559959417697
0.41400000000000003	-0.00009080938665455087
0.41500000000000004	-0.00009086278452271095
0.41600000000000004	-0.0000909157972958299
0.417	-0.00009096842907108038
0.418	-0.0000910206839456351
0.419	-0.00009107256610050724
0.42	-0.00009112408089190482
0.421	-0.00009117523193835696
0.422	-0.0000912260221560715
0.423	-0.00009127645446125635
0.424	-0.00009132653177011933
0.425	-0.00009137625699886833
0.426	-0.00009142563306371118
0.427	-0.00009147466288085578
0.428	-0.00009152334936650996
0.429	-0.0000915716954368816
0.43	-0.00009161970400817857
0.431	-0.0000916673779966087
0.432	-0.00009171472031837988
0.433	-0.00009176173388969996
0.434	-0.00009180842162677681
0.435	-0.00009185478644581828
0.436	-0.00009190083126303224
0.437	-0.00009194655899462655
0.438	-0.00009199197255680907
0.439	-0.00009203707486578767
0.44	-0.0000920818688377702
0.441	-0.00009212635738896452
0.442	-0.00009217054343557853
0.443	-0.00009221442989382003
0.444	-0.00009225801967989692
0.445	-0.00009230131571001707
0.446	-0.00009234432090038832
0.447	-0.00009238703816721854
0.448	-0.00009242947063875437
0.449	-0.0000924716218015699
0.45	-0.00009251349391387365
0.451	-0.00009255508911070494
0.452	-0.00009259640952710306
0.453	-0.00009263745729810727
0.454	-0.00009267823455875691
0.455	-0.00009271874344409123
0.456	-0.00009275898608914955
0.457	-0.00009279896462897113
0.458	-0.00009283868119859527
0.459	-0.00009287813793306128
0.46	-0.00009291733696740844
0.461	-0.00009295628043667602
0.462	-0.00009299497047590333
0.463	-0.00009303340922012965
0.464	-0.00009307159880439428
0.465	-0.0000931095413637365
0.466	-0.00009314723903319562
0.467	-0.00009318469394781091
0.468	-0.00009322190824262166
0.46900000000000003	-0.00009325888405266718
0.47000000000000003	-0.00009329562351298673
0.47100000000000003	-0.00009333212875861963
0.47200000000000003	-0.00009336840192460515
0.47300000000000003	-0.00009340444514598259
0.47400000000000003	-0.00009344026055779123
0.47500000000000003	-0.00009347585029507038
0.47600000000000003	-0.0000935112164928593
0.47700000000000004	-0.00009354636191405603
0.47800000000000004	-0.00009358128919762697
0.47900000000000004	-0.00009361599986276831
0.48	-0.00009365049542168282
0.481	-0.00009368477738657329
0.482	-0.0000937188472696425
0.483	-0.00009375270658309322
0.484	-0.00009378635683912822
0.485	-0.00009381979954995027
0.486	-0.00009385303622776216
0.487	-0.00009388606838476667
0.488	-0.00009391889753316655
0.489	-0.0000939515251851646
0.49	-0.00009398395285296359
0.491	-0.0000940161820487663
0.492	-0.00009404821428477548
0.493	-0.00009408005107319393
0.494	-0.00009411169392622442
0.495	-0.00009414314435606972
0.496	-0.00009417440387493263
0.497	-0.00009420547399501588
0.498	-0.00009423635622852229
0.499	-0.00009426705208765462
0.5	-0.00009429756308461563
0.501	-0.00009432789073160812
0.502	-0.00009435803654083486
0.503	-0.0000943880020244986
0.504	-0.00009441778869480215
0.505	-0.00009444739806394827
0.506	-0.00009447683164413974
0.507	-0.00009450609094757933
0.508	-0.00009453517748646982
0.509	-0.00009456409277301399
0.51	-0.0000945928383194146
0.511	-0.00009462141563787445
0.512	-0.00009464982663448387
0.513	-0.0000946780730907255
0.514	-0.00009470615608649121
0.515	-0.00009473407669809413
0.516	-0.0000947618360018474
0.517	-0.00009478943507406417
0.518	-0.00009481687499105756
0.519	-0.00009484415682914071
0.52	-0.00009487128166462676
0.521	-0.00009489825057382884
0.522	-0.0000949250646330601
0.523	-0.00009495172491863367
0.524	-0.00009497823250686268
0.525	-0.00009500458847406028
0.526	-0.00009503079389653959
0.527	-0.00009505684985061376
0.528	-0.00009508275741259592
0.529	-0.0000951085176587992
0.53	-0.00009513413166553676
0.531	-0.00009515960050912173
0.532	-0.00009518492526586724
0.533	-0.00009521010701208641
0.534	-0.0000952351468240924
0.535	-0.00009526004577819834
0.536	-0.00009528480495071736
0.537	-0.00009530942541796261
0.538	-0.00009533390825624722
0.539	-0.00009535825454188433
0.54	-0.00009538246535118707
0.541	-0.00009540654176046857
0.542	-0.00009543048484604199
0.543	-0.00009545429568422046
0.544	-0.0000954779753513171
0.545	-0.00009550152492364506
0.546	-0.00009552494547751747
0.547	-0.00009554823831231426
0.548	-0.0000955714046208217
0.549	-0.00009559444519333195
0.55	-0.00009561736081850668
0.551	-0.0000956401522850075
0.552	-0.00009566282038149606
0.553	-0.00009568536589663399
0.554	-0.00009570778961908293
0.555	-0.00009573009233750448
0.556	-0.00009575227484056033
0.557	-0.00009577433791691207
0.558	-0.00009579628235522136
0.559	-0.00009581810894414983
0.56	-0.0000958398184723591
0.561	-0.00009586141172851083
0.562	-0.00009588288950126663
0.5630000000000001	-0.00009590425257928814
0.5640000000000001	-0.00009592550175123701
0.5650000000000001	-0.00009594663780577486
0.5660000000000001	-0.00009596766153156333
0.5670000000000001	-0.00009598857371726406
0.5680000000000001	-0.00009600937515153867
0.5690000000000001	-0.00009603006662304881
0.5700000000000001	-0.00009605064892045611
0.5710000000000001	-0.0000960711228324222
0.5720000000000001	-0.0000960914891476087
0.5730000000000001	-0.00009611174865467728
0.5740000000000001	-0.00009613190214228955
0.5750000000000001	-0.00009615195039910715
0.5760000000000001	-0.00009617189421379172
0.577	-0.00009619173437500489
0.578	-0.00009621147167140829
0.579	-0.00009623110689166356
0.58	-0.00009625064082443233
0.581	-0.00009627007425837626
0.582	-0.0000962894082992051
0.583	-0.00009630864399601735
0.584	-0.00009632778190676766
0.585	-0.00009634682258775846
0.586	-0.00009636576659529214
0.587	-0.00009638461448567113
0.588	-0.00009640336681519784
0.589	-0.00009642202414017465
0.59	-0.00009644058701690398
0.591	-0.00009645905600168825
0.592	-0.00009647743165082986
0.593	-0.00009649571452063121
0.594	-0.00009651390516739472
0.595	-0.0000965320041474228
0.596	-0.00009655001201701785
0.597	-0.00009656792933248228
0.598	-0.0000965857566501185
0.599	-0.00009660349452622891
0.6	-0.00009662114351711594
0.601	-0.00009663870417908197
0.602	-0.00009665617706842942
0.603	-0.0000966735627414607
0.604	-0.00009669086175447823
0.605	-0.00009670807466378439
0.606	-0.00009672520202568162
0.607	-0.00009674224439647229
0.608	-0.00009675920233245884
0.609	-0.00009677607638994367
0.61	-0.00009679286712522918
0.611	-0.0000968095750946178
0.612	-0.0000968262008544119
0.613	-0.00009684274496091393
0.614	-0.00009685920797042627
0.615	-0.00009687559043925133
0.616	-0.00009689189292369153
0.617	-0.00009690811598004928
0.618	-0.00009692426016462698
0.619	-0.00009694032603372702
0.62	-0.00009695631414365184
0.621	-0.00009697222505070384
0.622	-0.00009698805931118543
0.623	-0.000097003817481399
0.624	-0.00009701950011764696
0.625	-0.00009703510785197547
0.626	-0.00009705064151596761
0.627	-0.00009706610155054279
0.628	-0.00009708148835004668
0.629	-0.00009709680230882493
0.63	-0.00009711204382122318
0.631	-0.0000971272132815871
0.632	-0.00009714231108426234
0.633	-0.00009715733762359455
0.634	-0.0000971722932939294
0.635	-0.00009718717848961252
0.636	-0.00009720199360498959
0.637	-0.00009721673903440625
0.638	-0.00009723141517220817
0.639	-0.00009724602241274099
0.64	-0.00009726056115035036
0.641	-0.00009727503177938195
0.642	-0.00009728943469418142
0.643	-0.0000973037702890944
0.644	-0.00009731803895846657
0.645	-0.00009733224109664357
0.646	-0.00009734637709797105
0.647	-0.00009736044735679469
0.648	-0.00009737445226746013
0.649	-0.00009738839222431302
0.65	-0.00009740226762169903
0.651	-0.00009741607885396378
0.652	-0.00009742982631545297
0.653	-0.00009744351040051223
0.654	-0.00009745713150348722
0.655	-0.00009747069001872358
0.656	-0.000097484186340567
0.657	-0.0000974976208633631
0.658	-0.00009751099398145756
0.659	-0.00009752430608919602
0.66	-0.00009753755758092414
0.661	-0.00009755074885098758
0.662	-0.00009756388029373198
0.663	-0.00009757695230350301
0.664	-0.00009758996527464632
0.665	-0.00009760291960150756
0.666	-0.0000976158156784324
0.667	-0.00009762865389976647
0.668	-0.00009764143466677527
0.669	-0.00009765415855181538
0.67	-0.00009766682594697116
0.671	-0.00009767943713801674
0.672	-0.00009769199241072625
0.673	-0.0000977044920508738
0.674	-0.00009771693634423352
0.675	-0.00009772932557657956
0.676	-0.000097741660033686
0.677	-0.00009775394000132699
0.678	-0.00009776616576527665
0.679	-0.0000977783376113091
0.68	-0.00009779045582519848
0.681	-0.00009780252069271889
0.682	-0.00009781453249964449
0.683	-0.00009782649153174937
0.684	-0.00009783839807480766
0.685	-0.00009785025241459349
0.686	-0.000097862054836881
0.687	-0.00009787380562744429
0.6880000000000001	-0.0000978855050720575
0.6890000000000001	-0.00009789715345649476
0.6900000000000001	-0.00009790875106653016
0.6910000000000001	-0.00009792029818793787
0.6920000000000001	-0.00009793179510649198
0.6930000000000001	-0.00009794324210796663
0.6940000000000001	-0.00009795463947813595
0.6950000000000001	-0.00009796598750277405
0.6960000000000001	-0.00009797728646765506
0.6970000000000001	-0.00009798853665855311
0.6980000000000001	-0.00009799973836124231
0.6990000000000001	-0.00009801089186149681
0.7000000000000001	-0.00009802199744509072
0.7010000000000001	-0.00009803305539779815
0.7020000000000001	-0.00009804406600539323
0.7030000000000001	-0.00009805502955365012
0.704	-0.0000980659463283429
0.705	-0.00009807681661524571
0.706	-0.00009808764070013268
0.707	-0.00009809841886877793
0.708	-0.00009810915140695558
0.709	-0.00009811983860043977
0.71	-0.0000981304807350046
0.711	-0.00009814107809642422
0.712	-0.00009815163103767871
0.713	-0.00009816213991836215
0.714	-0.00009817260495197135
0.715	-0.00009818302634965899
0.716	-0.00009819340432257766
0.717	-0.00009820373908188001
0.718	-0.00009821403083871868
0.719	-0.0000982242798042463
0.72	-0.00009823448618961551
0.721	-0.00009824465020597893
0.722	-0.0000982547720644892
0.723	-0.00009826485197629896
0.724	-0.00009827489015256085
0.725	-0.00009828488680442748
0.726	-0.0000982948421430515
0.727	-0.00009830475637958555
0.728	-0.00009831462972518224
0.729	-0.00009832446239099424
0.73	-0.00009833425458817416
0.731	-0.00009834400652787465
0.732	-0.00009835371842124833
0.733	-0.00009836339047944783
0.734	-0.00009837302291362579
0.735	-0.00009838261593493486
0.736	-0.00009839216975452764
0.737	-0.0000984016845835568
0.738	-0.00009841116063317496
0.739	-0.00009842059811453476
0.74	-0.00009842999723878881
0.741	-0.00009843935821708978
0.742	-0.00009844868126059028
0.743	-0.00009845796658044293
0.744	-0.0000984672143878004
0.745	-0.00009847642489381532
0.746	-0.0000984855983096403
0.747	-0.000098494734846428
0.748	-0.00009850383471533102
0.749	-0.00009851289812750204
0.75	-0.00009852192529409365
0.751	-0.00009853091642625851
0.752	-0.00009853987173514925
0.753	-0.0000985487914319185
0.754	-0.00009855767572771891
0.755	-0.00009856652484439607
0.756	-0.00009857533904147325
0.757	-0.00009858411849346456
0.758	-0.00009859286336102122
0.759	-0.00009860157380479442
0.76	-0.0000986102499854354
0.761	-0.00009861889206359534
0.762	-0.00009862750019992547
0.763	-0.00009863607455507699
0.764	-0.0000986446152897011
0.765	-0.00009865312256444902
0.766	-0.00009866159653997196
0.767	-0.00009867003737692113
0.768	-0.00009867844523594773
0.769	-0.00009868682027770296
0.77	-0.00009869516266283806
0.771	-0.00009870347255200422
0.772	-0.00009871175010585265
0.773	-0.00009871999548503456
0.774	-0.00009872820885020115
0.775	-0.00009873639036200365
0.776	-0.00009874454018109326
0.777	-0.00009875265846812118
0.778	-0.00009876074538373863
0.779	-0.00009876880108859681
0.78	-0.00009877682574334694
0.781	-0.00009878481950864021
0.782	-0.00009879278254512784
0.783	-0.00009880071501346107
0.784	-0.00009880861707429105
0.785	-0.00009881648888826903
0.786	-0.0000988243306160462
0.787	-0.0000988321424182738
0.788	-0.00009883992445560299
0.789	-0.00009884767688868502
0.79	-0.00009885539987817108
0.791	-0.00009886309358471239
0.792	-0.00009887075816896013
0.793	-0.00009887839379156556
0.794	-0.00009888600061317984
0.795	-0.00009889357879445421
0.796	-0.00009890112849603987
0.797	-0.00009890864987858802
0.798	-0.00009891614310294311
0.799	-0.00009892360833621433
0.8	-0.00009893104571478887
0.801	-0.00009893845536115303
0.802	-0.00009894583739779318
0.803	-0.0000989531919471956
0.804	-0.00009896051913184666
0.805	-0.00009896781907423264
0.806	-0.00009897509189683989
0.807	-0.00009898233772215471
0.808	-0.00009898955667266345
0.809	-0.00009899674887085241
0.81	-0.00009900391443920794
0.811	-0.00009901105350021635
0.812	-0.00009901816617636395
0.8130000000000001	-0.00009902525259013707
0.8140000000000001	-0.00009903231286402205
0.8150000000000001	-0.0000990393471205052
0.8160000000000001	-0.00009904635548207284
0.8170000000000001	-0.00009905333807121131
0.8180000000000001	-0.00009906029501040692
0.8190000000000001	-0.000099067226422146
0.8200000000000001	-0.00009907413242891486
0.8210000000000001	-0.00009908101315319984
0.8220000000000001	-0.00009908786871748725
0.8230000000000001	-0.00009909469924426343
0.8240000000000001	-0.00009910150485601469
0.8250000000000001	-0.00009910828567522736
0.8260000000000001	-0.00009911504182438776
0.8270000000000001	-0.00009912177342598221
0.8280000000000001	-0.00009912848060249704
0.8290000000000001	-0.00009913516347641858
0.8300000000000001	-0.00009914182217023313
0.8310000000000001	-0.00009914845680642704
0.8320000000000001	-0.00009915506750748662
0.833	-0.0000991616543958982
0.834	-0.00009916821759414809
0.835	-0.00009917475722472262
0.836	-0.00009918127341010812
0.837	-0.00009918776627279092
0.838	-0.00009919423593525732
0.839	-0.00009920068251999366
0.84	-0.00009920710614948626
0.841	-0.00009921350694622145
0.842	-0.00009921988505367488
0.843	-0.00009922624062659875
0.844	-0.00009923257375823606
0.845	-0.00009923888453957821
0.846	-0.00009924517306161661
0.847	-0.00009925143941534264
0.848	-0.00009925768369174772
0.849	-0.00009926390598182326
0.85	-0.00009927010637656063
0.851	-0.00009927628496695127
0.852	-0.00009928244184398656
0.853	-0.0000992885770986579
0.854	-0.0000992946908219567
0.855	-0.00009930078310487436
0.856	-0.0000993068540384023
0.857	-0.00009931290371353189
0.858	-0.00009931893222125455
0.859	-0.00009932493965256168
0.86	-0.00009933092609844469
0.861	-0.00009933689164989496
0.862	-0.00009934283639790392
0.863	-0.00009934876043346296
0.864	-0.00009935466384756347
0.865	-0.00009936054673119687
0.866	-0.00009936640917535455
0.867	-0.00009937225127102792
0.868	-0.00009937807310920838
0.869	-0.00009938387478088733
0.87	-0.00009938965637705618
0.871	-0.00009939541798870632
0.872	-0.00009940115972755389
0.873	-0.0000994068818401479
0.874	-0.00009941258443775155
0.875	-0.00009941826759703469
0.876	-0.00009942393139466719
0.877	-0.0000994295759073189
0.878	-0.00009943520121165972
0.879	-0.00009944080738435949
0.88	-0.00009944639450208811
0.881	-0.00009945196264151542
0.882	-0.0000994575118793113
0.883	-0.00009946304229214561
0.884	-0.00009946855395668822
0.885	-0.000099474046949609
0.886	-0.00009947952134757782
0.887	-0.00009948497722726456
0.888	-0.00009949041466533906
0.889	-0.00009949583373847122
0.89	-0.00009950123452333089
0.891	-0.00009950661709658792
0.892	-0.00009951198153491222
0.893	-0.00009951732791497362
0.894	-0.00009952265631344202
0.895	-0.00009952796680698725
0.896	-0.00009953325947227922
0.897	-0.00009953853438598777
0.898	-0.00009954379162478277
0.899	-0.00009954903126533409
0.9	-0.00009955425338431162
0.901	-0.0000995594580583852
0.902	-0.0000995646453653394
0.903	-0.00009956981548554837
0.904	-0.00009957496855525445
0.905	-0.000099580104639428
0.906	-0.00009958522380303936
0.907	-0.00009959032611105892
0.908	-0.00009959541162845703
0.909	-0.00009960048042020405
0.91	-0.00009960553255127034
0.911	-0.00009961056808662629
0.912	-0.00009961558709124223
0.913	-0.00009962058963008853
0.914	-0.00009962557576813556
0.915	-0.00009963054557035368
0.916	-0.00009963549910171326
0.917	-0.00009964043642718465
0.918	-0.00009964535761173822
0.919	-0.00009965026272034434
0.92	-0.00009965515181797336
0.921	-0.00009966002496959564
0.922	-0.00009966488224018156
0.923	-0.00009966972369470147
0.924	-0.00009967454939812573
0.925	-0.00009967935941542471
0.926	-0.00009968415381156878
0.927	-0.00009968893265152827
0.928	-0.00009969369600027359
0.929	-0.00009969844392277507
0.93	-0.00009970317648400309
0.931	-0.00009970789374892799
0.932	-0.00009971259578252016
0.933	-0.0000997172826445781
0.934	-0.00009972195438946222
0.935	-0.00009972661108287354
0.936	-0.00009973125279090747
0.937	-0.00009973587957965945
0.9380000000000001	-0.00009974049151522495
0.9390000000000001	-0.00009974508866369938
0.9400000000000001	-0.00009974967109117819
0.9410000000000001	-0.00009975423886375681
0.9420000000000001	-0.00009975879204753069
0.9430000000000001	-0.00009976333070859525
0.9440000000000001	-0.00009976785491304594
0.9450000000000001	-0.0000997723647269782
0.9460000000000001	-0.00009977686021648747
0.9470000000000001	-0.00009978134144766918
0.9480000000000001	-0.00009978580848661877
0.9490000000000001	-0.00009979026139943167
0.9500000000000001	-0.00009979470025220335
0.9510000000000001	-0.00009979912511102921
0.9520000000000001	-0.00009980353604200471
0.9530000000000001	-0.00009980793311122528
0.9540000000000001	-0.00009981231638478637
0.9550000000000001	-0.0000998166859287834
0.9560000000000001	-0.00009982104180931182
0.9570000000000001	-0.00009982538409246706
0.9580000000000001	-0.00009982971284434457
0.9590000000000001	-0.00009983402813103978
0.96	-0.00009983833001864813
0.961	-0.00009984261857326505
0.962	-0.000099846893860986
0.963	-0.00009985115596964023
0.964	-0.00009985540509647108
0.965	-0.00009985964127497132
0.966	-0.00009986386450514099
0.967	-0.00009986807478698005
0.968	-0.00009987227212048852
0.969	-0.0000998764565056664
0.97	-0.00009988062794251369
0.971	-0.00009988478643103039
0.972	-0.00009988893197121648
0.973	-0.000099893064563072
0.974	-0.00009989718420659691
0.975	-0.00009990129090232921
0.976	-0.00009990538499715349
0.977	-0.00009990946678695059
0.978	-0.00009991353627172049
0.979	-0.00009991759345146322
0.98	-0.00009992163832617877
0.981	-0.00009992567089586713
0.982	-0.00009992969116052832
0.983	-0.00009993369912016232
0.984	-0.00009993769477476915
0.985	-0.00009994167812434877
0.986	-0.00009994564916890123
0.987	-0.00009994960790842651
0.988	-0.00009995355446014263
0.989	-0.00009995748926778286
0.99	-0.00009996141237423863
0.991	-0.00009996532377950993
0.992	-0.00009996922348359679
0.993	-0.00009997311148649918
0.994	-0.00009997698778821713
0.995	-0.00009998085238875061
0.996	-0.00009998470528809963
0.997	-0.00009998854648626422
0.998	-0.00009999237598324434
0.999	-0.00009999619377904
1.	-0.0001

==> con2_0.0001.dat <==
0.	0.0028050791413691627
0.001	0.0028045556834983875
0.002	0.002802985894176208
0.003	0.002800371048509995
0.004	0.0027967136143555145
0.005	0.0027920167339933514
0.006	0.0027862848238542994
0.007	0.002779522819583561
0.008	0.002771737036262794
0.009000000000000001	0.002762934356778015
0.01	0.002753122836030827
0.011	0.002742311318860132
0.012	0.0027305097189443462
0.013000000000000001	0.0027177287769960586
0.014	0.0027039802130190385
0.015	0.002689276704683524
0.016	0.002673631766165254
0.017	0.002657059955026194
0.018000000000000002	0.0026395766192681093
0.019	0.002621198225216301
0.02	0.002601941882197508
0.021	0.00258182579031204
0.022	0.002560869005633934
0.023	0.0025390914651669044
0.024	0.0025165139793534267
0.025	0.0024931582151625767
0.026000000000000002	0.0024690467124549313
0.027	0.002444202850923618
0.028	0.0024186508170208542
0.029	0.002392415608080587
0.03	0.0023655230001926385
0.031	0.0023379995317859403
0.032	0.0023098724711179425
0.033	0.0022811697876136262
0.034	0.002251920120684032
0.035	0.0022221527448028785
0.036000000000000004	0.0021918975291578074
0.037	0.002161184904762888
0.038	0.0021300458720881644
0.039	0.002098511825665106
0.04	0.002066614598145787
0.041	0.002034386391176121
0.042	0.002001859713572152
0.043000000000000003	0.0019690673213356206
0.044	0.00193604215508647
0.045	0.0019028172759232478
0.046	0.0018694257956411518
0.047	0.001835900803469697
0.048	0.0018022752910950152
0.049	0.001768582080204233
0.05	0.0017348537561285421
0.051000000000000004	0.0017011225691602933
0.052000000000000005	0.0016674204189591796
0.053	0.0016337786525319926
0.054	0.0016002280697584735
0.055	0.0015667988378253248
0.056	0.001533520484204232
0.057	0.001500421750490618
0.058	0.0014675303642712626
0.059000000000000004	0.0014348731658289586
0.06	0.0014024759445049923
0.061	0.001370363391375912
0.062	0.0013385601016622165
0.063	0.001307088007321317
0.064	0.0012759670126583796
0.065	0.0012452187741521779
0.066	0.0012148614754196921
0.067	0.0011849124658089812
0.068	0.0011553877258854513
0.069	0.0011263018367048824
0.07	0.0010976680086064684
0.07100000000000001	0.001069498077797464
0.07200000000000001	0.001041802513822919
0.073	0.0010145903593137343
0.074	0.0009878694253948085
0.075	0.0009616461369348192
0.076	0.0009359256673324816
0.077	0.0009107119632396037
0.078	0.0008860077932543809
0.079	0.0008618148012213287
0.08	0.0008381335632739225
0.081	0.0008149636512679266
0.082	0.0007923036877536484
0.083	0.0007701514237228691
0.084	0.0007485037997544295
0.085	0.0007273570130596049
0.08600000000000001	0.0007067065808460675
0.08700000000000001	0.0006865474099810338
0.088	0.0006668738598488614
0.089	0.0006476798045047762
0.09	0.0006289586792198991
0.091	0.0006107035503290946
0.092	0.000592906800976744
0.093	0.0005755615857132745
0.094	0.0005586597868271804
0.095	0.0005421934334006454
0.096	0.0005261543950707857
0.097	0.0005105344165438667
0.098	0.0004953251460390431
0.099	0.0004805181620086862
0.1	0.00046610499688423413
0.101	0.00045207715851084
0.10200000000000001	0.0004384261495720563
0.10300000000000001	0.0004251434848593716
0.10400000000000001	0.0004122207065771231
0.105	0.0003996493981173652
0.106	0.0003874211964943936
0.107	0.0003755278037290768
0.108	0.00036396099728673657
0.109	0.00035271263948925905
0.11	0.0003417746853571402
0.111	0.0003311391890427345
0.112	0.00032079831301906375
0.113	0.00031074433272044636
0.114	0.0003009696423441758
0.115	0.0002914667595294692
0.116	0.00028222833084287906
0.117	0.0002732471341084309
0.11800000000000001	0.000264516082439022
0.11900000000000001	0.0002560282269177916
0.12	0.00024777675896542865
0.121	0.0002397550123502536
0.122	0.00023195646257049776
0.123	0.00022437474011755462
0.124	0.00021700360397810357
0.125	0.00020983697400287266
0.126	0.0002028689109062633
0.127	0.00019609361441617407
0.128	0.00018950544494249148
0.129	0.00018309888887248595
0.13	0.00017686859074482323
0.131	0.00017080932837230237
0.132	0.0001649160211606111
0.133	0.00015918372782319838
0.134	0.00015360764520765653
0.135	0.0001481831027103419
0.136	0.0001429055605003205
0.137	0.00013777061042587364
0.138	0.00013277397377447364
0.139	0.0001279114924083777
0.14	0.00012317913361218824
0.14100000000000001	0.00011857298364215219
0.14200000000000002	0.00011408924584513437
0.14300000000000002	0.00010972423796839986
0.14400000000000002	0.00010547438938519686
0.145	0.00010133623840546768
0.146	0.00009730642952044614
0.147	0.00009338171046618358
0.148	0.00008955892790463587
0.149	0.00008583503526765022
0.15	0.00008220706634594425
0.151	0.00007867216190710758
0.152	0.00007522754249975862
0.153	0.00007187052216884168
0.154	0.00006859849792892567
0.155	0.00006540894722362799
0.156	0.00006229943314747334
0.157	0.000059267586517100173
0.158	0.00005631112609543023
0.159	0.000053427829425477256
0.16	0.000050615558080535874
0.161	0.00004787223059125326
0.162	0.00004519584074453116
0.163	0.00004258444090368049
0.164	0.00004003614611247033
0.165	0.00003754913554198631
0.166	0.00003512163907962333
0.167	0.000032751951788820296
0.168	0.000030438415648152417
0.169	0.000028179428910176614
0.17	0.000025973440032515522
0.171	0.0000238189468693017
0.17200000000000001	0.000021714494495527946
0.17300000000000001	0.000019658669819217074
0.17400000000000002	0.00001765010445863439
0.17500000000000002	0.00001568749894176408
0.176	0.000013769575809712988
0.177	0.000011895064748917527
0.178	0.000010062775605791538
0.179	8.271568483575714e-6
0.18	6.520304261970212e-6
0.181	4.807869601687684e-6
0.182	3.1332319741990088e-6
0.183	1.4953745895209432e-6
0.184	-1.0671704775869406e-7
0.185	-1.6740055232251314e-6
0.186	-3.2074025617438146e-6
0.187	-4.707817809527011e-6
0.188	-6.176148858561244e-6
0.189	-7.6132290327725776e-6
0.19	-9.01987053989884e-6
0.191	-0.000010396885138481726
0.192	-0.000011745054858487162
0.193	-0.000013065114953071412
0.194	-0.000014357796701529803
0.195	-0.000015623816566542962
0.196	-0.000016863847807748546
0.197	-0.000018078556152895718
0.198	-0.00001926859698606905
0.199	-0.000020434586041065666
0.2	-0.000021577129934273925
0.201	-0.000022696828306710233
0.202	-0.000023794245190388314
0.203	-0.00002486993380742395
0.20400000000000001	-0.000025924442547761886
0.20500000000000002	-0.00002695828889628663
0.20600000000000002	-0.000027971978494390118
0.20700000000000002	-0.00002896601563852717
0.20800000000000002	-0.000029940876092564673
0.209	-0.00003089701624545883
0.21	-0.000031834892284131036
0.211	-0.00003275495518287468
0.212	-0.00003365762434518784
0.213	-0.000034543308415540304
0.214	-0.00003541241606633841
0.215	-0.000036265348043024386
0.216	-0.00003710247671945428
0.217	-0.000037924168635179264
0.218	-0.000038730790279611645
0.219	-0.000039522696824646215
0.22	-0.000040300220796954136
0.221	-0.000041063692150963256
0.222	-0.00004181344138239426
0.223	-0.00004254978757276704
0.224	-0.000043273024482046345
0.225	-0.000043983443628600607
0.226	-0.000044681336530798265
0.227	-0.00004536699457394976
0.228	-0.000046040693792445233
0.229	-0.00004670269040422412
0.23	-0.00004735323956447664
0.231	-0.00004799259642839297
0.232	-0.000048621015581946094
0.233	-0.00004923873644735798
0.234	-0.00004984598411507951
0.23500000000000001	-0.00005044298319861268
0.23600000000000002	-0.00005102995831145949
0.23700000000000002	-0.000051607135410460686
0.23800000000000002	-0.000052174727120805913
0.23900000000000002	-0.000052732926781474626
0.24	-0.000053281927093135693
0.241	-0.00005382192075645805
0.242	-0.00005435310047211057
0.243	-0.00005487565913417577
0.244	-0.0000553897858386374
0.245	-0.0000558956482379643
0.246	-0.000056393409601329004
0.247	-0.00005688323319790403
0.248	-0.00005736528229686193
0.249	-0.00005783972016737523
0.25	-0.000058306708560932015
0.251	-0.0000587663958259873
0.252	-0.000059218923419633606
0.253	-0.00005966443274617998
0.254	-0.00006010306520993546
0.255	-0.000060534962215209074
0.256	-0.00006096026644109204
0.257	-0.000061379127328674
0.258	-0.00006179166406219598
0.259	-0.00006219798840790451
0.26	-0.00006259821213204605
0.261	-0.0000629924470008671
0.262	-0.00006338080478061413
0.263	-0.00006376339723753363
0.264	-0.0000641403361378721
0.265	-0.000064511733247876
0.266	-0.00006487770033379182
0.267	-0.00006523834951852693
0.268	-0.00006559379546340106
0.269	-0.0000659441312881296
0.27	-0.0000662894435471713
0.271	-0.00006662981879498494
0.272	-0.00006696534358602932
0.273	-0.00006729610447476318
0.274	-0.00006762218801564533
0.275	-0.00006794368076313454
0.276	-0.00006826066927168957
0.277	-0.00006857324009576923
0.278	-0.00006888147987332035
0.279	-0.00006918547759134005
0.28	-0.0000694853073857106
0.281	-0.00006978103698273159
0.28200000000000003	-0.00007007273410870258
0.28300000000000003	-0.00007036046648992309
0.28400000000000003	-0.00007064430185269271
0.28500000000000003	-0.00007092430792331098
0.28600000000000003	-0.00007120055242807747
0.28700000000000003	-0.00007147310309329171
0.28800000000000003	-0.00007174202764525328
0.289	-0.00007200739381253482
0.29	-0.00007226927111459572
0.291	-0.00007252771921843339
0.292	-0.00007278279163579391
0.293	-0.00007303454187842335
0.294	-0.00007328302345806781
0.295	-0.00007352828988647336
0.296	-0.00007377039467538609
0.297	-0.00007400939133655207
0.298	-0.00007424533338171742
0.299	-0.00007447827432262819
0.3	-0.00007470826767103046
0.301	-0.00007493536817598
0.302	-0.00007515962433761667
0.303	-0.00007538107882511924
0.304	-0.000075599774287322
0.305	-0.0000758157533730592
0.306	-0.00007602905873116517
0.307	-0.00007623973301047416
0.308	-0.00007644781885982047
0.309	-0.00007665335892803839
0.31	-0.00007685639586396219
0.311	-0.00007705697231642616
0.312	-0.0000772551315246149
0.313	-0.0000774509127569825
0.314	-0.00007764435053140417
0.315	-0.00007783547929179774
0.316	-0.00007802433348208104
0.317	-0.0000782109475461719
0.318	-0.00007839535592798814
0.319	-0.00007857759307144761
0.32	-0.00007875769342046813
0.321	-0.00007893569141896753
0.322	-0.00007911162151086364
0.323	-0.00007928551947977263
0.324	-0.00007945741979784084
0.325	-0.00007962734979191222
0.326	-0.0000797953364786587
0.327	-0.0000799614068747522
0.328	-0.0000801255879968646
0.329	-0.00008028790686166783
0.33	-0.0000804483904858338
0.331	-0.0000806070658860344
0.332	-0.00008076396007894159
0.333	-0.00008091910008122724
0.334	-0.00008107251290956328
0.335	-0.0000812242255806216
0.336	-0.00008137426512504377
0.337	-0.0000815226593565498
0.338	-0.00008166943173181082
0.339	-0.00008181460355739266
0.34	-0.00008195819613986118
0.341	-0.0000821002307857822
0.342	-0.00008224072880172155
0.343	-0.00008237971149424509
0.34400000000000003	-0.00008251720016991864
0.34500000000000003	-0.00008265321613530805
0.34600000000000003	-0.00008278778069697916
0.34700000000000003	-0.0000829209151614978
0.34800000000000003	-0.00008305264083542981
0.34900000000000003	-0.00008318297902534103
0.35000000000000003	-0.0000833119517678964
0.35100000000000003	-0.00008343958344160113
0.352	-0.00008356589117589465
0.353	-0.00008369089089938322
0.354	-0.00008381459854067302
0.355	-0.0000839370300283703
0.356	-0.00008405820129108124
0.357	-0.00008417812825741209
0.358	-0.00008429682685596904
0.359	-0.00008441431301535832
0.36	-0.00008453060266418614
0.361	-0.00008464571173105873
0.362	-0.00008475965614458229
0.363	-0.00008487245183336304
0.364	-0.0000849841147260072
0.365	-0.000085094660751121
0.366	-0.00008520410583731061
0.367	-0.0000853124659131823
0.368	-0.00008541975704118751
0.369	-0.00008552599699458539
0.37	-0.00008563119919483801
0.371	-0.00008573537550144357
0.372	-0.00008583853777390021
0.373	-0.00008594069787170611
0.374	-0.00008604186765435944
0.375	-0.00008614205898135836
0.376	-0.00008624128371220106
0.377	-0.00008633955370638567
0.378	-0.0000864368808234104
0.379	-0.00008653327692277339
0.38	-0.00008662875386397282
0.381	-0.00008672332350650686
0.382	-0.00008681699770987368
0.383	-0.00008690978833357144
0.384	-0.00008700170723709832
0.385	-0.00008709276627995248
0.386	-0.00008718297732464621
0.387	-0.00008727235416448325
0.388	-0.0000873609081813552
0.389	-0.00008744864810508365
0.39	-0.00008753558266549018
0.391	-0.00008762172059239639
0.392	-0.00008770707061562385
0.393	-0.00008779164146499417
0.394	-0.00008787544187032891
0.395	-0.00008795848056144967
0.396	-0.00008804076626817804
0.397	-0.00008812230772033559
0.398	-0.00008820311364774391
0.399	-0.0000882831927802246
0.4	-0.00008836255384759923
0.401	-0.00008844120557968938
0.402	-0.00008851915670631666
0.403	-0.00008859641595730265
0.404	-0.00008867299206246891
0.405	-0.00008874889375163706
0.406	-0.00008882412975462866
0.40700000000000003	-0.00008889870880126531
0.40800000000000003	-0.00008897263971968727
0.40900000000000003	-0.00008904593490621554
0.41000000000000003	-0.00008911860289279548
0.41100000000000003	-0.00008919064957774084
0.41200000000000003	-0.00008926208085936535
0.41300000000000003	-0.00008933290263598271
0.41400000000000003	-0.00008940312080590667
0.41500000000000004	-0.00008947274126745093
0.41600000000000004	-0.00008954176991892925
0.417	-0.00008961021265865531
0.418	-0.00008967807538494287
0.419	-0.00008974536399610565
0.42	-0.00008981208439045736
0.421	-0.00008987824246631175
0.422	-0.00008994384412198253
0.423	-0.00009000889525578342
0.424	-0.00009007340176602815
0.425	-0.00009013736955103046
0.426	-0.00009020080450910405
0.427	-0.00009026371253856266
0.428	-0.00009032609953772001
0.429	-0.00009038797140488984
0.43	-0.00009044933403838585
0.431	-0.00009051019333652179
0.432	-0.00009057055519761136
0.433	-0.0000906304255199683
0.434	-0.00009068981020190635
0.435	-0.00009074871514173921
0.436	-0.00009080714623778062
0.437	-0.00009086510939311621
0.438	-0.00009092261242381937
0.439	-0.00009097966149736887
0.44	-0.00009103626061270258
0.441	-0.00009109241376875835
0.442	-0.00009114812496447407
0.443	-0.0000912033981987876
0.444	-0.0000912582374706368
0.445	-0.00009131264677895954
0.446	-0.00009136663012269371
0.447	-0.00009142019150077714
0.448	-0.00009147333491214773
0.449	-0.00009152606435574333
0.45	-0.00009157838383050182
0.451	-0.00009163029733536105
0.452	-0.0000916818088692589
0.453	-0.00009173292243113324
0.454	-0.00009178364201992193
0.455	-0.00009183397163456285
0.456	-0.00009188391527399384
0.457	-0.0000919334769371528
0.458	-0.00009198266062297759
0.459	-0.00009203147033040606
0.46	-0.00009207991005837611
0.461	-0.00009212798380582556
0.462	-0.00009217569557169233
0.463	-0.00009222304935491425
0.464	-0.00009227004915442921
0.465	-0.00009231669896917506
0.466	-0.00009236300279808968
0.467	-0.00009240896558009198
0.468	-0.00009245459181593164
0.46900000000000003	-0.00009249988429748391
0.47000000000000003	-0.00009254484580927406
0.47100000000000003	-0.00009258947913582734
0.47200000000000003	-0.00009263378706166902
0.47300000000000003	-0.00009267777237132435
0.47400000000000003	-0.00009272143784931856
0.47500000000000003	-0.00009276478628017694
0.47600000000000003	-0.00009280782044842471
0.47700000000000004	-0.00009285054313858716
0.47800000000000004	-0.00009289295713518952
0.47900000000000004	-0.00009293506522275706
0.48	-0.00009297687018581502
0.481	-0.00009301837480888866
0.482	-0.00009305958187650323
0.483	-0.00009310049417318401
0.484	-0.00009314111448345622
0.485	-0.00009318144559184513
0.486	-0.000093221490282876
0.487	-0.00009326125134107409
0.488	-0.00009330073155096464
0.489	-0.0000933399336970729
0.49	-0.00009337886056392414
0.491	-0.00009341751493604361
0.492	-0.00009345589959795656
0.493	-0.00009349401733418825
0.494	-0.00009353187092926394
0.495	-0.00009356946316770887
0.496	-0.00009360679723867065
0.497	-0.00009364387633134141
0.498	-0.00009368070247479716
0.499	-0.00009371727766822938
0.5	-0.00009375360391082949
0.501	-0.00009378968320178892
0.502	-0.0000938255175402991
0.503	-0.0000938611089255515
0.504	-0.00009389645935673751
0.505	-0.0000939315708330486
0.506	-0.0000939664453536762
0.507	-0.00009400108491781172
0.508	-0.00009403549152464664
0.509	-0.00009406966717337237
0.51	-0.00009410361386318034
0.511	-0.000094137333593262
0.512	-0.00009417082836280878
0.513	-0.00009420410017101213
0.514	-0.00009423715101706346
0.515	-0.00009426998290015421
0.516	-0.00009430259781947584
0.517	-0.00009433499777421977
0.518	-0.00009436718476357743
0.519	-0.00009439916078674027
0.52	-0.00009443092784289972
0.521	-0.00009446248793124721
0.522	-0.00009449384305097418
0.523	-0.00009452499520127206
0.524	-0.00009455594638133231
0.525	-0.00009458669895012891
0.526	-0.00009461725574341537
0.527	-0.00009464761824395629
0.528	-0.00009467778784339178
0.529	-0.00009470776593336191
0.53	-0.00009473755390550683
0.531	-0.0000947671531514666
0.532	-0.00009479656506288135
0.533	-0.00009482579103139117
0.534	-0.00009485483244863616
0.535	-0.00009488369070625644
0.536	-0.00009491236719589208
0.537	-0.00009494086330918321
0.538	-0.00009496918043776991
0.539	-0.00009499731997329231
0.54	-0.00009502528330739049
0.541	-0.00009505307183170457
0.542	-0.00009508068693787463
0.543	-0.00009510813001754079
0.544	-0.00009513540246234315
0.545	-0.0000951625056639218
0.546	-0.00009518944101391685
0.547	-0.0000952162099039684
0.548	-0.00009524281372571656
0.549	-0.00009526925387080143
0.55	-0.0000952955317308631
0.551	-0.00009532164869754169
0.552	-0.0000953476061624773
0.553	-0.00009537340551731002
0.554	-0.00009539904815367995
0.555	-0.00009542453546322721
0.556	-0.00009544986883759189
0.557	-0.00009547504966841409
0.558	-0.00009550007934733392
0.559	-0.00009552495926599149
0.56	-0.00009554969093265818
0.561	-0.00009557427632361495
0.562	-0.00009559871656271788
0.5630000000000001	-0.00009562301262607865
0.5640000000000001	-0.00009564716548980894
0.5650000000000001	-0.00009567117613002041
0.5660000000000001	-0.00009569504552282479
0.5670000000000001	-0.00009571877464433375
0.5680000000000001	-0.00009574236447065897
0.5690000000000001	-0.00009576581597791214
0.5700000000000001	-0.00009578913014220494
0.5710000000000001	-0.00009581230793964908
0.5720000000000001	-0.00009583535034635621
0.5730000000000001	-0.00009585825833843803
0.5740000000000001	-0.00009588103289200623
0.5750000000000001	-0.00009590367498317251
0.5760000000000001	-0.00009592618558804853
0.577	-0.00009594856568274598
0.578	-0.00009597081624337656
0.579	-0.00009599293824605195
0.58	-0.00009601493266688383
0.581	-0.00009603680048198391
0.582	-0.00009605854266746384
0.583	-0.00009608016019943532
0.584	-0.00009610165405401004
0.585	-0.0000961230252072997
0.586	-0.00009614427463541595
0.587	-0.00009616540331447051
0.588	-0.00009618641222057505
0.589	-0.00009620730232984125
0.59	-0.00009622807461838082
0.591	-0.00009624873006230541
0.592	-0.00009626926963772675
0.593	-0.00009628969432075649
0.594	-0.00009631000508750632
0.595	-0.0000963302029392567
0.596	-0.0000963502891855482
0.597	-0.00009637026469778764
0.598	-0.00009639013018145704
0.599	-0.00009640988634203836
0.6	-0.0000964295338850136
0.601	-0.00009644907351586475
0.602	-0.00009646850594007381
0.603	-0.00009648783186312278
0.604	-0.00009650705199049362
0.605	-0.00009652616702766834
0.606	-0.00009654517768012892
0.607	-0.00009656408465335737
0.608	-0.00009658288865283566
0.609	-0.00009660159038404579
0.61	-0.00009662019055246975
0.611	-0.00009663868986358952
0.612	-0.00009665708902288712
0.613	-0.0000966753887358445
0.614	-0.00009669358970794368
0.615	-0.00009671169264466664
0.616	-0.00009672969825149539
0.617	-0.00009674760723391188
0.618	-0.00009676542029739813
0.619	-0.00009678313814743613
0.62	-0.00009680076148950787
0.621	-0.00009681829102909532
0.622	-0.0000968357274716805
0.623	-0.00009685307152274538
0.624	-0.00009687032388777196
0.625	-0.00009688748527224223
0.626	-0.00009690455638163817
0.627	-0.00009692153792144178
0.628	-0.00009693843059713506
0.629	-0.00009695523511419998
0.63	-0.00009697195218183879
0.631	-0.00009698858287515777
0.632	-0.00009700512799706581
0.633	-0.00009702158804270935
0.634	-0.00009703796350723481
0.635	-0.00009705425488578859
0.636	-0.00009707046267351711
0.637	-0.0000970865873655668
0.638	-0.00009710262945708406
0.639	-0.00009711858944321533
0.64	-0.000097134467819107
0.641	-0.00009715026507990551
0.642	-0.00009716598172075727
0.643	-0.00009718161823680867
0.644	-0.00009719717512320618
0.645	-0.00009721265287509617
0.646	-0.00009722805198762507
0.647	-0.00009724337295593932
0.648	-0.0000972586162751853
0.649	-0.00009727378244050945
0.65	-0.00009728887194705818
0.651	-0.00009730388528997791
0.652	-0.00009731882296441506
0.653	-0.00009733368546551604
0.654	-0.00009734847328842727
0.655	-0.00009736318692829516
0.656	-0.00009737782688026613
0.657	-0.00009739239363948661
0.658	-0.00009740688770110301
0.659	-0.00009742130956026174
0.66	-0.00009743565971210922
0.661	-0.00009744993865179187
0.662	-0.0000974641468744561
0.663	-0.00009747828487524834
0.664	-0.000097492353149315
0.665	-0.00009750635219180248
0.666	-0.00009752028249785723
0.667	-0.00009753414456262564
0.668	-0.00009754793888125413
0.669	-0.00009756166594888914
0.67	-0.00009757532626067706
0.671	-0.00009758892031176431
0.672	-0.00009760244859729732
0.673	-0.00009761591170626077
0.674	-0.00009762931035049748
0.675	-0.00009764264490234309
0.676	-0.00009765591571208949
0.677	-0.00009766912313002862
0.678	-0.00009768226750645239
0.679	-0.00009769534919165272
0.68	-0.00009770836853592151
0.681	-0.00009772132588955072
0.682	-0.00009773422160283223
0.683	-0.00009774705602605798
0.684	-0.00009775982950951988
0.685	-0.00009777254240350984
0.686	-0.0000977851950583198
0.687	-0.00009779778782424166
0.6880000000000001	-0.00009781032105156734
0.6890000000000001	-0.00009782279509058877
0.6900000000000001	-0.00009783521029159787
0.6910000000000001	-0.00009784756700488654
0.6920000000000001	-0.0000978598655807467
0.6930000000000001	-0.00009787210636947028
0.6940000000000001	-0.0000978842897213492
0.6950000000000001	-0.00009789641598667538
0.6960000000000001	-0.00009790848551574073
0.6970000000000001	-0.00009792049865883716
0.6980000000000001	-0.0000979324557662566
0.6990000000000001	-0.00009794435718829097
0.7000000000000001	-0.00009795620327523219
0.7010000000000001	-0.00009796799437737217
0.7020000000000001	-0.00009797973084500282
0.7030000000000001	-0.00009799141302841609
0.704	-0.00009800304127790387
0.705	-0.00009801461594375809
0.706	-0.00009802613737627065
0.707	-0.00009803760592573351
0.708	-0.00009804902194243854
0.709	-0.0000980603857766777
0.71	-0.00009807169777874288
0.711	-0.00009808295829892601
0.712	-0.00009809416768751901
0.713	-0.00009810532629481378
0.714	-0.00009811643447110226
0.715	-0.00009812749257629254
0.716	-0.00009813850112045655
0.717	-0.00009814946043711546
0.718	-0.0000981603707798236
0.719	-0.00009817123240213523
0.72	-0.0000981820455576047
0.721	-0.0000981928104997863
0.722	-0.00009820352748223432
0.723	-0.00009821419675850306
0.724	-0.00009822481858214685
0.725	-0.00009823539320671999
0.726	-0.00009824592088577675
0.727	-0.00009825640187287148
0.728	-0.00009826683642155846
0.729	-0.000098277224785392
0.73	-0.00009828756721792639
0.731	-0.00009829786397271596
0.732	-0.00009830811530331499
0.733	-0.0000983183214632778
0.734	-0.00009832848270615868
0.735	-0.00009833859928551194
0.736	-0.00009834867145489189
0.737	-0.00009835869946785284
0.738	-0.00009836868357794908
0.739	-0.00009837862403873491
0.74	-0.00009838852110376465
0.741	-0.0000983983750265926
0.742	-0.00009840818606077305
0.743	-0.00009841795445986033
0.744	-0.00009842768047740871
0.745	-0.00009843736436697253
0.746	-0.00009844700638210607
0.747	-0.00009845660677636365
0.748	-0.00009846616580329956
0.749	-0.00009847568371646811
0.75	-0.0000984851607694236
0.751	-0.00009849459721572034
0.752	-0.00009850399330891262
0.753	-0.00009851334930255477
0.754	-0.00009852266545020109
0.755	-0.00009853194200540586
0.756	-0.0000985411792217234
0.757	-0.00009855037735270802
0.758	-0.0000985595366930526
0.759	-0.0000985686575309446
0.76	-0.00009857774005743203
0.761	-0.0000985867844620674
0.762	-0.00009859579093440325
0.763	-0.00009860475966399208
0.764	-0.00009861369084038644
0.765	-0.00009862258465313886
0.766	-0.00009863144129180183
0.767	-0.00009864026094592793
0.768	-0.00009864904380506964
0.769	-0.00009865779005877951
0.77	-0.00009866649989661006
0.771	-0.00009867517350811383
0.772	-0.00009868381108284333
0.773	-0.0000986924128103511
0.774	-0.00009870097888018963
0.775	-0.0000987095094819115
0.776	-0.00009871800480506921
0.777	-0.00009872646503921528
0.778	-0.00009873489037390225
0.779	-0.00009874328099868263
0.78	-0.00009875163710310896
0.781	-0.00009875995887673377
0.782	-0.00009876824650910958
0.783	-0.00009877650018978891
0.784	-0.0000987847201083243
0.785	-0.00009879290645426827
0.786	-0.00009880105941717333
0.787	-0.00009880917918659205
0.788	-0.0000988172659520769
0.789	-0.00009882531990318046
0.79	-0.00009883334122945522
0.791	-0.00009884133012045372
0.792	-0.00009884928676572847
0.793	-0.00009885721135483204
0.794	-0.00009886510407731691
0.795	-0.00009887296512273562
0.796	-0.00009888079468064071
0.797	-0.0000988885929405847
0.798	-0.0000988963600921201
0.799	-0.00009890409632479947
0.8	-0.00009891180183098797
0.801	-0.00009891947680640539
0.802	-0.0000989271214008202
0.803	-0.00009893473575668657
0.804	-0.00009894232001645862
0.805	-0.00009894987432259053
0.806	-0.00009895739881753643
0.807	-0.0000989648936437505
0.808	-0.00009897235894368685
0.809	-0.00009897979485979969
0.81	-0.0000989872015345431
0.811	-0.00009899457911037129
0.812	-0.00009900192772973839
0.8130000000000001	-0.00009900924753509855
0.8140000000000001	-0.00009901653866890594
0.8150000000000001	-0.00009902380127361468
0.8160000000000001	-0.00009903103549167895
0.8170000000000001	-0.00009903824146555288
0.8180000000000001	-0.00009904541933769064
0.8190000000000001	-0.00009905256925054639
0.8200000000000001	-0.00009905969134657424
0.8210000000000001	-0.00009906678576822839
0.8220000000000001	-0.00009907385265796296
0.8230000000000001	-0.0000990808921582321
0.8240000000000001	-0.00009908790441149
0.8250000000000001	-0.00009909488956019078
0.8260000000000001	-0.00009910184774678859
0.8270000000000001	-0.00009910877911373758
0.8280000000000001	-0.00009911568380349194
0.8290000000000001	-0.00009912256195850577
0.8300000000000001	-0.00009912941372123326
0.8310000000000001	-0.00009913623923412854
0.8320000000000001	-0.00009914303863964577
0.833	-0.00009914981208023911
0.834	-0.00009915655969836269
0.835	-0.00009916328163647068
0.836	-0.00009916997803701723
0.837	-0.00009917664904245649
0.838	-0.00009918329479524261
0.839	-0.00009918991543782974
0.84	-0.00009919651111267203
0.841	-0.00009920308196222365
0.842	-0.00009920962812895185
0.843	-0.00009921614980009646
0.844	-0.00009922264713404551
0.845	-0.00009922912023476306
0.846	-0.00009923556920621324
0.847	-0.00009924199415236016
0.848	-0.00009924839517716788
0.849	-0.00009925477238460051
0.85	-0.00009926112587862218
0.851	-0.00009926745576319694
0.852	-0.00009927376214228893
0.853	-0.00009928004511986222
0.854	-0.00009928630479988093
0.855	-0.00009929254128630913
0.856	-0.00009929875468311095
0.857	-0.00009930494509425047
0.858	-0.00009931111262369178
0.859	-0.00009931725737539901
0.86	-0.00009932337945333622
0.861	-0.00009932947896146754
0.862	-0.00009933555600375706
0.863	-0.00009934161068416885
0.864	-0.00009934764310666705
0.865	-0.00009935365337521574
0.866	-0.00009935964159377901
0.867	-0.00009936560786632098
0.868	-0.00009937155229680572
0.869	-0.00009937747498919734
0.87	-0.00009938337604745996
0.871	-0.00009938925557555765
0.872	-0.00009939511367745451
0.873	-0.00009940095055238321
0.874	-0.0000994067664527795
0.875	-0.00009941256146776492
0.876	-0.00009941833568398183
0.877	-0.00009942408918807265
0.878	-0.00009942982206667972
0.879	-0.00009943553440644542
0.88	-0.00009944122629401213
0.881	-0.00009944689781602225
0.882	-0.00009945254905911813
0.883	-0.00009945818010994215
0.884	-0.00009946379105513668
0.885	-0.00009946938198134412
0.886	-0.00009947495297520682
0.887	-0.00009948050412336719
0.888	-0.00009948603551246756
0.889	-0.00009949154722915035
0.89	-0.00009949703936005791
0.891	-0.00009950251199183263
0.892	-0.00009950796521111689
0.893	-0.00009951339910455304
0.894	-0.0000995188137587835
0.895	-0.00009952420926045059
0.896	-0.00009952958569619674
0.897	-0.0000995349431526643
0.898	-0.00009954028171649566
0.899	-0.00009954560147433317
0.9	-0.00009955090251281923
0.901	-0.00009955618491859622
0.902	-0.00009956144877830649
0.903	-0.00009956669423057675
0.904	-0.00009957192150154343
0.905	-0.00009957713067288489
0.906	-0.00009958232181729153
0.907	-0.00009958749500745376
0.908	-0.00009959265031606194
0.909	-0.00009959778781580645
0.91	-0.0000996029075793777
0.911	-0.00009960800967946605
0.912	-0.0000996130941887619
0.913	-0.00009961816117995565
0.914	-0.00009962321072573766
0.915	-0.00009962824289879834
0.916	-0.00009963325777182805
0.917	-0.00009963825541751718
0.918	-0.00009964323590855615
0.919	-0.0000996481993176353
0.92	-0.00009965314571744504
0.921	-0.00009965807518067577
0.922	-0.00009966298778001784
0.923	-0.00009966788358816166
0.924	-0.00009967276267779762
0.925	-0.00009967762512161608
0.926	-0.00009968247099230745
0.927	-0.0000996873003625621
0.928	-0.00009969211330507044
0.929	-0.00009969690989252282
0.93	-0.00009970169019760966
0.931	-0.00009970645429302133
0.932	-0.00009971120225144821
0.933	-0.00009971593414425944
0.934	-0.00009972065003796454
0.935	-0.00009972535000496052
0.936	-0.00009973003411851427
0.937	-0.00009973470245189268
0.9380000000000001	-0.00009973935507836263
0.9390000000000001	-0.00009974399207119101
0.9400000000000001	-0.0000997486135036447
0.9410000000000001	-0.0000997532194489906
0.9420000000000001	-0.00009975780998049557
0.9430000000000001	-0.0000997623851714265
0.9440000000000001	-0.00009976694509505031
0.9450000000000001	-0.00009977148982463383
0.9460000000000001	-0.00009977601943344399
0.9470000000000001	-0.00009978053399474767
0.9480000000000001	-0.00009978503358181174
0.9490000000000001	-0.00009978951826790308
0.9500000000000001	-0.0000997939881262886
0.9510000000000001	-0.00009979844323023516
0.9520000000000001	-0.00009980288365300966
0.9530000000000001	-0.00009980730946787899
0.9540000000000001	-0.00009981172074811002
0.9550000000000001	-0.00009981611756696965
0.9560000000000001	-0.00009982049999772476
0.9570000000000001	-0.00009982486811364224
0.9580000000000001	-0.00009982922198798895
0.9590000000000001	-0.00009983356169403181
0.96	-0.00009983788730503769
0.961	-0.00009984219889427347
0.962	-0.00009984649653500606
0.963	-0.00009985078031919705
0.964	-0.00009985505046826985
0.965	-0.00009985930702832581
0.966	-0.00009986354999936493
0.967	-0.00009986777938138718
0.968	-0.0000998719951743926
0.969	-0.00009987619737838118
0.97	-0.00009988038599335291
0.971	-0.00009988456101930779
0.972	-0.00009988872245624583
0.973	-0.00009989287030416702
0.974	-0.00009989700456307135
0.975	-0.00009990112523296091
0.976	-0.00009990523267010635
0.977	-0.00009990932722735691
0.978	-0.00009991340890471258
0.979	-0.00009991747770217335
0.98	-0.00009992153361973924
0.981	-0.00009992557665741025
0.982	-0.00009992960681518635
0.983	-0.00009993362409306757
0.984	-0.00009993762849105391
0.985	-0.00009994162000914535
0.986	-0.00009994559864734191
0.987	-0.00009994956440564357
0.988	-0.00009995351740495803
0.989	-0.00009995745813551242
0.99	-0.00009996138664934431
0.991	-0.00009996530294645371
0.992	-0.00009996920702684062
0.993	-0.00009997309889050502
0.994	-0.00009997697853744695
0.995	-0.00009998084596766635
0.996	-0.00009998470118116327
0.997	-0.0000999885441779377
0.998	-0.00009999237495798963
0.999	-0.00009999619352131904
1.	-0.0001

==> con4,18_0.0001.dat <==
0.	0.000027909735981114154
0.001	0.000027926756742001727
0.002	0.000027977763288614954
0.003	0.000028062908871831396
0.004	0.00002818219710038238
0.005	0.000028335684235075536
0.006	0.000028523451754794605
0.007	0.000028745602179429873
0.008	0.000029002229336971774
0.009000000000000001	0.00002929345278730268
0.01	0.00002961938781990649
0.011	0.000029980141678665552
0.012	0.000030375819990770325
0.013000000000000001	0.000030806517538780355
0.014	0.00003127230208870532
0.015	0.00003177324659248748
0.016	0.00003230936003938874
0.017	0.00003288068257433693
0.018000000000000002	0.000033487143926680496
0.019	0.00003412873301255563
0.02	0.00003480527852206957
0.021	0.000035516678340860984
0.022	0.00003626263217389594
0.023	0.00003704287993092563
0.024	0.000037856947822672756
0.025	0.00003870434709518611
0.026000000000000002	0.000039584339072523205
0.027	0.00004049610636749446
0.028	0.000041438662541015274
0.029	0.000042410778034337134
0.03	0.000043411138409510525
0.031	0.000044438201039127854
0.032	0.000045490252213324024
0.033	0.00004656543519764064
0.034	0.00004766171829302232
0.035	0.00004877694944888327
0.036000000000000004	0.00004990888186330981
0.037	0.00005105516893919571
0.038	0.0000522134131921932
0.039	0.00005338117313468017
0.04	0.000054555989143995026
0.041	0.00005573540124444888
0.042	0.000056916954097490156
0.043000000000000003	0.000058098262143251115
0.044	0.000059276980055981194
0.045	0.00006045082614335787
0.046	0.00006161760011158295
0.047	0.00006277518513152413
0.048	0.00006392164576819508
0.049	0.00006505493427627137
0.05	0.00006617323826029945
0.051000000000000004	0.00006727499647834662
0.052000000000000005	0.00006835870358221252
0.053	0.00006942293401876729
0.054	0.00007046644303371845
0.055	0.00007148798963205901
0.056	0.00007248670187331574
0.057	0.00007346171707165133
0.058	0.00007441244863253504
0.059000000000000004	0.00007533828568456512
0.06	0.0000762388419177851
0.061	0.00007711375659135583
0.062	0.00007796283240647496
0.063	0.00007878597935153845
0.064	0.00007958320822595886
0.065	0.00008035462018154681
0.066	0.00008110043560051767
0.067	0.00008182080596127375
0.068	0.00008251609165358955
0.069	0.00008318676671020193
0.07	0.00008383324378991769
0.07100000000000001	0.00008445589199181959
0.07200000000000001	0.0000850553466095858
0.073	0.00008563225998842353
0.074	0.00008618718151263064
0.075	0.00008672064807603344
0.076	0.00008723324825060175
0.077	0.00008772564258840255
0.078	0.00008819846917973768
0.079	0.00008865236765773803
0.08	0.00008908797706067081
0.081	0.00008950593707426754
0.082	0.0000899068779296503
0.083	0.0000902914231001884
0.084	0.0000906601857825025
0.085	0.00009101376740401457
0.08600000000000001	0.00009135276306453809
0.08700000000000001	0.00009167774104386022
0.088	0.00009198925059979919
0.089	0.00009228784798220643
0.09	0.00009257412691506915
0.091	0.00009284861101136622
0.092	0.00009311173941270418
0.093	0.00009336395087913228
0.094	0.00009360568417069974
0.095	0.00009383737804745585
0.096	0.00009405947126944983
0.097	0.00009427240259673094
0.098	0.00009447661436232374
0.099	0.00009467254075677148
0.1	0.00009486050619815476
0.101	0.00009504081652790144
0.10200000000000001	0.00009521377758743942
0.10300000000000001	0.00009537969521819657
0.10400000000000001	0.00009553887526160077
0.105	0.00009569162355907988
0.106	0.00009583824595206179
0.107	0.0000959790588048252
0.108	0.00009611433144048883
0.109	0.00009624427149139613
0.11	0.00009636908574568852
0.111	0.00009648898099150743
0.112	0.00009660416401699431
0.113	0.00009671484161029058
0.114	0.0000968212205595377
0.115	0.00009692350923335933
0.116	0.00009702192047519681
0.117	0.0000971166070355852
0.11800000000000001	0.00009720770725548931
0.11900000000000001	0.00009729535947587391
0.12	0.00009737970203770379
0.121	0.00009746087328194374
0.122	0.00009753901154955854
0.123	0.000097614255181513
0.124	0.00009768674645872902
0.125	0.00009775661011791321
0.126	0.00009782394085652618
0.127	0.00009788883254618966
0.128	0.00009795137905852533
0.129	0.00009801167426515492
0.13	0.00009806981203770016
0.131	0.00009812588624778272
0.132	0.00009817999149279745
0.133	0.00009823223298447205
0.134	0.00009828268217893737
0.135	0.00009833139793235855
0.136	0.00009837843910090073
0.137	0.00009842386454072903
0.138	0.00009846773310800862
0.139	0.00009851010365890461
0.14	0.00009855103504958215
0.14100000000000001	0.00009859058613620639
0.14200000000000002	0.00009862881577494243
0.14300000000000002	0.00009866578445615329
0.14400000000000002	0.0000987015556181277
0.145	0.00009873616959352577
0.146	0.00009876966304205377
0.147	0.00009880207262341792
0.148	0.00009883343499732444
0.149	0.00009886378682347957
0.15	0.00009889316476158955
0.151	0.0000989216054713606
0.152	0.00009894914561249898
0.153	0.00009897582184471089
0.154	0.00009900167278313847
0.155	0.00009902673516024957
0.156	0.00009905103299624171
0.157	0.00009907458959481325
0.158	0.00009909742825966253
0.159	0.00009911957229448792
0.16	0.00009914104500298778
0.161	0.00009916186968886046
0.162	0.0000991820696558043
0.163	0.00009920166820751771
0.164	0.000099220688647699
0.165	0.00009923915587379642
0.166	0.00009925709075167621
0.167	0.00009927450859398833
0.168	0.00009929142467651144
0.169	0.00009930785427502418
0.17	0.00009932381266530519
0.171	0.00009933931512313316
0.17200000000000001	0.00009935437692428672
0.17300000000000001	0.00009936901334454453
0.17400000000000002	0.00009938323965968527
0.17500000000000002	0.00009939707119014881
0.176	0.0000994105257989173
0.177	0.00009942361618179023
0.178	0.00009943635186496505
0.179	0.00009944874237463921
0.18	0.00009946079723701019
0.181	0.00009947252597827542
0.182	0.00009948393812463239
0.183	0.00009949504320227853
0.184	0.00009950585073741132
0.185	0.00009951637025622822
0.186	0.00009952661128492668
0.187	0.00009953658334970417
0.188	0.00009954629599006294
0.189	0.00009955576020520341
0.19	0.00009956498404186654
0.191	0.00009957397347385723
0.192	0.00009958273447498037
0.193	0.00009959127301904082
0.194	0.00009959959507984345
0.195	0.00009960770663119317
0.196	0.00009961561364689485
0.197	0.00009962332210075336
0.198	0.00009963083796657358
0.199	0.00009963816721816039
0.2	0.00009964531582931868
0.201	0.00009965228977624976
0.202	0.00009965909574816317
0.203	0.00009966573885330914
0.20400000000000001	0.00009967222297526919
0.20500000000000002	0.0000996785519976248
0.20600000000000002	0.00009968472980395752
0.20700000000000002	0.00009969076027784883
0.20800000000000002	0.00009969664730288024
0.209	0.0000997023947626333
0.21	0.00009970800654068947
0.211	0.0000997134865206303
0.212	0.00009971883858603728
0.213	0.00009972406662049193
0.214	0.00009972917450776222
0.215	0.00009973416692686955
0.216	0.0000997390475148233
0.217	0.00009974381867403198
0.218	0.00009974848280690414
0.219	0.0000997530423158483
0.22	0.00009975749960327298
0.221	0.00009976185707158674
0.222	0.00009976611712319808
0.223	0.00009977028216051555
0.224	0.00009977435458594768
0.225	0.000099778336801903
0.226	0.00009978223121079003
0.227	0.00009978604021501731
0.228	0.00009978976621699337
0.229	0.00009979341161912672
0.23	0.00009979697883942304
0.231	0.00009980047081324802
0.232	0.00009980388954795853
0.233	0.00009980723654149844
0.234	0.00009981051329181161
0.23500000000000001	0.00009981372129684194
0.23600000000000002	0.00009981686205453329
0.23700000000000002	0.00009981993706282954
0.23800000000000002	0.00009982294781967457
0.23900000000000002	0.00009982589582301226
0.24	0.00009982878257078647
0.241	0.0000998316095609411
0.242	0.00009983437829142
0.243	0.00009983709026016707
0.244	0.00009983974696512618
0.245	0.00009984234990424119
0.246	0.00009984490060404397
0.247	0.00009984740082318769
0.248	0.00009984985170872315
0.249	0.00009985225423111213
0.25	0.00009985460936081643
0.251	0.00009985691806829782
0.252	0.00009985918132401808
0.253	0.00009986140009843898
0.254	0.00009986357536202235
0.255	0.00009986570808522994
0.256	0.00009986779923852355
0.257	0.00009986984979236495
0.258	0.00009987186071721592
0.259	0.00009987383298353828
0.26	0.00009987576756179376
0.261	0.00009987766542244419
0.262	0.00009987952759791746
0.263	0.00009988135535360307
0.264	0.00009988314938726525
0.265	0.00009988491029731587
0.266	0.00009988663868216683
0.267	0.00009988833514023001
0.268	0.00009989000026991732
0.269	0.00009989163466964061
0.27	0.0000998932389378118
0.271	0.00009989481367284277
0.272	0.00009989635947314542
0.273	0.00009989787693713162
0.274	0.00009989936666321327
0.275	0.00009990082924980226
0.276	0.00009990226529531048
0.277	0.00009990367539814982
0.278	0.00009990506015673216
0.279	0.0000999064201694694
0.28	0.00009990775603477342
0.281	0.00009990906835556823
0.28200000000000003	0.00009991035790578645
0.28300000000000003	0.00009991162521057413
0.28400000000000003	0.00009991287064224058
0.28500000000000003	0.0000999140945730951
0.28600000000000003	0.00009991529737544697
0.28700000000000003	0.0000999164794216055
0.28800000000000003	0.00009991764108387995
0.289	0.00009991878273457965
0.29	0.0000999199047460139
0.291	0.00009992100749049196
0.292	0.00009992209134032315
0.293	0.00009992315666781677
0.294	0.00009992420384528209
0.295	0.00009992523324502842
0.296	0.00009992624523936506
0.297	0.00009992724020060129
0.298	0.00009992821850104642
0.299	0.00009992918051300974
0.3	0.00009993012660880054
0.301	0.00009993105721704451
0.302	0.00009993197273188403
0.303	0.00009993287339638723
0.304	0.00009993375945145883
0.305	0.00009993463113800354
0.306	0.00009993548869692605
0.307	0.0000999363323691311
0.308	0.00009993716239552341
0.309	0.00009993797901700764
0.31	0.00009993878247448855
0.311	0.00009993957300887083
0.312	0.0000999403508610592
0.313	0.00009994111627195834
0.314	0.00009994186948247301
0.315	0.00009994261073350789
0.316	0.00009994334026596768
0.317	0.00009994405832075712
0.318	0.00009994476513878091
0.319	0.00009994546096094375
0.32	0.00009994614605409862
0.321	0.00009994682075254169
0.322	0.0000999474852258044
0.323	0.00009994813962228564
0.324	0.00009994878409038431
0.325	0.00009994941877849927
0.326	0.0000999500438350294
0.327	0.0000999506594083736
0.328	0.00009995126564693074
0.329	0.00009995186269909973
0.33	0.00009995245071327941
0.331	0.0000999530298378687
0.332	0.00009995360022126647
0.333	0.0000999541620118716
0.334	0.00009995471535808296
0.335	0.00009995526040829946
0.336	0.00009995579731091996
0.337	0.00009995632621434337
0.338	0.00009995684726696854
0.339	0.00009995736061719437
0.34	0.00009995786641341975
0.341	0.00009995836480404355
0.342	0.00009995885593746464
0.343	0.00009995933996209474
0.34400000000000003	0.00009995981707407146
0.34500000000000003	0.00009996028742878219
0.34600000000000003	0.00009996075111850272
0.34700000000000003	0.00009996120823550882
0.34800000000000003	0.00009996165887207626
0.34900000000000003	0.00009996210312048081
0.35000000000000003	0.00009996254107299826
0.35100000000000003	0.00009996297282190435
0.352	0.00009996339845947489
0.353	0.00009996381807798562
0.354	0.00009996423176971234
0.355	0.0000999646396269308
0.356	0.00009996504174191679
0.357	0.00009996543820694607
0.358	0.00009996582911429441
0.359	0.0000999662145562376
0.36	0.0000999665946250514
0.361	0.00009996696941301159
0.362	0.00009996733901239392
0.363	0.00009996770351547419
0.364	0.00009996806301452817
0.365	0.0000999684176018316
0.366	0.0000999687673696603
0.367	0.0000999691124164973
0.368	0.00009996945286232126
0.369	0.00009996978877530238
0.37	0.00009997012021513462
0.371	0.00009997044724151193
0.372	0.00009997076991412825
0.373	0.00009997108829267755
0.374	0.00009997140243685377
0.375	0.00009997171240635085
0.376	0.00009997201826086276
0.377	0.00009997232006008344
0.378	0.00009997261786370684
0.379	0.00009997291173142691
0.38	0.0000999732017229376
0.381	0.00009997348789793287
0.382	0.00009997377031610666
0.383	0.00009997404903715293
0.384	0.00009997432412076564
0.385	0.00009997459562663871
0.386	0.00009997486361446612
0.387	0.0000999751281439418
0.388	0.00009997538927475972
0.389	0.00009997564706661381
0.39	0.00009997590157919803
0.391	0.00009997615289512646
0.392	0.00009997640108694185
0.393	0.00009997664619147738
0.394	0.0000999768882455039
0.395	0.0000999771272857922
0.396	0.00009997736334911312
0.397	0.0000999775964722375
0.398	0.00009997782669193615
0.399	0.00009997805404497989
0.4	0.00009997827856813954
0.401	0.00009997850029818595
0.402	0.00009997871927188993
0.403	0.0000999789355260223
0.404	0.0000999791490973539
0.405	0.00009997936002265554
0.406	0.00009997956833869806
0.40700000000000003	0.00009997977408225228
0.40800000000000003	0.00009997997729008901
0.40900000000000003	0.00009998017799897908
0.41000000000000003	0.00009998037624569333
0.41100000000000003	0.00009998057206700258
0.41200000000000003	0.00009998076549967765
0.41300000000000003	0.00009998095658048935
0.41400000000000003	0.00009998114534620854
0.41500000000000004	0.00009998133183360603
0.41600000000000004	0.00009998151607945263
0.417	0.00009998169812051917
0.418	0.0000999818779935765
0.419	0.00009998205573660025
0.42	0.00009998223140528203
0.421	0.0000999824050323113
0.422	0.00009998257664055549
0.423	0.00009998274625288199
0.424	0.00009998291389215822
0.425	0.00009998307958125158
0.426	0.00009998324334302948
0.427	0.00009998340520035934
0.428	0.00009998356517610856
0.429	0.00009998372329314456
0.43	0.00009998387957433472
0.431	0.00009998403404254647
0.432	0.00009998418672064724
0.433	0.0000999843376315044
0.434	0.00009998448679798538
0.435	0.00009998463424295759
0.436	0.00009998477998928842
0.437	0.0000999849240598453
0.438	0.00009998506647749563
0.439	0.00009998520726510682
0.44	0.00009998534644554628
0.441	0.00009998548404168142
0.442	0.00009998562007637965
0.443	0.00009998575457250837
0.444	0.00009998588755293501
0.445	0.00009998601904052694
0.446	0.0000999861490581516
0.447	0.00009998627762867641
0.448	0.00009998640477775766
0.449	0.00009998653053669495
0.45	0.00009998665492184432
0.451	0.00009998677794800315
0.452	0.00009998689962996887
0.453	0.00009998701998253886
0.454	0.00009998713902051055
0.455	0.00009998725675868134
0.456	0.00009998737321184861
0.457	0.0000999874883948098
0.458	0.0000999876023223623
0.459	0.00009998771500930352
0.46	0.00009998782647043086
0.461	0.00009998793672054173
0.462	0.00009998804577443354
0.463	0.00009998815364690369
0.464	0.00009998826035274958
0.465	0.00009998836590676864
0.466	0.00009998847032375823
0.467	0.00009998857361851581
0.468	0.00009998867580583875
0.46900000000000003	0.00009998877690052447
0.47000000000000003	0.00009998887691737036
0.47100000000000003	0.00009998897587117385
0.47200000000000003	0.00009998907377673232
0.47300000000000003	0.0000999891706488432
0.47400000000000003	0.00009998926650230388
0.47500000000000003	0.00009998936135191177
0.47600000000000003	0.00009998945521246427
0.47700000000000004	0.00009998954810526936
0.47800000000000004	0.0000999896400508217
0.47900000000000004	0.00009998973105830769
0.48	0.00009998982113684227
0.481	0.0000999899102955404
0.482	0.000099989998543517
0.483	0.00009999008588988704
0.484	0.00009999017234376544
0.485	0.00009999025791426716
0.486	0.00009999034261050711
0.487	0.00009999042644160029
0.488	0.00009999050941666159
0.489	0.00009999059154480597
0.49	0.00009999067283514839
0.491	0.00009999075329680378
0.492	0.00009999083293888708
0.493	0.00009999091177051323
0.494	0.00009999098980079717
0.495	0.00009999106703885385
0.496	0.00009999114349379822
0.497	0.00009999121917474522
0.498	0.00009999129409080978
0.499	0.00009999136825110687
0.5	0.0000999914416647514
0.501	0.00009999151434085833
0.502	0.00009999158628854259
0.503	0.00009999165751691914
0.504	0.00009999172803510292
0.505	0.00009999179785220887
0.506	0.00009999186697735193
0.507	0.00009999193541964704
0.508	0.00009999200318820915
0.509	0.0000999920702921532
0.51	0.00009999213674059414
0.511	0.0000999922025426469
0.512	0.00009999226771129031
0.513	0.00009999233225878928
0.514	0.00009999239619084577
0.515	0.00009999245951312753
0.516	0.00009999252223130235
0.517	0.000099992584351038
0.518	0.00009999264587800227
0.519	0.0000999927068178629
0.52	0.00009999276717628768
0.521	0.0000999928269589444
0.522	0.00009999288617150079
0.523	0.00009999294481962467
0.524	0.00009999300290898377
0.525	0.00009999306044524588
0.526	0.0000999931174340788
0.527	0.00009999317388115026
0.528	0.00009999322979212806
0.529	0.00009999328517267996
0.53	0.00009999334002847374
0.531	0.00009999339436517717
0.532	0.00009999344818845802
0.533	0.00009999350150398405
0.534	0.00009999355431742307
0.535	0.00009999360663444282
0.536	0.00009999365846071109
0.537	0.00009999370980189565
0.538	0.00009999376066366426
0.539	0.0000999938110516847
0.54	0.00009999386097162475
0.541	0.00009999391042915218
0.542	0.00009999395942993475
0.543	0.00009999400797964026
0.544	0.00009999405608393645
0.545	0.00009999410374849111
0.546	0.00009999415097897202
0.547	0.0000999941977830407
0.548	0.00009999424416776182
0.549	0.00009999429013682118
0.55	0.00009999433569389046
0.551	0.00009999438084264134
0.552	0.00009999442558674552
0.553	0.00009999446992987471
0.554	0.0000999945138757006
0.555	0.00009999455742789486
0.556	0.00009999460059012922
0.557	0.00009999464336607536
0.558	0.00009999468575940497
0.559	0.00009999472777378975
0.56	0.0000999947694129014
0.561	0.0000999948106804116
0.562	0.00009999485157999206
0.5630000000000001	0.00009999489211531447
0.5640000000000001	0.00009999493229005053
0.5650000000000001	0.00009999497210787192
0.5660000000000001	0.00009999501157245035
0.5670000000000001	0.00009999505068745751
0.5680000000000001	0.00009999508945656509
0.5690000000000001	0.0000999951278834448
0.5700000000000001	0.0000999951659717683
0.5710000000000001	0.00009999520372520734
0.5720000000000001	0.00009999524114743357
0.5730000000000001	0.0000999952782421187
0.5740000000000001	0.00009999531501293442
0.5750000000000001	0.00009999535146355243
0.5760000000000001	0.00009999538759764443
0.577	0.0000999954234188821
0.578	0.00009999545893093715
0.579	0.00009999549413748127
0.58	0.00009999552904218615
0.581	0.00009999556364872349
0.582	0.00009999559796295464
0.583	0.00009999563199046314
0.584	0.0000999956657335084
0.585	0.00009999569919433849
0.586	0.00009999573237520153
0.587	0.00009999576527834567
0.588	0.00009999579790601896
0.589	0.00009999583026046955
0.59	0.00009999586234394554
0.591	0.00009999589415869502
0.592	0.00009999592570696613
0.593	0.00009999595699100695
0.594	0.00009999598801306562
0.595	0.00009999601877539023
0.596	0.00009999604928022889
0.597	0.0000999960795298297
0.598	0.00009999610952644078
0.599	0.00009999613927231025
0.6	0.0000999961687696862
0.601	0.00009999619802081675
0.602	0.00009999622702795001
0.603	0.00009999625579333409
0.604	0.00009999628431921708
0.605	0.00009999631260784712
0.606	0.00009999634066147228
0.607	0.0000999963684823407
0.608	0.0000999963960727005
0.609	0.00009999642343479975
0.61	0.00009999645057088659
0.611	0.00009999647748320912
0.612	0.00009999650417401544
0.613	0.00009999653064555367
0.614	0.00009999655690007192
0.615	0.00009999658293981829
0.616	0.0000999966087670409
0.617	0.00009999663438398784
0.618	0.00009999665979290725
0.619	0.00009999668499604721
0.62	0.00009999670999565585
0.621	0.00009999673479398127
0.622	0.00009999675939327157
0.623	0.00009999678379577488
0.624	0.00009999680800373928
0.625	0.00009999683201990574
0.626	0.00009999685584839423
0.627	0.00009999687949089166
0.628	0.00009999690294878792
0.629	0.00009999692622347282
0.63	0.0000999969493163362
0.631	0.00009999697222876788
0.632	0.0000999969949621577
0.633	0.00009999701751789551
0.634	0.00009999703989737112
0.635	0.00009999706210197439
0.636	0.00009999708413309512
0.637	0.00009999710599212317
0.638	0.00009999712768044835
0.639	0.00009999714919946052
0.64	0.00009999717055054951
0.641	0.00009999719173510515
0.642	0.00009999721275451726
0.643	0.00009999723361017569
0.644	0.00009999725430347026
0.645	0.00009999727483579082
0.646	0.00009999729520852719
0.647	0.00009999731542306921
0.648	0.00009999733548080672
0.649	0.00009999735538312954
0.65	0.0000999973751314275
0.651	0.00009999739472709046
0.652	0.00009999741417150823
0.653	0.00009999743346607067
0.654	0.00009999745261216758
0.655	0.00009999747161118881
0.656	0.00009999749046452419
0.657	0.00009999750917356355
0.658	0.00009999752773969675
0.659	0.00009999754616431359
0.66	0.00009999756444880393
0.661	0.00009999758259455757
0.662	0.00009999760060296437
0.663	0.00009999761847541418
0.664	0.00009999763621329679
0.665	0.00009999765381800207
0.666	0.00009999767129091985
0.667	0.00009999768863343993
0.668	0.00009999770584699149
0.669	0.00009999772293400301
0.67	0.0000999977398959527
0.671	0.00009999775673372668
0.672	0.00009999777344821102
0.673	0.00009999779004029183
0.674	0.00009999780651085518
0.675	0.00009999782286078717
0.676	0.0000999978390909739
0.677	0.00009999785520230147
0.678	0.00009999787119565595
0.679	0.00009999788707192343
0.68	0.00009999790283199003
0.681	0.00009999791847674182
0.682	0.0000999979340070649
0.683	0.00009999794942384535
0.684	0.00009999796472796929
0.685	0.00009999797992032278
0.686	0.00009999799500179194
0.687	0.00009999800997326284
0.6880000000000001	0.00009999802483562158
0.6890000000000001	0.00009999803958975426
0.6900000000000001	0.00009999805423654696
0.6910000000000001	0.00009999806877688578
0.6920000000000001	0.00009999808321165682
0.6930000000000001	0.00009999809754174615
0.6940000000000001	0.00009999811176803986
0.6950000000000001	0.00009999812589142409
0.6960000000000001	0.00009999813991278488
0.6970000000000001	0.00009999815383300834
0.6980000000000001	0.00009999816765298057
0.6990000000000001	0.00009999818137358764
0.7000000000000001	0.00009999819499571567
0.7010000000000001	0.00009999820852025074
0.7020000000000001	0.00009999822194807893
0.7030000000000001	0.00009999823528008636
0.704	0.0000999982485171591
0.705	0.00009999826166018324
0.706	0.00009999827471004489
0.707	0.00009999828766763013
0.708	0.00009999830053382505
0.709	0.00009999831330951574
0.71	0.00009999832599558831
0.711	0.00009999833859292884
0.712	0.00009999835110276721
0.713	0.00009999836352641055
0.714	0.00009999837586445104
0.715	0.00009999838811746909
0.716	0.00009999840028604514
0.717	0.00009999841237075965
0.718	0.00009999842437219305
0.719	0.00009999843629092579
0.72	0.0000999984481275383
0.721	0.00009999845988261105
0.722	0.00009999847155672444
0.723	0.00009999848315045895
0.724	0.00009999849466439498
0.725	0.000099998506099113
0.726	0.00009999851745519347
0.727	0.00009999852873321678
0.728	0.00009999853993376342
0.729	0.0000999985510574138
0.73	0.00009999856210474837
0.731	0.00009999857307634758
0.732	0.00009999858397279186
0.733	0.00009999859479466166
0.734	0.00009999860554253742
0.735	0.00009999861621699957
0.736	0.00009999862681862856
0.737	0.00009999863734800484
0.738	0.00009999864780570886
0.739	0.00009999865819232101
0.74	0.0000999986685084218
0.741	0.00009999867875459162
0.742	0.00009999868893141093
0.743	0.00009999869903946017
0.744	0.0000999987090793198
0.745	0.00009999871905157023
0.746	0.00009999872895679192
0.747	0.00009999873879556531
0.748	0.00009999874856847083
0.749	0.00009999875827608893
0.75	0.00009999876791900006
0.751	0.00009999877749778465
0.752	0.00009999878701302314
0.753	0.00009999879646529598
0.754	0.00009999880585518361
0.755	0.00009999881518332399
0.756	0.00009999882445058944
0.757	0.00009999883365744544
0.758	0.00009999884280428666
0.759	0.00009999885189150774
0.76	0.00009999886091950333
0.761	0.00009999886988866807
0.762	0.00009999887879939663
0.763	0.00009999888765208363
0.764	0.00009999889644712375
0.765	0.00009999890518491162
0.766	0.0000999989138658419
0.767	0.00009999892249030924
0.768	0.00009999893105870828
0.769	0.00009999893957143368
0.77	0.00009999894802888008
0.771	0.00009999895643144214
0.772	0.0000999989647795145
0.773	0.00009999897307349182
0.774	0.00009999898131376873
0.775	0.0000999989895007399
0.776	0.00009999899763479998
0.777	0.0000999990057163436
0.778	0.00009999901374576543
0.779	0.00009999902172346012
0.78	0.0000999990296498223
0.781	0.00009999903752524664
0.782	0.00009999904535012778
0.783	0.00009999905312486036
0.784	0.00009999906084983906
0.785	0.00009999906852545849
0.786	0.00009999907615211333
0.787	0.00009999908373019822
0.788	0.0000999990912601078
0.789	0.00009999909874223673
0.79	0.00009999910617697967
0.791	0.00009999911356473126
0.792	0.00009999912090588614
0.793	0.00009999912820083896
0.794	0.00009999913544998439
0.795	0.00009999914265371705
0.796	0.00009999914981243161
0.797	0.00009999915692652274
0.798	0.00009999916399638661
0.799	0.00009999917102250925
0.8	0.0000999991780052502
0.801	0.00009999918494487992
0.802	0.00009999919184166883
0.803	0.00009999919869588741
0.804	0.00009999920550780611
0.805	0.0000999992122776954
0.806	0.00009999921900582571
0.807	0.00009999922569246753
0.808	0.00009999923233789129
0.809	0.00009999923894236747
0.81	0.00009999924550616649
0.811	0.00009999925202955886
0.812	0.00009999925851281498
0.8130000000000001	0.00009999926495620536
0.8140000000000001	0.00009999927136000042
0.8150000000000001	0.00009999927772447062
0.8160000000000001	0.00009999928404988644
0.8170000000000001	0.00009999929033651831
0.8180000000000001	0.00009999929658463671
0.8190000000000001	0.00009999930279451208
0.8200000000000001	0.00009999930896641487
0.8210000000000001	0.00009999931510061557
0.8220000000000001	0.00009999932119738461
0.8230000000000001	0.00009999932725699245
0.8240000000000001	0.00009999933327970955
0.8250000000000001	0.00009999933926580636
0.8260000000000001	0.00009999934521555334
0.8270000000000001	0.00009999935112922097
0.8280000000000001	0.00009999935700707968
0.8290000000000001	0.00009999936284939992
0.8300000000000001	0.00009999936865645217
0.8310000000000001	0.00009999937442850688
0.8320000000000001	0.0000999993801658345
0.833	0.00009999938586870548
0.834	0.00009999939153739031
0.835	0.00009999939717215941
0.836	0.00009999940277328325
0.837	0.0000999994083410323
0.838	0.00009999941387567699
0.839	0.0000999994193774878
0.84	0.00009999942484673517
0.841	0.00009999943028368958
0.842	0.00009999943568868966
0.843	0.00009999944106211695
0.844	0.00009999944640415881
0.845	0.00009999945171499541
0.846	0.0000999994569948069
0.847	0.00009999946224377343
0.848	0.00009999946746207514
0.849	0.00009999947264989222
0.85	0.00009999947780740481
0.851	0.00009999948293479306
0.852	0.00009999948803223713
0.853	0.00009999949309991718
0.854	0.00009999949813801337
0.855	0.00009999950314670585
0.856	0.00009999950812617477
0.857	0.00009999951307660028
0.858	0.00009999951799816255
0.859	0.00009999952289104175
0.86	0.000099999527755418
0.861	0.00009999953259147148
0.862	0.00009999953739938235
0.863	0.00009999954217933074
0.864	0.00009999954693149683
0.865	0.00009999955165606076
0.866	0.0000999995563532027
0.867	0.0000999995610231028
0.868	0.00009999956566594123
0.869	0.00009999957028189811
0.87	0.00009999957487115363
0.871	0.00009999957943388792
0.872	0.00009999958397033674
0.873	0.00009999958848109754
0.874	0.00009999959296640483
0.875	0.00009999959742640036
0.876	0.00009999960186122587
0.877	0.00009999960627102309
0.878	0.00009999961065593378
0.879	0.00009999961501609964
0.88	0.00009999961935166245
0.881	0.00009999962366276393
0.882	0.00009999962794954581
0.883	0.00009999963221214985
0.884	0.00009999963645071777
0.885	0.00009999964066539133
0.886	0.00009999964485631224
0.887	0.00009999964902362227
0.888	0.00009999965316746314
0.889	0.00009999965728797659
0.89	0.00009999966138530437
0.891	0.0000999996654595882
0.892	0.00009999966951096983
0.893	0.00009999967353959099
0.894	0.00009999967754559344
0.895	0.00009999968152911891
0.896	0.00009999968549030913
0.897	0.00009999968942930584
0.898	0.00009999969334625079
0.899	0.0000999996972412857
0.9	0.00009999970111455234
0.901	0.00009999970496619241
0.902	0.00009999970879635047
0.903	0.00009999971260542828
0.904	0.00009999971639371692
0.905	0.00009999972016132881
0.906	0.00009999972390837635
0.907	0.00009999972763497194
0.908	0.000099999731341228
0.909	0.00009999973502725693
0.91	0.00009999973869317113
0.911	0.000099999742339083
0.912	0.00009999974596510496
0.913	0.0000999997495713494
0.914	0.00009999975315792873
0.915	0.00009999975672495536
0.916	0.00009999976027254169
0.917	0.00009999976380080013
0.918	0.00009999976730984308
0.919	0.00009999977079978294
0.92	0.00009999977427073213
0.921	0.00009999977772280304
0.922	0.00009999978115610809
0.923	0.00009999978457075967
0.924	0.00009999978796687018
0.925	0.00009999979134455205
0.926	0.00009999979470391768
0.927	0.00009999979804507944
0.928	0.00009999980136814979
0.929	0.00009999980467324109
0.93	0.00009999980796046576
0.931	0.00009999981122993622
0.932	0.00009999981448176484
0.933	0.00009999981771608956
0.934	0.00009999982093307509
0.935	0.00009999982413283022
0.936	0.00009999982731546181
0.937	0.00009999983048107673
0.9380000000000001	0.00009999983362978184
0.9390000000000001	0.00009999983676168397
0.9400000000000001	0.00009999983987689
0.9410000000000001	0.0000999998429755068
0.9420000000000001	0.00009999984605764119
0.9430000000000001	0.00009999984912340005
0.9440000000000001	0.00009999985217289025
0.9450000000000001	0.00009999985520621863
0.9460000000000001	0.00009999985822349204
0.9470000000000001	0.00009999986122481738
0.9480000000000001	0.00009999986421030145
0.9490000000000001	0.00009999986718005114
0.9500000000000001	0.00009999987013417331
0.9510000000000001	0.0000999998730727748
0.9520000000000001	0.00009999987599596248
0.9530000000000001	0.00009999987890384322
0.9540000000000001	0.00009999988179652385
0.9550000000000001	0.00009999988467411125
0.9560000000000001	0.00009999988753671226
0.9570000000000001	0.00009999989038443375
0.9580000000000001	0.00009999989321738257
0.9590000000000001	0.00009999989603566559
0.96	0.00009999989883938965
0.961	0.00009999990162866163
0.962	0.00009999990440358836
0.963	0.00009999990716431501
0.964	0.00009999990991118282
0.965	0.00009999991264425034
0.966	0.00009999991536351754
0.967	0.00009999991806898444
0.968	0.00009999992076065105
0.969	0.00009999992343851736
0.97	0.00009999992610258336
0.971	0.00009999992875284906
0.972	0.00009999993138931446
0.973	0.00009999993401197956
0.974	0.00009999993662084436
0.975	0.0000999999392159097
0.976	0.00009999994179772321
0.977	0.00009999994436675196
0.978	0.00009999994692299596
0.979	0.00009999994946645521
0.98	0.00009999995199712972
0.981	0.00009999995451501946
0.982	0.00009999995702012447
0.983	0.00009999995951244472
0.984	0.00009999996199198023
0.985	0.00009999996445873098
0.986	0.00009999996691269698
0.987	0.00009999996935387823
0.988	0.00009999997178245515
0.989	0.00009999997419911073
0.99	0.00009999997660391098
0.991	0.0000999999789968559
0.992	0.00009999998137794549
0.993	0.00009999998374717976
0.994	0.0000999999861045587
0.995	0.00009999998845008231
0.996	0.00009999999078375059
0.997	0.00009999999310556355
0.998	0.00009999999541552117
0.999	0.00009999999771362347
1.	0.0001

==> con4_0.0001.dat <==
0.	0.00021681170486481397
0.001	0.00021685298492487163
0.002	0.00021697683963738123
0.003	0.00021718331829564486
0.004	0.00021747249304891758
0.005	0.00021784446479280718
0.006	0.00021829937355170932
0.007	0.00021883736137161792
0.008	0.00021945862323142002
0.009000000000000001	0.00022016336499998458
0.01	0.00022095180554592057
0.011	0.0002218241789661442
0.012	0.00022278074045433246
0.013000000000000001	0.0002238217301961423
0.014	0.00022494741847315058
0.015	0.00022615804224026726
0.016	0.00022745385088400547
0.017	0.00022883506095594503
0.018000000000000002	0.00023030187086933533
0.019	0.00023185443655681878
0.02	0.0002334928854340199
0.021	0.00023521728678377896
0.022	0.00023702765198047143
0.023	0.00023892392207905625
0.024	0.00024090595856567337
0.025	0.000242973525154199
0.026000000000000002	0.00024512628477298083
0.027	0.000247363786295319
0.028	0.0002496854509560222
0.029	0.00025209055941184747
0.03	0.0002545782385813388
0.031	0.0002571474492089476
0.032	0.0002597969721761136
0.033	0.00026252539653211606
0.034	0.00026533110709737345
0.035	0.00026821227170630544
0.036000000000000004	0.0002711668288367739
0.037	0.00027419248283972906
0.038	0.0002772866783434879
0.039	0.000280446612179516
0.04	0.00028366920123885453
0.041	0.00028695108984328794
0.042	0.0002902886398824833
0.043000000000000003	0.00029367792641820983
0.044	0.00029711473499604126
0.045	0.0003005945605717597
0.046	0.0003041126093380394
0.047	0.00030766380467453226
0.048	0.0003112427965040391
0.049	0.00031484397144937795
0.05	0.00031846146572892263
0.051000000000000004	0.00032208917002453537
0.052000000000000005	0.0003257207654719174
0.053	0.0003293497395736902
0.054	0.00033296944129061377
0.055	0.00033657308110644123
0.056	0.0003401537687704014
0.057	0.00034370455677513594
0.058	0.0003472184969685814
0.059000000000000004	0.00035068867205641994
0.06	0.00035410825414794076
0.061	0.00035747054890335086
0.062	0.0003607687315815012
0.063	0.0003639966071567643
0.064	0.00036714845847692545
0.065	0.0003702180976771282
0.066	0.00037320019971816244
0.067	0.00037608971113923184
0.068	0.00037888199665729935
0.069	0.00038157287328641453
0.07	0.0003841586197845705
0.07100000000000001	0.00038663599420642945
0.07200000000000001	0.00038900222696531406
0.073	0.00039125507727991757
0.074	0.0003933927408776967
0.075	0.00039541391457742264
0.076	0.0003973177334222183
0.077	0.0003991037515336235
0.078	0.00040077190832430684
0.079	0.00040232249086734947
0.08	0.0004037560927471408
0.081	0.0004050735698345362
0.082	0.00040627599737599814
0.083	0.00040736462408176154
0.084	0.0004083408320483459
0.085	0.0004092060994630875
0.08600000000000001	0.00040996196649702366
0.08700000000000001	0.0004106100058595083
0.088	0.00041115180201501983
0.089	0.0004115889343265515
0.09	0.00041192296594856766
0.091	0.0004121554405778171
0.092	0.00041228796229310436
0.093	0.00041232189431044216
0.094	0.000412258819742759
0.095	0.00041210025673835246
0.096	0.0004118477455441243
0.097	0.0004115028626357799
0.098	0.0004110672347771899
0.099	0.0004105425519919604
0.1	0.00040993057909002623
0.101	0.0004092331655175332
0.10200000000000001	0.0004084522527039578
0.10300000000000001	0.00040758987827028325
0.10400000000000001	0.0004066481779427232
0.105	0.00040562938503709614
0.106	0.0004045358276511147
0.107	0.0004033699238972473
0.108	0.00040213417554554805
0.109	0.0004008311582059631
0.11	0.0003994635130305817
0.111	0.00039803393543465736
0.112	0.0003965451649861311
0.113	0.0003949999731948611
0.114	0.0003934011524636744
0.115	0.00039175150444618824
0.116	0.00039005382994304773
0.117	0.0003883109178792319
0.11800000000000001	0.00038652553571591605
0.11900000000000001	0.00038470042048029677
0.12	0.00038283827051080455
0.121	0.00038094173810539233
0.122	0.0003790134232862135
0.123	0.0003770558631572736
0.124	0.0003750715386023112
0.125	0.0003730628560169444
0.126	0.00037103215215979245
0.127	0.00036898169335817225
0.128	0.0003669136608068439
0.129	0.0003648301673577251
0.13	0.0003627332383749095
0.131	0.00036062482381147957
0.132	0.00035850679277166545
0.133	0.0003563809339377107
0.134	0.0003542489556332771
0.135	0.0003521124887430211
0.136	0.0003499730875654429
0.137	0.00034783222934384444
0.138	0.0003456913155341415
0.139	0.00034355167730806244
0.14	0.0003414145730170612
0.14100000000000001	0.0003392811923490114
0.14200000000000002	0.0003371526578768648
0.14300000000000002	0.0003350300271264181
0.14400000000000002	0.00033291429473005754
0.145	0.00033080639455382115
0.146	0.00032870720188005843
0.147	0.0003266175356806086
0.148	0.00032453816167214955
0.149	0.0003224697888605024
0.15	0.00032041308421159996
0.151	0.00031836865937119715
0.152	0.0003163370855860335
0.153	0.00031431888722647307
0.154	0.00031231454804004743
0.155	0.00031032451277338317
0.156	0.00030834918571629095
0.157	0.00030638893972998154
0.158	0.00030444410743991657
0.159	0.00030251499531875313
0.16	0.0003006018729338114
0.161	0.0002987049856174769
0.162	0.00029682454704631065
0.163	0.00029496074728271946
0.164	0.0002931137510193227
0.165	0.0002912836983042745
0.166	0.00028947070979042257
0.167	0.00028767488202237915
0.168	0.0002858962947841289
0.169	0.00028413500819961436
0.17	0.0002823910653165094
0.171	0.00028066449291602844
0.17200000000000001	0.0002789553026845341
0.17300000000000001	0.0002772634908830436
0.17400000000000002	0.0002755890476948862
0.17500000000000002	0.0002739319363458631
0.176	0.00027229211615367125
0.177	0.00027066954452745526
0.178	0.0002690641582019265
0.179	0.0002674758813271904
0.18	0.00026590463787700016
0.181	0.0002643503459757968
0.182	0.0002628129060667365
0.183	0.00026129221529559867
0.184	0.0002597881703178584
0.185	0.0002583006579138577
0.186	0.0002568295560153664
0.187	0.00025537474227151676
0.188	0.00025393609229030465
0.189	0.0002525134718156259
0.19	0.0002511067437403571
0.191	0.00024971577093154144
0.192	0.00024834041312650555
0.193	0.00024698052423517767
0.194	0.0002456359575529842
0.195	0.0002443065659065862
0.196	0.00024299219818101102
0.197	0.00024169270224600487
0.198	0.0002404079260295594
0.199	0.00023913771515210463
0.2	0.00023788191430952298
0.201	0.00023664036850005215
0.202	0.0002354129218138828
0.203	0.0002341994175900556
0.20400000000000001	0.0002329996994919874
0.20500000000000002	0.00023181361145450553
0.20600000000000002	0.00023064099705212592
0.20700000000000002	0.00022948170016199386
0.20800000000000002	0.0002283355656889947
0.209	0.00022720243856240134
0.21	0.00022608216370411315
0.211	0.00022497458693837994
0.212	0.00022387955614116637
0.213	0.00022279691928271108
0.214	0.00022172652434293067
0.215	0.00022066822070329687
0.216	0.00021962186019910184
0.217	0.00021858729486187408
0.218	0.00021756437676863808
0.219	0.00021655295997891004
0.22	0.0002155529011616876
0.221	0.0002145640571533932
0.222	0.0002135862848032734
0.223	0.0002126194432531111
0.224	0.00021166339510058803
0.225	0.00021071800318899923
0.226	0.00020978313036163984
0.227	0.00020885863969497673
0.228	0.00020794439808344202
0.229	0.00020704027553566213
0.23	0.00020614614215096216
0.231	0.00020526186802866727
0.232	0.00020438732359287203
0.233	0.00020352238339939313
0.234	0.00020266692484920517
0.23500000000000001	0.00020182082539946076
0.23600000000000002	0.00020098396250731258
0.23700000000000002	0.00020015621350522018
0.23800000000000002	0.00019933745975675473
0.23900000000000002	0.00019852758723541944
0.24	0.00019772648205023676
0.241	0.00019693403031022908
0.242	0.00019615011812441883
0.243	0.00019537463159017104
0.244	0.0001946074590621406
0.245	0.0001938484951749752
0.246	0.00019309763554351385
0.247	0.00019235477578259547
0.248	0.00019161981150705906
0.249	0.0001908926383317436
0.25	0.00019017315267275234
0.251	0.00018946125629208554
0.252	0.00018875685311346314
0.253	0.00018805984706536156
0.254	0.00018737014207625738
0.255	0.00018668764207462705
0.256	0.00018601225050480632
0.257	0.0001853438684666983
0.258	0.00018468240902858068
0.259	0.00018402778813246401
0.26	0.00018337992172035882
0.261	0.00018273872573427557
0.262	0.00018210411611622478
0.263	0.000181476008808217
0.264	0.00018085431975226269
0.265	0.0001802389648903724
0.266	0.0001796298601645566
0.267	0.00017902692141765072
0.268	0.00017843006514575775
0.269	0.00017783921734288919
0.27	0.00017725430636457104
0.271	0.00017667526056632933
0.272	0.00017610200830369007
0.273	0.0001755344779321793
0.274	0.00017497259780732298
0.275	0.0001744162962846472
0.276	0.00017386550171967792
0.277	0.00017332014246794117
0.278	0.00017278014685502785
0.279	0.00017224544317961254
0.28	0.00017171596761695975
0.281	0.00017119165913164893
0.28200000000000003	0.00017067245668825958
0.28300000000000003	0.0001701582992513712
0.28400000000000003	0.00016964912578556321
0.28500000000000003	0.0001691448752554151
0.28600000000000003	0.0001686454866255064
0.28700000000000003	0.0001681508988604165
0.28800000000000003	0.000167661050924725
0.289	0.00016717588178202065
0.29	0.0001666953301029655
0.291	0.00016621934071256182
0.292	0.00016574786156183007
0.293	0.00016528084060179072
0.294	0.00016481822578346422
0.295	0.0001643599650578711
0.296	0.00016390600637603177
0.297	0.00016345629768896677
0.298	0.00016301078694769651
0.299	0.0001625694221032415
0.3	0.0001621321511066222
0.301	0.00016169892155798628
0.302	0.00016126968560466545
0.303	0.00016084439877931173
0.304	0.00016042301662502634
0.305	0.00016000549468491048
0.306	0.00015959178850206534
0.307	0.00015918185361959213
0.308	0.00015877564558059202
0.309	0.00015837311992816623
0.31	0.00015797423220541596
0.311	0.0001575789379554424
0.312	0.0001571871925654915
0.313	0.00015679895473757213
0.314	0.00015641418625045406
0.315	0.00015603284892497295
0.316	0.0001556549045819644
0.317	0.0001552803150422641
0.318	0.00015490904212670767
0.319	0.00015454104765613073
0.32	0.00015417629345136895
0.321	0.00015381474133325794
0.322	0.00015345635312263338
0.323	0.00015310108971609848
0.324	0.00015274891340820123
0.325	0.00015239979192094465
0.326	0.00015205369320380447
0.327	0.00015171058520625647
0.328	0.00015137043587777635
0.329	0.00015103321316783987
0.33	0.00015069888502592277
0.331	0.00015036741940150083
0.332	0.00015003878424404976
0.333	0.00014971294750304535
0.334	0.0001493898771279633
0.335	0.00014906954106827937
0.336	0.0001487519072643041
0.337	0.0001484369434267013
0.338	0.00014812462107396243
0.339	0.00014781491333176551
0.34	0.00014750779332578856
0.341	0.00014720323418170955
0.342	0.0001469012090252065
0.343	0.0001466016909819574
0.34400000000000003	0.00014630465317764024
0.34500000000000003	0.00014601006873793304
0.34600000000000003	0.00014571791078851377
0.34700000000000003	0.00014542815245506045
0.34800000000000003	0.00014514076686325108
0.34900000000000003	0.00014485572713876364
0.35000000000000003	0.00014457300576173305
0.35100000000000003	0.00014429257331811197
0.352	0.0001440144070952407
0.353	0.00014373848546544266
0.354	0.00014346478680104133
0.355	0.00014319328947436015
0.356	0.00014292397185772262
0.357	0.00014265681232345214
0.358	0.0001423917892438722
0.359	0.00014212888099130624
0.36	0.00014186806593807772
0.361	0.0001416093224565101
0.362	0.00014135262891892684
0.363	0.00014109796369765138
0.364	0.00014084530516500718
0.365	0.0001405946316933177
0.366	0.0001403459216549064
0.367	0.00014009915342209672
0.368	0.0001398543052510653
0.369	0.0001396113541370859
0.37	0.00013937028140471565
0.371	0.00013913106981386012
0.372	0.00013889370212442502
0.373	0.00013865816109631597
0.374	0.00013842442948943867
0.375	0.00013819249006369875
0.376	0.00013796232557900187
0.377	0.0001377339187952537
0.378	0.0001375072524723599
0.379	0.00013728230937022612
0.38	0.000137059072248758
0.381	0.00013683752386786123
0.382	0.00013661764698744144
0.383	0.0001363994243674043
0.384	0.00013618283876765547
0.385	0.00013596787294810063
0.386	0.0001357545096655354
0.387	0.0001355427297606578
0.388	0.0001353325168457181
0.389	0.00013512385733528167
0.39	0.0001349167376439139
0.391	0.00013471114418618012
0.392	0.00013450706337664577
0.393	0.00013430448162987622
0.394	0.0001341033853604368
0.395	0.00013390376098289296
0.396	0.00013370559491181002
0.397	0.00013350887356175338
0.398	0.00013331358334728845
0.399	0.00013311971068298057
0.4	0.00013292724198339512
0.401	0.0001327361636630975
0.402	0.0001325464621366531
0.403	0.00013235812381862726
0.404	0.00013217113512358538
0.405	0.00013198548246609284
0.406	0.00013180115226071502
0.40700000000000003	0.0001316181309220173
0.40800000000000003	0.00013143640474755846
0.40900000000000003	0.00013125595584556997
0.41000000000000003	0.0001310767710872231
0.41100000000000003	0.00013089884050650774
0.41200000000000003	0.00013072215413741385
0.41300000000000003	0.00013054670201393133
0.41400000000000003	0.00013037247417005009
0.41500000000000004	0.00013019946063976004
0.41600000000000004	0.0001300276514570511
0.417	0.0001298570366559132
0.418	0.00012968760627033623
0.419	0.00012951935033431012
0.42	0.00012935225888182478
0.421	0.00012918632194687014
0.422	0.0001290215295634361
0.423	0.00012885787176551258
0.424	0.00012869533858708948
0.425	0.00012853392006215676
0.426	0.0001283736062247043
0.427	0.000128214387108722
0.428	0.00012805625274819982
0.429	0.00012789919317712764
0.43	0.0001277431984294954
0.431	0.000127588258539293
0.432	0.00012743436354051036
0.433	0.0001272815034671374
0.434	0.00012712966835316401
0.435	0.00012697884823258013
0.436	0.0001268290331393757
0.437	0.00012668021310171032
0.438	0.00012653237587813913
0.439	0.0001263855114875741
0.44	0.00012623961265425285
0.441	0.000126094672102413
0.442	0.00012595068255629214
0.443	0.00012580763674012788
0.444	0.0001256655273781579
0.445	0.00012552434719461972
0.446	0.00012538408891375104
0.447	0.00012524474525978942
0.448	0.00012510630895697252
0.449	0.00012496877272953792
0.45	0.00012483212930172326
0.451	0.00012469637139776612
0.452	0.00012456149174190417
0.453	0.00012442748305837496
0.454	0.00012429433807141616
0.455	0.00012416204950526535
0.456	0.00012403061008416016
0.457	0.0001239000125323382
0.458	0.0001237702495740371
0.459	0.00012364131393349445
0.46	0.00012351319833494787
0.461	0.00012338589550263502
0.462	0.00012325939816079345
0.463	0.0001231336990336608
0.464	0.00012300879084547472
0.465	0.00012288466632047275
0.466	0.0001227613181828926
0.467	0.0001226387379218956
0.468	0.00012251691777445076
0.46900000000000003	0.00012239585232920843
0.47000000000000003	0.0001222755361847387
0.47100000000000003	0.0001221559639396117
0.47200000000000003	0.00012203713019239758
0.47300000000000003	0.00012191902954166643
0.47400000000000003	0.00012180165658598837
0.47500000000000003	0.00012168500592393354
0.47600000000000003	0.00012156907215407204
0.47700000000000004	0.000121453849874974
0.47800000000000004	0.00012133933368520953
0.47900000000000004	0.00012122551818334876
0.48	0.00012111239796796182
0.481	0.0001209999676376188
0.482	0.00012088822179088985
0.483	0.00012077715502634507
0.484	0.00012066676194255458
0.485	0.00012055703713808852
0.486	0.00012044797521151699
0.487	0.00012033957076141011
0.488	0.00012023181838633802
0.489	0.00012012471268487081
0.49	0.00012001824825557863
0.491	0.00011991241969703158
0.492	0.00011980722160779979
0.493	0.00011970264858645337
0.494	0.00011959869523156245
0.495	0.00011949535614169715
0.496	0.0001193926253474129
0.497	0.0001192904969891346
0.498	0.00011918896692779449
0.499	0.00011908803106760821
0.5	0.00011898768531279145
0.501	0.00011888792556755984
0.502	0.00011878874773612907
0.503	0.00011869014772271476
0.504	0.0001185921214315326
0.505	0.00011849466476679823
0.506	0.00011839777363272732
0.507	0.00011830144393353554
0.508	0.00011820567157343854
0.509	0.00011811045245665197
0.51	0.00011801578248739149
0.511	0.00011792165756987278
0.512	0.00011782807360831147
0.513	0.00011773502650692325
0.514	0.00011764251216992376
0.515	0.00011755052650152867
0.516	0.00011745906540595362
0.517	0.0001173681247874143
0.518	0.00011727770055012633
0.519	0.0001171877885983054
0.52	0.00011709838483616716
0.521	0.00011700948516792728
0.522	0.0001169210854978014
0.523	0.0001168331817300052
0.524	0.00011674576976875432
0.525	0.00011665884492588904
0.526	0.00011657240176507234
0.527	0.00011648643711788125
0.528	0.00011640094796727737
0.529	0.00011631593129622234
0.53	0.00011623138408767772
0.531	0.00011614730332460515
0.532	0.0001160636859899662
0.533	0.00011598052906672249
0.534	0.00011589782953783563
0.535	0.00011581558438626722
0.536	0.00011573379059497884
0.537	0.00011565244514693212
0.538	0.00011557154502508865
0.539	0.00011549108721241005
0.54	0.00011541106869185789
0.541	0.0001153314864463938
0.542	0.00011525233745897938
0.543	0.00011517361871257623
0.544	0.00011509532719014594
0.545	0.00011501745987465015
0.546	0.00011494001374905042
0.547	0.00011486298579630837
0.548	0.0001147863729993856
0.549	0.00011471017234124374
0.55	0.00011463438080484435
0.551	0.00011455899537314907
0.552	0.00011448401302911947
0.553	0.00011440943075571718
0.554	0.00011433524553590379
0.555	0.00011426145435264091
0.556	0.00011418805418889014
0.557	0.00011411504202761308
0.558	0.00011404241485177133
0.559	0.0001139701696443265
0.56	0.00011389830319037873
0.561	0.00011382681151289173
0.562	0.00011375569213169924
0.5630000000000001	0.00011368494282106873
0.5640000000000001	0.00011361456135526764
0.5650000000000001	0.00011354454550856345
0.5660000000000001	0.0001134748930552236
0.5670000000000001	0.00011340560176951554
0.5680000000000001	0.00011333666942570675
0.5690000000000001	0.0001132680937980647
0.5700000000000001	0.0001131998726608568
0.5710000000000001	0.00011313200378835055
0.5720000000000001	0.00011306448495481338
0.5730000000000001	0.00011299731393451277
0.5740000000000001	0.00011293048850171617
0.5750000000000001	0.00011286400643069104
0.5760000000000001	0.00011279786549570485
0.577	0.00011273206347102503
0.578	0.00011266659813091906
0.579	0.00011260146724965437
0.58	0.00011253666860149846
0.581	0.00011247219996071875
0.582	0.00011240805910158272
0.583	0.00011234424379835782
0.584	0.00011228075182531151
0.585	0.00011221758095671125
0.586	0.0001121547289668245
0.587	0.00011209219362991871
0.588	0.00011202997272026133
0.589	0.00011196806401211985
0.59	0.0001119064652797617
0.591	0.00011184517429745434
0.592	0.00011178418883946524
0.593	0.00011172350668006184
0.594	0.00011166312559351163
0.595	0.00011160304330891357
0.596	0.0001115432570192469
0.597	0.00011148376474275726
0.598	0.00011142456480052493
0.599	0.00011136565551363022
0.6	0.0001113070352031534
0.601	0.0001112487021901748
0.602	0.00011119065479577467
0.603	0.00011113289134103332
0.604	0.00011107541014703105
0.605	0.00011101820953484814
0.606	0.00011096128782556489
0.607	0.0001109046433402616
0.608	0.00011084827440001856
0.609	0.00011079217932591605
0.61	0.00011073635643903437
0.611	0.00011068080406045382
0.612	0.00011062552051125467
0.613	0.00011057050411251724
0.614	0.00011051575318532182
0.615	0.00011046126605074869
0.616	0.00011040704102987815
0.617	0.00011035307644379048
0.618	0.000110299370613566
0.619	0.00011024592186028497
0.62	0.0001101927285050277
0.621	0.00011013978886887449
0.622	0.00011008710127290562
0.623	0.0001100346640382014
0.624	0.0001099824754858421
0.625	0.00010993053393690802
0.626	0.00010987883771247947
0.627	0.00010982738513363672
0.628	0.00010977617452146007
0.629	0.00010972520419702982
0.63	0.0001096744724739337
0.631	0.00010962397693372885
0.632	0.00010957371572218241
0.633	0.00010952368760812743
0.634	0.000109473891360397
0.635	0.0001094243257478242
0.636	0.00010937498953924209
0.637	0.00010932588150348375
0.638	0.00010927700040938225
0.639	0.00010922834502577065
0.64	0.00010917991412148206
0.641	0.00010913170646534953
0.642	0.00010908372082620612
0.643	0.00010903595597288492
0.644	0.00010898841067421902
0.645	0.00010894108369904146
0.646	0.00010889397381618533
0.647	0.0001088470797944837
0.648	0.00010880040040276963
0.649	0.00010875393440987622
0.65	0.00010870768058463654
0.651	0.00010866163769588364
0.652	0.00010861580451245063
0.653	0.00010857017980317053
0.654	0.00010852476233687647
0.655	0.00010847955088240148
0.656	0.00010843454420857866
0.657	0.00010838974108424107
0.658	0.0001083451402782218
0.659	0.0001083007405593539
0.66	0.00010825654069647045
0.661	0.00010821253945840453
0.662	0.00010816873561398922
0.663	0.00010812512793205758
0.664	0.00010808171518144268
0.665	0.00010803849613097761
0.666	0.00010799546954949542
0.667	0.00010795263420582921
0.668	0.00010790998886881204
0.669	0.00010786753230727698
0.67	0.00010782526329005712
0.671	0.0001077831805859855
0.672	0.00010774128296389523
0.673	0.00010769956900039135
0.674	0.00010765803703415408
0.675	0.0001076166861141424
0.676	0.00010757551533494884
0.677	0.00010753452379116598
0.678	0.00010749371057738634
0.679	0.00010745307478820249
0.68	0.00010741261551820695
0.681	0.0001073723318619923
0.682	0.00010733222291415108
0.683	0.00010729228776927582
0.684	0.00010725252552195909
0.685	0.00010721293526679343
0.686	0.0001071735160983714
0.687	0.00010713426711128552
0.6880000000000001	0.00010709518740012836
0.6890000000000001	0.00010705627605949249
0.6900000000000001	0.0001070175321839704
0.6910000000000001	0.0001069789548681547
0.6920000000000001	0.0001069405432066379
0.6930000000000001	0.00010690229629401256
0.6940000000000001	0.00010686421322487123
0.6950000000000001	0.00010682629309380646
0.6960000000000001	0.0001067885349954108
0.6970000000000001	0.00010675093802427679
0.6980000000000001	0.00010671350127499698
0.6990000000000001	0.00010667622384216393
0.7000000000000001	0.00010663910482037018
0.7010000000000001	0.00010660214330420827
0.7020000000000001	0.00010656533838827077
0.7030000000000001	0.00010652868916715021
0.704	0.00010649219473543916
0.705	0.00010645585418773013
0.706	0.00010641966661861571
0.707	0.00010638363112268843
0.708	0.00010634774679454083
0.709	0.00010631201272876548
0.71	0.00010627642801995491
0.711	0.00010624099176270168
0.712	0.00010620570305159833
0.713	0.00010617056098123741
0.714	0.00010613556464621149
0.715	0.00010610071312026484
0.716	0.00010606600515644904
0.717	0.00010603143990224842
0.718	0.00010599701668013707
0.719	0.00010596273481258909
0.72	0.00010592859362207854
0.721	0.00010589459243107953
0.722	0.00010586073056206613
0.723	0.00010582700733751244
0.724	0.00010579342207989252
0.725	0.00010575997411168045
0.726	0.00010572666275535035
0.727	0.00010569348733337628
0.728	0.00010566044716823233
0.729	0.00010562754158239259
0.73	0.00010559476989833113
0.731	0.00010556213143852204
0.732	0.0001055296255254394
0.733	0.00010549725148155731
0.734	0.00010546500862934985
0.735	0.0001054328962912911
0.736	0.00010540091378985513
0.737	0.00010536906044751604
0.738	0.00010533733558674792
0.739	0.00010530573853002484
0.74	0.00010527426859982089
0.741	0.00010524292511861017
0.742	0.00010521170740886673
0.743	0.00010518061479306469
0.744	0.0001051496465936781
0.745	0.00010511880213318108
0.746	0.00010508808073404768
0.747	0.00010505748171875201
0.748	0.00010502700440976815
0.749	0.00010499664812957018
0.75	0.00010496641220063217
0.751	0.00010493629594542824
0.752	0.00010490629868643243
0.753	0.00010487641974611886
0.754	0.0001048466584469616
0.755	0.00010481701411143473
0.756	0.00010478748606201235
0.757	0.00010475807362116853
0.758	0.00010472877602617702
0.759	0.00010469959254140228
0.76	0.00010467052264252882
0.761	0.00010464156580842648
0.762	0.00010461272151796508
0.763	0.00010458398925001441
0.764	0.00010455536848344431
0.765	0.00010452685869712459
0.766	0.00010449845936992508
0.767	0.0001044701699807156
0.768	0.00010444199000836595
0.769	0.00010441391893174597
0.77	0.00010438595622972546
0.771	0.00010435810138117425
0.772	0.00010433035386496217
0.773	0.000104302713159959
0.774	0.00010427517874503462
0.775	0.00010424775009905879
0.776	0.00010422042670090137
0.777	0.00010419320802943215
0.778	0.00010416609356352096
0.779	0.00010413908278203763
0.78	0.00010411217516385196
0.781	0.00010408537018783379
0.782	0.00010405866733285292
0.783	0.00010403206607777918
0.784	0.00010400556590148238
0.785	0.00010397916628283234
0.786	0.00010395286670069889
0.787	0.00010392666663395185
0.788	0.00010390056556146102
0.789	0.00010387456296209623
0.79	0.0001038486583147273
0.791	0.00010382285109822405
0.792	0.0001037971407914563
0.793	0.00010377152687329386
0.794	0.00010374600882260655
0.795	0.00010372058611826421
0.796	0.00010369525823913662
0.797	0.00010367002466409365
0.798	0.00010364488487200507
0.799	0.00010361983834174073
0.8	0.00010359488454822806
0.801	0.00010357002298006197
0.802	0.00010354525322263128
0.803	0.00010352057487444327
0.804	0.0001034959875340052
0.805	0.00010347149079982438
0.806	0.00010344708427040806
0.807	0.00010342276754426357
0.808	0.00010339854021989814
0.809	0.00010337440189581909
0.81	0.00010335035217053368
0.811	0.0001033263906425492
0.812	0.00010330251691037293
0.8130000000000001	0.00010327873057251215
0.8140000000000001	0.00010325503122747414
0.8150000000000001	0.00010323141847376619
0.8160000000000001	0.00010320789190989557
0.8170000000000001	0.00010318445113436957
0.8180000000000001	0.00010316109574569547
0.8190000000000001	0.00010313782534238055
0.8200000000000001	0.00010311463952293209
0.8210000000000001	0.00010309153788585737
0.8220000000000001	0.0001030685200296637
0.8230000000000001	0.0001030455855528583
0.8240000000000001	0.00010302273405394852
0.8250000000000001	0.0001029999651314416
0.8260000000000001	0.00010297727838384483
0.8270000000000001	0.00010295467340966549
0.8280000000000001	0.00010293214980741086
0.8290000000000001	0.00010290970717558824
0.8300000000000001	0.00010288734511270489
0.8310000000000001	0.0001028650632172681
0.8320000000000001	0.00010284286108778516
0.833	0.00010282073832276334
0.834	0.00010279869452070992
0.835	0.00010277672928013218
0.836	0.00010275484219953742
0.837	0.00010273303287743291
0.838	0.00010271130091232591
0.839	0.00010268964590272374
0.84	0.00010266806744713367
0.841	0.00010264656514406296
0.842	0.0001026251385919854
0.843	0.00010260378727556335
0.844	0.00010258251075526728
0.845	0.00010256130873108846
0.846	0.00010254018090301811
0.847	0.00010251912697104754
0.848	0.00010249814663516796
0.849	0.00010247723959537067
0.85	0.0001024564055516469
0.851	0.0001024356442039879
0.852	0.00010241495525238495
0.853	0.00010239433839682931
0.854	0.00010237379333731223
0.855	0.00010235331977382496
0.856	0.00010233291740635876
0.857	0.0001023125859349049
0.858	0.00010229232505945464
0.859	0.00010227213447999923
0.86	0.00010225201389652992
0.861	0.00010223196300903798
0.862	0.00010221198151751467
0.863	0.00010219206912195123
0.864	0.00010217222552233895
0.865	0.00010215245041866906
0.866	0.00010213274351093282
0.867	0.0001021131044991215
0.868	0.00010209353308322637
0.869	0.00010207402896323865
0.87	0.00010205459183914964
0.871	0.00010203522141095056
0.872	0.0001020159173786327
0.873	0.00010199667918645663
0.874	0.00010197750613586921
0.875	0.00010195839796670371
0.876	0.00010193935442544836
0.877	0.0001019203752585913
0.878	0.00010190146021262076
0.879	0.00010188260903402492
0.88	0.00010186382146929195
0.881	0.00010184509726491005
0.882	0.00010182643616736738
0.883	0.00010180783792315217
0.884	0.00010178930227875258
0.885	0.0001017708289806568
0.886	0.00010175241777535302
0.887	0.00010173406840932943
0.888	0.00010171578062907421
0.889	0.00010169755418107555
0.89	0.00010167938881182165
0.891	0.00010166128426780068
0.892	0.00010164324029550083
0.893	0.00010162525664141029
0.894	0.00010160733305201724
0.895	0.0001015894692738099
0.896	0.0001015716650532764
0.897	0.00010155392013690498
0.898	0.00010153623427118379
0.899	0.00010151860720260104
0.9	0.0001015010386776449
0.901	0.00010148352844280357
0.902	0.00010146607624456523
0.903	0.00010144868168736839
0.904	0.00010143134413652692
0.905	0.00010141406335209331
0.906	0.00010139683911868026
0.907	0.00010137967122090045
0.908	0.00010136255944336657
0.909	0.00010134550357069133
0.91	0.00010132850338748738
0.911	0.00010131155867836742
0.912	0.00010129466922794413
0.913	0.00010127783482083023
0.914	0.00010126105524163838
0.915	0.00010124433027498125
0.916	0.00010122765970547156
0.917	0.00010121104331772199
0.918	0.0001011944808963452
0.919	0.00010117797222595392
0.92	0.00010116151709116079
0.921	0.00010114511527657853
0.922	0.00010112876656681983
0.923	0.00010111247074649736
0.924	0.0001010962276002238
0.925	0.00010108003691261186
0.926	0.00010106389846827422
0.927	0.00010104781205182355
0.928	0.00010103177744787255
0.929	0.00010101579444103392
0.93	0.00010099986281592031
0.931	0.00010098398235714445
0.932	0.000100968152849319
0.933	0.00010095237408717933
0.934	0.00010093664590269215
0.935	0.00010092096808271777
0.936	0.00010090534040745206
0.937	0.00010088976265709093
0.9380000000000001	0.00010087423461183029
0.9390000000000001	0.00010085875605186601
0.9400000000000001	0.00010084332675739402
0.9410000000000001	0.00010082794650861019
0.9420000000000001	0.00010081261508571044
0.9430000000000001	0.00010079733226889066
0.9440000000000001	0.00010078209783834674
0.9450000000000001	0.00010076691157427459
0.9460000000000001	0.0001007517732568701
0.9470000000000001	0.00010073668266632917
0.9480000000000001	0.00010072163958284769
0.9490000000000001	0.00010070664378662155
0.9500000000000001	0.00010069169505784669
0.9510000000000001	0.00010067679317671898
0.9520000000000001	0.0001006619379234343
0.9530000000000001	0.00010064712907818857
0.9540000000000001	0.00010063236642117768
0.9550000000000001	0.00010061764973259755
0.9560000000000001	0.00010060297879264405
0.9570000000000001	0.00010058835338151308
0.9580000000000001	0.00010057377327940054
0.9590000000000001	0.00010055923826650234
0.96	0.00010054474812301436
0.961	0.00010053030262913252
0.962	0.0001005159015650527
0.963	0.00010050154465572927
0.964	0.0001004872312446483
0.965	0.0001004729611953861
0.966	0.00010045873450794267
0.967	0.00010044455118231802
0.968	0.00010043041121851215
0.969	0.00010041631461652505
0.97	0.00010040226137635672
0.971	0.00010038825149800718
0.972	0.0001003742849814764
0.973	0.0001003603618267644
0.974	0.00010034648203387118
0.975	0.0001003326456027905
0.976	0.00010031885146035845
0.977	0.00010030509854371718
0.978	0.00010029138685286671
0.979	0.00010027771638780703
0.98	0.00010026408714853813
0.981	0.00010025049913506004
0.982	0.00010023695234737272
0.983	0.0001002234467854762
0.984	0.00010020998244937048
0.985	0.00010019655933905554
0.986	0.00010018317745453139
0.987	0.00010016983679579803
0.988	0.00010015653699707634
0.989	0.00010014327657529357
0.99	0.00010013005537302174
0.991	0.00010011687339026085
0.992	0.00010010373062701089
0.993	0.00010009062708327186
0.994	0.00010007756275904378
0.995	0.00010006453765432661
0.996	0.00010005155176912039
0.997	0.00010003860510342511
0.998	0.00010002569765724075
0.999	0.00010001282943056734
1.	0.0001

==> con6_0.0001.dat <==
0.	0.00008345122139581865
0.001	0.00008346555045056492
0.002	0.00008350852631289039
0.003	0.00008358012617561912
0.004	0.00008368029193909666
0.005	0.00008380895378363047
0.006	0.00008396601345117008
0.007	0.00008415135261818
0.008	0.00008436482709922397
0.009000000000000001	0.00008460627658108411
0.01	0.00008487550016174785
0.011	0.00008517227372492168
0.012	0.00008549634117026252
0.013000000000000001	0.0000858474046560133
0.014	0.00008622514274603978
0.015	0.00008662917677093955
0.016	0.0000870591002960181
0.017	0.00008751444688620541
0.018000000000000002	0.00008799470681232736
0.019	0.00008849930221954584
0.02	0.00008902761315621653
0.021	0.00008957894221705078
0.022	0.00009015252659340593
0.023	0.00009074753048679236
0.024	0.00009136304073147414
0.025	0.00009199806204412324
0.026000000000000002	0.00009265151181430373
0.027	0.00009332221706998168
0.028	0.00009400891264350582
0.029	0.0000947102363340799
0.03	0.00009542472754480205
0.031	0.00009615082515650952
0.032	0.00009688686831170432
0.033	0.0000976310978701857
0.034	0.00009838165865917972
0.035	0.0000991366035159364
0.036000000000000004	0.00009989389949293839
0.037	0.00010065143048760801
0.038	0.00010140699612845956
0.039	0.00010215835076810927
0.04	0.00010290319552207446
0.041	0.00010363919297691283
0.042	0.00010436398416999235
0.043000000000000003	0.00010507520532818438
0.044	0.00010577050570681319
0.045	0.00010644756574914464
0.046	0.00010710411690145078
0.047	0.00010773796252736778
0.048	0.00010834699904642515
0.049	0.0001089292364210434
0.05	0.00010948281599173232
0.051000000000000004	0.0001100060356863045
0.052000000000000005	0.00011049734865569303
0.053	0.00011095541691929001
0.054	0.00011137909441523342
0.055	0.00011176744997123242
0.056	0.00011211975810085352
0.057	0.00011243552093583493
0.058	0.0001127145021422139
0.059000000000000004	0.00011295668211702121
0.06	0.00011316226567595629
0.061	0.00011333166895649632
0.062	0.00011346556610160622
0.063	0.00011356476742168525
0.064	0.000113630268710426
0.065	0.00011366316990633934
0.066	0.00011366482517206954
0.067	0.00011363666920091604
0.068	0.000113580256371973
0.069	0.00011349724880679801
0.07	0.00011338940995715571
0.07100000000000001	0.00011325860538247698
0.07200000000000001	0.00011310681733402908
0.073	0.00011293614974984312
0.074	0.0001127488451735835
0.075	0.00011254732678228173
0.076	0.0001123342232923518
0.077	0.00011211240346334246
0.078	0.00011188501442944984
0.079	0.00011165551463257736
0.08	0.00011142770374707875
0.081	0.00011120574643300628
0.082	0.00011099418802036328
0.083	0.00011079794159829572
0.084	0.00011062226995558442
0.085	0.00011047275547889053
0.08600000000000001	0.00011035524716145009
0.08700000000000001	0.00011027578254368312
0.088	0.00011024051083072463
0.089	0.00011025560236905193
0.09	0.00011032712878311665
0.091	0.00011046096134616933
0.092	0.00011066264074238892
0.093	0.00011093739762423055
0.094	0.00011128987745348648
0.095	0.00011172417729433345
0.096	0.00011224374901816793
0.097	0.0001128513587181425
0.098	0.00011354905404503417
0.099	0.00011433815274032518
0.1	0.00011521924600732112
0.101	0.00011619221524095099
0.10200000000000001	0.00011725626433562121
0.10300000000000001	0.00011840996661413762
0.10400000000000001	0.00011965131736229264
0.105	0.00012097779230306241
0.106	0.00012238641005141303
0.107	0.0001238737961929729
0.108	0.00012543624728898837
0.109	0.0001270697996272148
0.11	0.00012877028515653866
0.111	0.00013053339069011834
0.112	0.00013235470839291117
0.113	0.0001342297851197301
0.114	0.000136154163521548
0.115	0.0001381234193975645
0.116	0.00014013319225104302
0.117	0.00014217921240099125
0.11800000000000001	0.00014425732273738633
0.11900000000000001	0.00014636349607200812
0.12	0.000148493848797134
0.121	0.00015064465118227218
0.122	0.00015281233245366114
0.123	0.00015499349907520502
0.124	0.00015718490603959236
0.125	0.00015938349446826354
0.126	0.00016158636766162849
0.127	0.00016379078744348366
0.128	0.00016599419610253418
0.129	0.00016819417491922912
0.13	0.0001703884766492167
0.131	0.0001725749949016978
0.132	0.00017475177010091935
0.133	0.0001769169834924381
0.134	0.00017906895238434242
0.135	0.00018120612132683465
0.136	0.00018332705746563203
0.137	0.00018543044759486248
0.138	0.00018751509360994228
0.139	0.00018957990128556343
0.14	0.0001916238816584958
0.14100000000000001	0.00019364614272409877
0.14200000000000002	0.00019564588520063357
0.14300000000000002	0.0001976223977507669
0.14400000000000002	0.00019957505227029292
0.145	0.00020150329939126285
0.146	0.00020340666405910596
0.147	0.00020528474118329675
0.148	0.0002071371903261821
0.149	0.000208963738513601
0.15	0.00021076416147249635
0.151	0.00021253829797250563
0.152	0.0002142860312800421
0.153	0.0002160072955916585
0.154	0.00021770206757550637
0.155	0.00021937036412839555
0.156	0.00022101224212298277
0.157	0.00022262778872087895
0.158	0.00022421712877996577
0.159	0.00022578041063997775
0.16	0.0002273178149089948
0.161	0.00022882954226387665
0.162	0.00023031581897997236
0.163	0.00023177688892553049
0.164	0.0002332130149898139
0.165	0.0002346244765973015
0.166	0.00023601156604813876
0.167	0.00023737459037917295
0.168	0.00023871386599411714
0.169	0.0002400297195907834
0.17	0.00024132248609245666
0.171	0.0002425925074273385
0.17200000000000001	0.00024384013131277939
0.17300000000000001	0.00024506571179888214
0.17400000000000002	0.00024626960067625746
0.17500000000000002	0.00024745215966444394
0.176	0.0002486137499218713
0.177	0.00024975473270611245
0.178	0.0002508754696865391
0.179	0.00025197632243190545
0.18	0.00025305765249191136
0.181	0.0002541198200838902
0.182	0.00025516318067984536
0.183	0.00025618808870027805
0.184	0.00025719489836252963
0.185	0.0002581839582538941
0.186	0.0002591556107427638
0.187	0.0002601101978762465
0.188	0.00026104805993504147
0.189	0.00026196952691164146
0.19	0.0002628749250848747
0.191	0.0002637645806092889
0.192	0.00026463881303283337
0.193	0.00026549793261365943
0.194	0.0002663422489696095
0.195	0.0002671720671996967
0.196	0.0002679876820346458
0.197	0.00026878938675581543
0.198	0.0002695774711105219
0.199	0.0002703522138460352
0.2	0.00027111389157665866
0.201	0.000271862778303297
0.202	0.0002725991369380011
0.203	0.0002733232274634286
0.20400000000000001	0.00027403530795588486
0.20500000000000002	0.0002747356258866586
0.20600000000000002	0.0002754244250717233
0.20700000000000002	0.0002761019486396777
0.20800000000000002	0.0002767684292364271
0.209	0.00027742409290277967
0.21	0.00027806916561647977
0.211	0.0002787038709322056
0.212	0.00027932842007971366
0.213	0.0002799430205051182
0.214	0.00028054787965855663
0.215	0.0002811432013276954
0.216	0.0002817291777506792
0.217	0.0002823059989782151
0.218	0.0002828738550166115
0.219	0.00028343293066461836
0.22	0.00028398340108968324
0.221	0.0002845254404401773
0.222	0.00028505922306218385
0.223	0.00028558491792007623
0.224	0.0002861026828104415
0.225	0.0002866126745697746
0.226	0.0002871150500345705
0.227	0.00028760996589456233
0.228	0.00028809757128856514
0.229	0.00028857800634531723
0.23	0.0002890514107413639
0.231	0.0002895179241532505
0.232	0.000289977685907805
0.233	0.00029043082773403783
0.234	0.000290877474582974
0.23500000000000001	0.0002913177511947134
0.23600000000000002	0.000291751782309356
0.23700000000000002	0.00029217969327036906
0.23800000000000002	0.00029260160261118233
0.23900000000000002	0.0002930176193729873
0.24	0.000293427852287832
0.241	0.0002938324100877646
0.242	0.0002942314015048329
0.243	0.00029462493535982817
0.244	0.0002950131182730472
0.245	0.0002953960459001971
0.246	0.00029577381172420536
0.247	0.0002961465092279994
0.248	0.00029651423189450664
0.249	0.0002968770732066545
0.25	0.0002972351257711843
0.251	0.0002975884750103014
0.252	0.0002979372028398632
0.253	0.00029828139115264414
0.254	0.0002986211218414188
0.255	0.00029895647679896155
0.256	0.0002992875386004025
0.257	0.0002996143934061255
0.258	0.00029993711110775376
0.259	0.0003002557576176093
0.26	0.00030057039884801435
0.261	0.000300881100711291
0.262	0.0003011879291197614
0.263	0.0003014909499857477
0.264	0.00030179022922157203
0.265	0.00030208583273955657
0.266	0.00030237782645202346
0.267	0.0003026662764584798
0.268	0.0003029512500118284
0.269	0.0003032328025978031
0.27	0.0003035109861860001
0.271	0.00030378585274601534
0.272	0.00030405745424744504
0.273	0.00030432584265988516
0.274	0.00030459106995293185
0.275	0.0003048531880961812
0.276	0.0003051122490592292
0.277	0.00030536830481167203
0.278	0.00030562140736811895
0.279	0.0003058716099157784
0.28	0.00030611895734088834
0.281	0.00030636349101734905
0.28200000000000003	0.00030660525231906077
0.28300000000000003	0.00030684428261992385
0.28400000000000003	0.00030708062329383847
0.28500000000000003	0.0003073143157147049
0.28600000000000003	0.00030754540125642354
0.28700000000000003	0.0003077739212928945
0.28800000000000003	0.00030799991719801815
0.289	0.0003082234303469432
0.29	0.0003084445030448429
0.291	0.00030866317198132716
0.292	0.0003088794704166999
0.293	0.00030909343161126537
0.294	0.0003093050888253278
0.295	0.0003095144753191912
0.296	0.00030972162435315994
0.297	0.00030992656918753806
0.298	0.0003101293430826298
0.299	0.00031032997929873924
0.3	0.00031052851109617067
0.301	0.00031072497239347576
0.302	0.00031091939347676516
0.303	0.00031111180133786497
0.304	0.0003113022229572584
0.305	0.00031149068531542874
0.306	0.00031167721539285937
0.307	0.00031186184017003356
0.308	0.0003120445866274346
0.309	0.0003122254817455457
0.31	0.0003124045525048503
0.311	0.00031258182588583166
0.312	0.0003127573291799574
0.313	0.0003129310873222097
0.314	0.000313103122532135
0.315	0.000313273456987687
0.316	0.00031344211286681945
0.317	0.00031360911234748625
0.318	0.00031377447760764116
0.319	0.0003139382308252379
0.32	0.00031410039417823036
0.321	0.0003142609898445722
0.322	0.00031442004000221735
0.323	0.0003145775675987313
0.324	0.0003147335947640546
0.325	0.0003148881394585293
0.326	0.0003150412194625568
0.327	0.0003151928525565386
0.328	0.0003153430565208762
0.329	0.000315491849135971
0.33	0.00031563924818222455
0.331	0.00031578527144003827
0.332	0.0003159299366898137
0.333	0.00031607326171195234
0.334	0.0003162152642868556
0.335	0.0003163559621949249
0.336	0.0003164953732244901
0.337	0.00031663351556867074
0.338	0.00031677040481541976
0.339	0.0003169060553050247
0.34	0.00031704048137777286
0.341	0.0003171736973739517
0.342	0.0003173057176338486
0.343	0.000317436556497751
0.34400000000000003	0.0003175662283059464
0.34500000000000003	0.00031769474739872205
0.34600000000000003	0.0003178221281163655
0.34700000000000003	0.0003179483847991641
0.34800000000000003	0.0003180735317874053
0.34900000000000003	0.0003181975834213765
0.35000000000000003	0.0003183205544768392
0.35100000000000003	0.00031844246109711074
0.352	0.0003185633150533439
0.353	0.0003186831273965931
0.354	0.0003188019091779128
0.355	0.00031891967144835745
0.356	0.00031903642525898143
0.357	0.00031915218166083916
0.358	0.0003192669517049851
0.359	0.00031938074644247366
0.36	0.0003194935769243593
0.361	0.00031960545420169637
0.362	0.0003197163893255394
0.363	0.00031982639334694274
0.364	0.00031993547731696084
0.365	0.0003200436522866481
0.366	0.000320150929307059
0.367	0.0003202573194292479
0.368	0.0003203628337831304
0.369	0.00032046748446526446
0.37	0.00032057128090590847
0.371	0.0003206742316002395
0.372	0.0003207763450434346
0.373	0.00032087762973067083
0.374	0.0003209780941571252
0.375	0.00032107774681797483
0.376	0.0003211765962083966
0.377	0.00032127465082356775
0.378	0.0003213719191586652
0.379	0.000321468409708866
0.38	0.00032156413096934717
0.381	0.00032165909143528585
0.382	0.000321753299601859
0.383	0.0003218467639642437
0.384	0.000321939493017617
0.385	0.0003220314952571559
0.386	0.0003221227791798949
0.387	0.0003222133544570905
0.388	0.00032230322921577545
0.389	0.0003223924099351196
0.39	0.00032248090309429286
0.391	0.00032256871517246516
0.392	0.00032265585264880625
0.393	0.00032274232200248614
0.394	0.0003228281297126746
0.395	0.0003229132822585416
0.396	0.000322997786119257
0.397	0.00032308164777399055
0.398	0.00032316487370191233
0.399	0.00032324747038219205
0.4	0.0003233294442939997
0.401	0.00032341080191650515
0.402	0.00032349154972887817
0.403	0.00032357169421028874
0.404	0.00032365124183990677
0.405	0.000323730199096902
0.406	0.0003238085724604444
0.40700000000000003	0.00032388636840970385
0.40800000000000003	0.00032396359348728257
0.40900000000000003	0.00032404025652429117
0.41000000000000003	0.0003241163638196389
0.41100000000000003	0.0003241919199662906
0.41200000000000003	0.000324266929557211
0.41300000000000003	0.00032434139718536507
0.41400000000000003	0.00032441532744371753
0.41500000000000004	0.0003244887249252333
0.41600000000000004	0.0003245615942228771
0.417	0.00032463393992961386
0.418	0.0003247057666384084
0.419	0.00032477707894222553
0.42	0.0003248478814340301
0.421	0.000324918178706787
0.422	0.0003249879753534609
0.423	0.0003250572759670168
0.424	0.0003251260851404194
0.425	0.0003251944074666337
0.426	0.00032526224753862435
0.427	0.00032532960994935634
0.428	0.00032539649929179436
0.429	0.00032546292015890333
0.43	0.0003255288771436481
0.431	0.00032559437483899346
0.432	0.00032565941783790426
0.433	0.0003257240107333453
0.434	0.00032578815811828147
0.435	0.00032585186458567757
0.436	0.0003259151347284984
0.437	0.0003259779731427976
0.438	0.0003260403856451592
0.439	0.00032610237692068226
0.44	0.0003261639502362157
0.441	0.0003262251088586085
0.442	0.0003262858560547096
0.443	0.00032634619509136785
0.444	0.0003264061292354322
0.445	0.00032646566175375164
0.446	0.00032652479591317496
0.447	0.00032658353498055126
0.448	0.00032664188222272935
0.449	0.00032669984090655816
0.45	0.00032675741429888665
0.451	0.00032681460566656376
0.452	0.0003268714182764384
0.453	0.00032692785539535944
0.454	0.0003269839202901759
0.455	0.00032703961622773664
0.456	0.0003270949464748906
0.457	0.00032714991429848674
0.458	0.00032720452296537396
0.459	0.00032725877574240117
0.46	0.0003273126758964173
0.461	0.0003273662266942713
0.462	0.0003274194314028121
0.463	0.0003274722932888886
0.464	0.0003275248156193497
0.465	0.00032757700166104447
0.466	0.0003276288546808216
0.467	0.00032768037857132593
0.468	0.000327731576884785
0.46900000000000003	0.0003277824520056433
0.47000000000000003	0.00032783300631337786
0.47100000000000003	0.0003278832421874655
0.47200000000000003	0.00032793316200738334
0.47300000000000003	0.0003279827681526082
0.47400000000000003	0.0003280320630026171
0.47500000000000003	0.00032808104893688696
0.47600000000000003	0.00032812972833489476
0.47700000000000004	0.0003281781035761174
0.47800000000000004	0.00032822617704003187
0.47900000000000004	0.00032827395110611516
0.48	0.0003283214281538441
0.481	0.0003283686105626958
0.482	0.00032841550071214707
0.483	0.0003284621009816749
0.484	0.00032850841375075635
0.485	0.0003285544413988682
0.486	0.0003286001863054875
0.487	0.00032864565085009124
0.488	0.00032869083741215625
0.489	0.00032873574837115956
0.49	0.00032878038610657817
0.491	0.0003288247529978889
0.492	0.0003288688514245688
0.493	0.0003289126837660948
0.494	0.00032895625240194384
0.495	0.0003289995597115929
0.496	0.00032904260835223435
0.497	0.0003290854009481533
0.498	0.00032912793929983964
0.499	0.0003291702251868729
0.5	0.00032921226038883246
0.501	0.00032925404668529806
0.502	0.0003292955858558491
0.503	0.0003293368796800652
0.504	0.00032937792993752575
0.505	0.0003294187384078105
0.506	0.0003294593068704988
0.507	0.00032949963710517024
0.508	0.0003295397308914044
0.509	0.0003295795900087808
0.51	0.00032961921623687895
0.511	0.00032965861135527834
0.512	0.0003296977771435586
0.513	0.00032973671538129924
0.514	0.00032977542784807975
0.515	0.0003298139163234797
0.516	0.0003298521825870786
0.517	0.00032989022841845597
0.518	0.0003299280555971914
0.519	0.0003299656659028644
0.52	0.00033000306111505447
0.521	0.00033004024301334125
0.522	0.0003300772133773041
0.523	0.0003301139739865227
0.524	0.0003301505266205766
0.525	0.00033018687333107163
0.526	0.00033022301651835666
0.527	0.0003302589575469741
0.528	0.0003302946977121382
0.529	0.00033033023830906307
0.53	0.0003303655806329628
0.531	0.00033040072597905173
0.532	0.00033043567564254394
0.533	0.0003304704309186536
0.534	0.0003305049931025949
0.535	0.000330539363489582
0.536	0.00033057354337482904
0.537	0.0003306075340535502
0.538	0.00033064133682095975
0.539	0.0003306749529722717
0.54	0.0003307083838027003
0.541	0.0003307416306074598
0.542	0.00033077469468176425
0.543	0.00033080757732082783
0.544	0.00033084027981986476
0.545	0.0003308728034740892
0.546	0.0003309051495787153
0.547	0.00033093731942895725
0.548	0.00033096931432002923
0.549	0.0003310011355471454
0.55	0.0003310327844055199
0.551	0.0003310642621903669
0.552	0.0003310955701969006
0.553	0.00033112670972033524
0.554	0.0003311576820558848
0.555	0.00033118848849876363
0.556	0.00033121913034418586
0.557	0.0003312496088873656
0.558	0.0003312799254235171
0.559	0.00033131008124785444
0.56	0.000331340077745233
0.561	0.0003313699166496109
0.562	0.00033139959902287575
0.5630000000000001	0.0003314291258120984
0.5640000000000001	0.0003314584979643498
0.5650000000000001	0.0003314877164267007
0.5660000000000001	0.00033151678214622215
0.5670000000000001	0.00033154569606998484
0.5680000000000001	0.00033157445914505976
0.5690000000000001	0.00033160307231851774
0.5700000000000001	0.0003316315365374296
0.5710000000000001	0.00033165985274886636
0.5720000000000001	0.00033168802189989874
0.5730000000000001	0.00033171604493759766
0.5740000000000001	0.00033174392280903406
0.5750000000000001	0.00033177165646127875
0.5760000000000001	0.0003317992468414026
0.577	0.00033182669489647653
0.578	0.0003318540015735714
0.579	0.000331881167819758
0.58	0.00033190819458210727
0.581	0.0003319350828076901
0.582	0.00033196183344357737
0.583	0.00033198844743683993
0.584	0.0003320149257345486
0.585	0.00033204126928377436
0.586	0.000332067479031588
0.587	0.00033209355592506043
0.588	0.00033211950091126247
0.589	0.0003321453149372651
0.59	0.0003321709989501391
0.591	0.00033219655389695536
0.592	0.0003322219807247848
0.593	0.00033224728038069824
0.594	0.0003322724538117666
0.595	0.0003322975019851535
0.596	0.000332322426108224
0.597	0.0003323472270251359
0.598	0.00033237190544584095
0.599	0.00033239646208029064
0.6	0.00033242089763843666
0.601	0.00033244521283023055
0.602	0.0003324694083656239
0.603	0.00033249348495456837
0.604	0.0003325174433070155
0.605	0.00033254128413291696
0.606	0.00033256500814222425
0.607	0.0003325886160448891
0.608	0.000332612108550863
0.609	0.0003326354863700976
0.61	0.0003326587502125445
0.611	0.0003326819007881553
0.612	0.0003327049388068816
0.613	0.000332727864978675
0.614	0.0003327506800134871
0.615	0.00033277338462126953
0.616	0.0003327959795119738
0.617	0.00033281846539555166
0.618	0.0003328408429819546
0.619	0.0003328631129811342
0.62	0.0003328852761030421
0.621	0.00033290733305763
0.622	0.00033292928455484934
0.623	0.00033295113130465183
0.624	0.000332972874016989
0.625	0.0003329945134018125
0.626	0.00033301605016907397
0.627	0.0003330374850287249
0.628	0.00033305881869071695
0.629	0.00033308005186500174
0.63	0.0003331011852647755
0.631	0.0003331222199206076
0.632	0.00033314315661994986
0.633	0.000333163995880683
0.634	0.0003331847382206877
0.635	0.00033320538415784447
0.636	0.000333225934210034
0.637	0.00033324638889513695
0.638	0.00033326674873103386
0.639	0.0003332870142356055
0.64	0.00033330718592673237
0.641	0.00033332726432229524
0.642	0.00033334724994017463
0.643	0.0003333671432982512
0.644	0.0003333869449144056
0.645	0.0003334066553065185
0.646	0.0003334262749924704
0.647	0.0003334458044901421
0.648	0.0003334652443174142
0.649	0.00033348459499216724
0.65	0.0003335038570322819
0.651	0.00033352303095563883
0.652	0.0003335421172801187
0.653	0.0003335611165236021
0.654	0.00033358002920396963
0.655	0.00033359885583910195
0.656	0.0003336175969468797
0.657	0.00033363625304518355
0.658	0.0003336548246518941
0.659	0.00033367331228489194
0.66	0.00033369171646205776
0.661	0.0003337100377012722
0.662	0.00033372827652041587
0.663	0.00033374643343736944
0.664	0.00033376450897001345
0.665	0.0003337825036362286
0.666	0.0003338004179538956
0.667	0.0003338182524408949
0.668	0.0003338360076151073
0.669	0.00033385368399441336
0.67	0.00033387128209669373
0.671	0.000333888802439829
0.672	0.0003339062455416999
0.673	0.00033392361200297734
0.674	0.0003339409025276799
0.675	0.0003339581175148593
0.676	0.0003339752573439441
0.677	0.00033399232239436264
0.678	0.00033400931304554334
0.679	0.0003340262296769147
0.68	0.00033404307266790507
0.681	0.00033405984239794285
0.682	0.0003340765392464565
0.683	0.0003340931635928745
0.684	0.0003341097158166252
0.685	0.000334126196297137
0.686	0.00033414260541383837
0.687	0.0003341589435461577
0.6880000000000001	0.0003341752110735234
0.6890000000000001	0.000334191408375364
0.6900000000000001	0.0003342075358311077
0.6910000000000001	0.00033422359382018316
0.6920000000000001	0.00033423958272201865
0.6930000000000001	0.0003342555029160427
0.6940000000000001	0.0003342713547816836
0.6950000000000001	0.00033428713869836985
0.6960000000000001	0.0003343028550455299
0.6970000000000001	0.0003343185042025921
0.6980000000000001	0.0003343340865489849
0.6990000000000001	0.00033434960246413675
0.7000000000000001	0.00033436505232747605
0.7010000000000001	0.00033438043651843116
0.7020000000000001	0.0003343957554164306
0.7030000000000001	0.00033441100940090275
0.704	0.00033442619885127597
0.705	0.0003344413241469788
0.706	0.00033445638566743956
0.707	0.00033447138379208674
0.708	0.0003344863189003487
0.709	0.0003345011913716539
0.71	0.00033451600158543077
0.711	0.0003345307499211077
0.712	0.00033454543675811313
0.713	0.00033456006247587546
0.714	0.00033457462745382314
0.715	0.0003345891320802739
0.716	0.0003346035768805337
0.717	0.00033461796221232875
0.718	0.0003346322883588558
0.719	0.00033464655560331164
0.72	0.0003346607642288931
0.721	0.00033467491451879693
0.722	0.0003346890067562199
0.723	0.0003347030412243589
0.724	0.00033471701820641056
0.725	0.0003347309379855718
0.726	0.0003347448008450393
0.727	0.00033475860706800995
0.728	0.0003347723569376805
0.729	0.0003347860507372477
0.73	0.00033479968874990833
0.731	0.0003348132712588593
0.732	0.0003348267985472972
0.733	0.00033484027089841897
0.734	0.0003348536885954213
0.735	0.0003348670519215011
0.736	0.0003348803611598551
0.737	0.00033489361659368
0.738	0.00033490681850617267
0.739	0.0003349199671805299
0.74	0.0003349330628999484
0.741	0.0003349461059476251
0.742	0.0003349590966067567
0.743	0.0003349720351605399
0.744	0.0003349849218921716
0.745	0.00033499775708484866
0.746	0.0003350105410217677
0.747	0.00033502327398612556
0.748	0.0003350359562611191
0.749	0.000335048588129945
0.75	0.0003350611698758001
0.751	0.00033507370178188116
0.752	0.00033508618413138506
0.753	0.00033509861720750845
0.754	0.00033511100129344823
0.755	0.0003351233366724011
0.756	0.00033513562362756395
0.757	0.00033514786244213344
0.758	0.0003351600534357093
0.759	0.00033517219691692245
0.76	0.00033518429310456615
0.761	0.0003351963422160767
0.762	0.00033520834446889046
0.763	0.0003352203000804436
0.764	0.0003352322092681725
0.765	0.0003352440722495133
0.766	0.0003352558892419023
0.767	0.0003352676604627759
0.768	0.00033527938612957017
0.769	0.00033529106645972155
0.77	0.0003353027016706663
0.771	0.00033531429197984056
0.772	0.00033532583760468074
0.773	0.0003353373387626231
0.774	0.00033534879567110383
0.775	0.00033536020854755925
0.776	0.0003353715776094257
0.777	0.0003353829030741393
0.778	0.0003353941851591365
0.779	0.00033540542408185345
0.78	0.00033541662005972644
0.781	0.0003354277733101918
0.782	0.0003354388840506857
0.783	0.0003354499524986445
0.784	0.0003354609788715045
0.785	0.0003354719633867019
0.786	0.000335482906261673
0.787	0.00033549380771385405
0.788	0.0003355046679606814
0.789	0.00033551548721959116
0.79	0.00033552626570801977
0.791	0.00033553700364340346
0.792	0.0003355477012431785
0.793	0.0003355583587247811
0.794	0.0003355689763056476
0.795	0.0003355795542032143
0.796	0.0003355900926349174
0.797	0.00033560059181819316
0.798	0.000335611051970478
0.799	0.000335621473309208
0.8	0.0003356318560535694
0.801	0.0003356422004177027
0.802	0.0003356525065745839
0.803	0.00033566277469152553
0.804	0.0003356730049358401
0.805	0.00033568319747484006
0.806	0.000335693352475838
0.807	0.0003357034701061463
0.808	0.0003357135505330776
0.809	0.0003357235939239443
0.81	0.000335733600446059
0.811	0.000335743570266734
0.812	0.000335753503553282
0.8130000000000001	0.00033576340047301547
0.8140000000000001	0.0003357732611932468
0.8150000000000001	0.0003357830858812886
0.8160000000000001	0.00033579287470445336
0.8170000000000001	0.0003358026278300535
0.8180000000000001	0.0003358123454254016
0.8190000000000001	0.0003358220276578101
0.8200000000000001	0.00033583167469459157
0.8210000000000001	0.00033584128670305846
0.8220000000000001	0.00033585086385052324
0.8230000000000001	0.0003358604063042985
0.8240000000000001	0.0003358699142316966
0.8250000000000001	0.00033587938780003023
0.8260000000000001	0.0003358888271766117
0.8270000000000001	0.0003358982325287537
0.8280000000000001	0.0003359076040237686
0.8290000000000001	0.0003359169418289689
0.8300000000000001	0.0003359262461116671
0.8310000000000001	0.0003359355170391758
0.8320000000000001	0.00033594475477880735
0.833	0.0003359539594978744
0.834	0.00033596313136368934
0.835	0.0003359722705435647
0.836	0.000335981377204813
0.837	0.00033599045151474675
0.838	0.0003359994936406784
0.839	0.00033600850374992047
0.84	0.00033601748200978547
0.841	0.00033602642858758595
0.842	0.00033603534365064835
0.843	0.00033604422741396827
0.844	0.0003360530800608595
0.845	0.00033606190171623176
0.846	0.000336070692504995
0.847	0.000336079452552059
0.848	0.0003360881819823336
0.849	0.0003360968809207286
0.85	0.0003361055494921539
0.851	0.0003361141878215192
0.852	0.0003361227960337344
0.853	0.0003361313742537093
0.854	0.00033613992260635373
0.855	0.0003361484412165775
0.856	0.00033615693020929056
0.857	0.0003361653897094026
0.858	0.0003361738198418235
0.859	0.00033618222073146303
0.86	0.0003361905925032311
0.861	0.00033619893528203743
0.862	0.000336207249192792
0.863	0.00033621553436040445
0.864	0.0003362237909097848
0.865	0.0003362320189658427
0.866	0.0003362402186534881
0.867	0.0003362483900976307
0.868	0.0003362565334231805
0.869	0.0003362646487550472
0.87	0.00033627273621814063
0.871	0.0003362807959373707
0.872	0.00033628882803764715
0.873	0.00033629683275060684
0.874	0.0003363048103674887
0.875	0.0003363127609965749
0.876	0.00033632068474337016
0.877	0.0003363285817133791
0.878	0.0003363364520121065
0.879	0.00033634429574505716
0.88	0.00033635211301773574
0.881	0.000336359903935647
0.882	0.0003363676686042956
0.883	0.0003363754071291863
0.884	0.0003363831196158239
0.885	0.00033639080616971307
0.886	0.0003363984668963585
0.887	0.00033640610190126496
0.888	0.0003364137112899372
0.889	0.00033642129516787993
0.89	0.0003364288536405978
0.891	0.0003364363868135957
0.892	0.00033644389479237823
0.893	0.0003364513776824502
0.894	0.00033645883558931626
0.895	0.00033646626861848114
0.896	0.0003364736768754496
0.897	0.00033648106046572647
0.898	0.0003364884194948163
0.899	0.0003364957540682239
0.9	0.000336503064291454
0.901	0.00033651035027001133
0.902	0.0003365176121094006
0.903	0.0003365248499743552
0.904	0.0003365320641293132
0.905	0.00033653925467412354
0.906	0.00033654642169839475
0.907	0.0003365535652917352
0.908	0.0003365606855437534
0.909	0.00033656778254405773
0.91	0.0003365748563822567
0.911	0.0003365819071479587
0.912	0.0003365889349307722
0.913	0.00033659593982030564
0.914	0.00033660292190616754
0.915	0.0003366098812779662
0.916	0.00033661681802531017
0.917	0.00033662373223780786
0.918	0.00033663062400506776
0.919	0.0003366374934166982
0.92	0.0003366443405623078
0.921	0.00033665116553150483
0.922	0.00033665796841389787
0.923	0.0003366647492990953
0.924	0.0003366715082767056
0.925	0.00033667824543633714
0.926	0.00033668496086759845
0.927	0.0003366916546600979
0.928	0.00033669832690344406
0.929	0.00033670497768724524
0.93	0.00033671160710110995
0.931	0.00033671821523464663
0.932	0.0003367248021774637
0.933	0.0003367313680150088
0.934	0.00033673791281742585
0.935	0.00033674443667339947
0.936	0.00033675093967435355
0.937	0.00033675742191171203
0.9380000000000001	0.00033676388347689886
0.9390000000000001	0.0003367703244613379
0.9400000000000001	0.0003367767449564532
0.9410000000000001	0.0003367831450536686
0.9420000000000001	0.0003367895248444081
0.9430000000000001	0.00033679588442009557
0.9440000000000001	0.000336802223872155
0.9450000000000001	0.00033680854329201025
0.9460000000000001	0.0003368148427710853
0.9470000000000001	0.00033682112240080407
0.9480000000000001	0.00033682738227259053
0.9490000000000001	0.00033683362247786855
0.9500000000000001	0.0003368398431080621
0.9510000000000001	0.0003368460442545951
0.9520000000000001	0.0003368522260088915
0.9530000000000001	0.0003368583884623752
0.9540000000000001	0.0003368645317064701
0.9550000000000001	0.00033687065583260027
0.9560000000000001	0.0003368767609321895
0.9570000000000001	0.0003368828470966618
0.9580000000000001	0.00033688891441744105
0.9590000000000001	0.0003368949629859512
0.96	0.00033690099289361623
0.961	0.00033690700423186
0.962	0.0003369129970921065
0.963	0.00033691897158876383
0.964	0.000336924927994967
0.965	0.0003369308663674758
0.966	0.0003369367867062902
0.967	0.0003369426890114102
0.968	0.0003369485732828358
0.969	0.00033695443952056706
0.97	0.00033696028772460393
0.971	0.0003369661178949464
0.972	0.00033697193003159447
0.973	0.0003369777241345482
0.974	0.00033698350020380753
0.975	0.00033698925823937503
0.976	0.00033699499868757753
0.977	0.0003370007219904554
0.978	0.00033700642814800863
0.979	0.0003370121171602373
0.98	0.0003370177890271413
0.981	0.00033702344374872075
0.982	0.0003370290813249756
0.983	0.0003370347017559058
0.984	0.00033704030504151146
0.985	0.00033704589118179243
0.986	0.00033705146017674886
0.987	0.0003370570120263807
0.988	0.0003370625468828042
0.989	0.000337068065362784
0.99	0.00033707356753178954
0.991	0.0003370790533898208
0.992	0.0003370845229368778
0.993	0.00033708997617296055
0.994	0.00033709541309806903
0.995	0.00033710083371220323
0.996	0.00033710623801536316
0.997	0.0003371116260075488
0.998	0.00033711699768876026
0.999	0.00033712235305899743
1.	0.0003371276922943495

==> con8_0.0001.dat <==
0.	0.00007099580994498526
0.001	0.00007100470924704934
0.002	0.00007103138009398541
0.003	0.00007107575310284995
0.004	0.00007113769004044764
0.005	0.00007121701459817161
0.006	0.00007131348020828157
0.007	0.00007142680866504868
0.008	0.00007155664517215727
0.009000000000000001	0.00007170260315335579
0.01	0.00007186422533156091
0.011	0.00007204100909996436
0.012	0.00007223238802830627
0.013000000000000001	0.00007243774427905406
0.014	0.00007265640184371522
0.015	0.00007288762328467034
0.016	0.0000731306196277318
0.017	0.00007338453605905034
0.018000000000000002	0.00007364846542934931
0.019	0.0000739214298188119
0.02	0.00007420240877608628
0.021	0.00007449030760679996
0.022	0.00007478397608132119
0.023	0.00007508220615063894
0.024	0.00007538373249341973
0.025	0.00007568723960570306
0.026000000000000002	0.00007599135587548335
0.027	0.0000762946594293919
0.028	0.00007659568571757659
0.029	0.00007689293042970935
0.03	0.00007718485783632
0.031	0.00007746990713061062
0.032	0.00007774650435285506
0.033	0.00007801307403905943
0.034	0.00007826805243555745
0.035	0.00007850990397270433
0.036000000000000004	0.00007873713957776611
0.037	0.00007894832416672954
0.038	0.0000791420959942851
0.039	0.00007931720962059607
0.04	0.00007947254994181319
0.041	0.00007960714617912123
0.042	0.00007972019971272005
0.043000000000000003	0.00007981110608142205
0.044	0.00007987947607561136
0.045	0.00007992515591488767
0.046	0.00007994824452502523
0.047	0.00007994910418199708
0.048	0.00007992836563319057
0.049	0.00007988693097291675
0.05	0.00007982597026077701
0.051000000000000004	0.00007974693571962959
0.052000000000000005	0.00007965152329924133
0.053	0.00007954166683428896
0.054	0.00007941947705976218
0.055	0.00007928724588399969
0.056	0.000079147404572588
0.057	0.00007900247712878211
0.058	0.00007885502531395192
0.059000000000000004	0.00007870760309899656
0.06	0.00007856270201082707
0.061	0.00007842270222224504
0.062	0.00007828990933422436
0.063	0.00007816629146543559
0.064	0.00007805350615231431
0.065	0.00007795306888624063
0.066	0.00007786601834196383
0.067	0.00007779299849585606
0.068	0.00007773416011776922
0.069	0.00007768911152824495
0.07	0.00007765687207493408
0.07100000000000001	0.00007763580384747814
0.07200000000000001	0.00007762362123332669
0.073	0.00007761717105673437
0.074	0.00007761257124472294
0.075	0.00007760498537632986
0.076	0.00007758866720637034
0.077	0.00007755692062613136
0.078	0.00007750208679447805
0.079	0.00007741557513406428
0.08	0.00007728792073230846
0.081	0.00007710887664932616
0.082	0.00007686755547434182
0.083	0.00007655264311123501
0.084	0.00007615263032692459
0.085	0.00007565605558642402
0.08600000000000001	0.0000750518107231854
0.08700000000000001	0.00007432947168159568
0.088	0.00007347956678579223
0.089	0.00007249384869146063
0.09	0.00007136562532850468
0.091	0.00007008989570793305
0.092	0.00006866359352915743
0.093	0.00006708528663529697
0.094	0.00006535573701586105
0.095	0.00006347750439522225
0.096	0.00006145492067012904
0.097	0.0000592939026876033
0.098	0.00005700175689361799
0.099	0.00005458694635036391
0.1	0.0000520588465006152
0.101	0.000049427495500964396
0.10200000000000001	0.000046703347153186124
0.10300000000000001	0.000043897039817011894
0.10400000000000001	0.000041019191762317466
0.105	0.00003808022265980848
0.106	0.00003509020339322628
0.107	0.000032058736749634936
0.108	0.00002899486368427605
0.109	0.00002590700739701302
0.11	0.000022802935702932874
0.111	0.000019689759229936245
0.112	0.000016573924256868917
0.113	0.00001346124738240241
0.114	0.000010356948737775159
0.115	7.265699673287524e-6
0.116	4.19166275638688e-6
0.117	1.1385551757479205e-6
0.11800000000000001	-1.8903029989137626e-6
0.11900000000000001	-4.891938161014769e-6
0.12	-7.86367582156689e-6
0.121	-0.000010803098129423835
0.122	-0.000013708001781066475
0.123	-0.0000165763822950459
0.124	-0.00001940637552858597
0.125	-0.000022196271689358672
0.126	-0.000024944474846600724
0.127	-0.00002764949615565939
0.128	-0.000030309957388865672
0.129	-0.000032924564868195335
0.13	-0.00003549212886381863
0.131	-0.00003801154778356608
0.132	-0.00004048181607232061
0.133	-0.000042902025787738254
0.134	-0.00004527137018795649
0.135	-0.00004758914384491358
0.136	-0.00004985474508281793
0.137	-0.0000520676806337087
0.138	-0.00005422756765412225
0.139	-0.000056334128847801514
0.14	-0.00005838719879184953
0.14100000000000001	-0.000060386719601355636
0.14200000000000002	-0.00006233273984421175
0.14300000000000002	-0.00006422541196089938
0.14400000000000002	-0.00006606498887368221
0.145	-0.00006785182002119163
0.146	-0.00006958634674940335
0.147	-0.000071269097187744
0.148	-0.0000729006793143117
0.149	-0.00007448178316920751
0.15	-0.00007601315726212924
0.151	-0.00007749562395703467
0.152	-0.00007893005548730008
0.153	-0.00008031737952711161
0.154	-0.00008165856665233215
0.155	-0.00008295462655347332
0.156	-0.00008420660348627472
0.157	-0.00008541556561567412
0.158	-0.00008658260776637067
0.159	-0.00008770883814352792
0.16	-0.00008879538054110132
0.161	-0.00008984336465056987
0.162	-0.0000908539254372199
0.163	-0.00009182819600748619
0.164	-0.00009276730789704864
0.165	-0.00009367238368297063
0.166	-0.00009454453838912553
0.167	-0.0000953848728093242
0.168	-0.00009619447464604281
0.169	-0.00009697441369679666
0.17	-0.00009772574162404878
0.171	-0.00009844948986519664
0.17200000000000001	-0.00009914666860711179
0.17300000000000001	-0.00009981826751404949
0.17400000000000002	-0.00010046525243295417
0.17500000000000002	-0.00010108854988995038
0.176	-0.00010168907408364365
0.177	-0.00010226773431458906
0.178	-0.00010282538585094334
0.179	-0.0001033628505543413
0.18	-0.00010388094979141476
0.181	-0.00010438048509029725
0.182	-0.00010486219668836492
0.183	-0.0001053268130859567
0.184	-0.00010577506081635401
0.185	-0.00010620762329730986
0.186	-0.00010662514264359139
0.187	-0.00010702825937183997
0.188	-0.00010741760332936663
0.189	-0.00010779374851495464
0.19	-0.00010815725097421868
0.191	-0.00010850866635016259
0.192	-0.00010884852364466345
0.193	-0.00010917731021707202
0.194	-0.00010949550993458931
0.195	-0.00010980359342347212
0.196	-0.00011010199232514424
0.197	-0.00011039113143777052
0.198	-0.00011067142649649029
0.199	-0.00011094325747967545
0.2	-0.00011120699598551393
0.201	-0.00011146300769911583
0.202	-0.00011171162655754138
0.203	-0.00011195317655706927
0.20400000000000001	-0.00011218797769674752
0.20500000000000002	-0.00011241632307638337
0.20600000000000002	-0.00011263849514385409
0.20700000000000002	-0.00011285477545524566
0.20800000000000002	-0.00011306542129130888
0.209	-0.00011327067278206207
0.21	-0.00011347076987113098
0.211	-0.0001136659488372378
0.212	-0.000113856419953978
0.213	-0.00011404238395774535
0.214	-0.00011422404162220611
0.215	-0.00011440158823974557
0.216	-0.00011457519633888095
0.217	-0.00011474503338844906
0.218	-0.00011491126686920174
0.219	-0.00011507405642899981
0.22	-0.00011523354431946397
0.221	-0.00011538987065242173
0.222	-0.00011554317605931567
0.223	-0.0001156935936741295
0.224	-0.00011584123779813449
0.225	-0.00011598622098400732
0.226	-0.00011612865578442473
0.227	-0.0001162686549468078
0.228	-0.00011640632213584741
0.229	-0.00011654174681140786
0.23	-0.00011667501756724564
0.231	-0.00011680622299711724
0.232	-0.00011693545161136712
0.233	-0.00011706278344553631
0.234	-0.00011718828905917974
0.23500000000000001	-0.00011731203864323246
0.23600000000000002	-0.00011743410238862949
0.23700000000000002	-0.00011755455155631083
0.23800000000000002	-0.0001176734504935786
0.23900000000000002	-0.00011779085192574934
0.24	-0.00011790680817086933
0.241	-0.00011802137154698483
0.242	-0.00011813459437214208
0.243	-0.00011824652912275844
0.244	-0.00011835722770482805
0.245	-0.0001184667307104059
0.246	-0.00011857507603885288
0.247	-0.00011868230158952984
0.248	-0.00011878844526179766
0.249	-0.00011889354495501724
0.25	-0.00011899763825308348
0.251	-0.00011910075746771317
0.252	-0.00011920293135646262
0.253	-0.00011930418863270896
0.254	-0.0001194045580098293
0.255	-0.00011950406820120075
0.256	-0.00011960274844103439
0.257	-0.00011970063096243007
0.258	-0.00011979773614054303
0.259	-0.00011989408137944108
0.26	-0.00011998968408319209
0.261	-0.00012008456165586386
0.262	-0.00012017873150152426
0.263	-0.00012027221102424111
0.264	-0.00012036501762808224
0.265	-0.0001204571687171155
0.266	-0.00012054868169540871
0.267	-0.00012063957413919469
0.268	-0.00012072986609505646
0.269	-0.00012081957042462001
0.27	-0.00012090869731132817
0.271	-0.00012099725693862381
0.272	-0.00012108525948994975
0.273	-0.00012117271514874885
0.274	-0.00012125963409846393
0.275	-0.00012134602652253787
0.276	-0.00012143190260441349
0.277	-0.00012151727252753363
0.278	-0.00012160214650669483
0.279	-0.0001216865362662258
0.28	-0.00012177044991646405
0.281	-0.00012185389353853003
0.28200000000000003	-0.00012193687321354422
0.28300000000000003	-0.00012201939502262706
0.28400000000000003	-0.00012210146504689902
0.28500000000000003	-0.0001221830893674806
0.28600000000000003	-0.00012226427406549222
0.28700000000000003	-0.00012234502522205437
0.28800000000000003	-0.0001224253489182875
0.289	-0.0001225052512359615
0.29	-0.00012258473907595657
0.291	-0.00012266381769770015
0.292	-0.00012274249088180047
0.293	-0.0001228207624088658
0.294	-0.00012289863605950436
0.295	-0.0001229761156143244
0.296	-0.00012305320485393422
0.297	-0.00012312990755894199
0.298	-0.000123206227509956
0.299	-0.00012328216848758448
0.3	-0.0001233577342724357
0.301	-0.000123432929045884
0.302	-0.00012350775634896105
0.303	-0.00012358221869751914
0.304	-0.0001236563186031545
0.305	-0.00012373005857746328
0.306	-0.00012380344113204167
0.307	-0.00012387646877848584
0.308	-0.00012394914402839198
0.309	-0.00012402146939335628
0.31	-0.0001240934473849749
0.311	-0.000124165080514844
0.312	-0.00012423637146576189
0.313	-0.00012430732270964778
0.314	-0.0001243779360971629
0.315	-0.00012444821346687562
0.316	-0.00012451815665735444
0.317	-0.00012458776750716772
0.318	-0.00012465704785488387
0.319	-0.00012472599953907134
0.32	-0.00012479462439829854
0.321	-0.0001248629242711339
0.322	-0.0001249309009961458
0.323	-0.00012499855653041658
0.324	-0.00012506589284040629
0.325	-0.00012513291138710957
0.326	-0.00012519961360751248
0.327	-0.000125266000938601
0.328	-0.00012533207481736115
0.329	-0.00012539783668077896
0.33	-0.00012546328796584046
0.331	-0.00012552843010953162
0.332	-0.0001255932645488385
0.333	-0.00012565779272074706
0.334	-0.00012572201606224337
0.335	-0.0001257859360103134
0.336	-0.00012584955400309102
0.337	-0.00012591287159984007
0.338	-0.00012597589019155308
0.339	-0.00012603861103184074
0.34	-0.00012610103537431369
0.341	-0.00012616316447258257
0.342	-0.00012622499958025806
0.343	-0.00012628654195095078
0.34400000000000003	-0.0001263477928382714
0.34500000000000003	-0.00012640875349583056
0.34600000000000003	-0.00012646942517723894
0.34700000000000003	-0.00012652980913610716
0.34800000000000003	-0.0001265899066260459
0.34900000000000003	-0.00012664971890066575
0.35000000000000003	-0.0001267092472270429
0.35100000000000003	-0.00012676849292156725
0.352	-0.00012682745717705927
0.353	-0.00012688614116499792
0.354	-0.00012694454605686214
0.355	-0.00012700267302413092
0.356	-0.00012706052323828315
0.357	-0.0001271180978707978
0.358	-0.0001271753980931538
0.359	-0.00012723242507683012
0.36	-0.0001272891799933057
0.361	-0.0001273456640140595
0.362	-0.00012740187831057045
0.363	-0.00012745782405431752
0.364	-0.00012751350241677964
0.365	-0.00012756891456943575
0.366	-0.0001276240616837648
0.367	-0.00012767894493124574
0.368	-0.00012773356548303176
0.369	-0.0001277879244937045
0.37	-0.00012784202309776751
0.371	-0.0001278958624290929
0.372	-0.00012794944362155277
0.373	-0.00012800276780901916
0.374	-0.00012805583612536417
0.375	-0.00012810864970445987
0.376	-0.00012816120968017837
0.377	-0.00012821351718639168
0.378	-0.00012826557335697195
0.379	-0.0001283173793257912
0.38	-0.00012836893622672157
0.381	-0.00012842024519363508
0.382	-0.00012847130736040385
0.383	-0.00012852212386089994
0.384	-0.00012857269582899542
0.385	-0.00012862302439856237
0.386	-0.00012867311070345616
0.387	-0.00012872295585679202
0.388	-0.0001287725609477922
0.389	-0.0001288219270717446
0.39	-0.00012887105532393713
0.391	-0.00012891994679965765
0.392	-0.00012896860259419408
0.393	-0.00012901702380283437
0.394	-0.00012906521152086635
0.395	-0.00012911316684357794
0.396	-0.00012916089086625706
0.397	-0.00012920838468419158
0.398	-0.00012925564939266943
0.399	-0.00012930268608697852
0.4	-0.0001293494958624067
0.401	-0.00012939607981424193
0.402	-0.00012944243903777208
0.403	-0.00012948857462828504
0.404	-0.0001295344876810687
0.405	-0.00012958017929141103
0.406	-0.00012962565055459985
0.40700000000000003	-0.0001296709025659231
0.40800000000000003	-0.00012971593642078984
0.40900000000000003	-0.0001297607532041998
0.41000000000000003	-0.00012980535395383085
0.41100000000000003	-0.00012984973969669503
0.41200000000000003	-0.00012989391145980437
0.41300000000000003	-0.00012993787027017092
0.41400000000000003	-0.0001299816171548067
0.41500000000000004	-0.0001300251531407238
0.41600000000000004	-0.0001300684792549342
0.417	-0.00013011159652444995
0.418	-0.00013015450597628312
0.419	-0.0001301972086374457
0.42	-0.00013023970553494976
0.421	-0.00013028199769580734
0.422	-0.00013032408614703045
0.423	-0.00013036597191563116
0.424	-0.0001304076560286215
0.425	-0.00013044913951301348
0.426	-0.0001304904233958192
0.427	-0.00013053150870405062
0.428	-0.00013057239646471983
0.429	-0.00013061308770483885
0.43	-0.00013065358345141974
0.431	-0.0001306938847314745
0.432	-0.0001307339925720152
0.433	-0.00013077390800005385
0.434	-0.00013081363204260252
0.435	-0.00013085316572667322
0.436	-0.00013089251007927802
0.437	-0.00013093166612739417
0.438	-0.00013097063486157767
0.439	-0.00013100941720254074
0.44	-0.0001310480140682139
0.441	-0.00013108642637652758
0.442	-0.00013112465504541224
0.443	-0.0001311627009927984
0.444	-0.00013120056513661648
0.445	-0.000131238248394797
0.446	-0.00013127575168527035
0.447	-0.00013131307592596705
0.448	-0.00013135022203481756
0.449	-0.00013138719092975232
0.45	-0.00013142398352870185
0.451	-0.00013146060074959657
0.452	-0.00013149704351036697
0.453	-0.0001315333127289435
0.454	-0.00013156940932325666
0.455	-0.00013160533421123686
0.456	-0.00013164108831081463
0.457	-0.0001316766725399204
0.458	-0.00013171208781648466
0.459	-0.00013174733505843787
0.46	-0.00013178241518371048
0.461	-0.00013181732911023296
0.462	-0.00013185207775593582
0.463	-0.00013188666203874946
0.464	-0.00013192108287660438
0.465	-0.00013195534118743107
0.466	-0.00013198943788915996
0.467	-0.00013202337390519982
0.468	-0.00013205715008770427
0.46900000000000003	-0.0001320907672364176
0.47000000000000003	-0.0001321242261509364
0.47100000000000003	-0.00013215752763085737
0.47200000000000003	-0.00013219067247577712
0.47300000000000003	-0.00013222366148529235
0.47400000000000003	-0.00013225649545899968
0.47500000000000003	-0.00013228917519649575
0.47600000000000003	-0.00013232170149737725
0.47700000000000004	-0.0001323540751612408
0.47800000000000004	-0.00013238629698768308
0.47900000000000004	-0.00013241836777630068
0.48	-0.00013245028832669034
0.481	-0.00013248205943844864
0.482	-0.00013251368191117226
0.483	-0.00013254515654445784
0.484	-0.00013257648413790208
0.485	-0.00013260766549110154
0.486	-0.00013263870140365296
0.487	-0.00013266959267515293
0.488	-0.00013270034010519813
0.489	-0.0001327309444933852
0.49	-0.00013276140663931083
0.491	-0.0001327917273425716
0.492	-0.00013282190740276424
0.493	-0.00013285194761948534
0.494	-0.00013288184879233156
0.495	-0.0001329116117208996
0.496	-0.00013294123721659866
0.497	-0.00013297072604222831
0.498	-0.0001330000788860734
0.499	-0.00013302929643495783
0.5	-0.00013305837937570546
0.501	-0.00013308732839514012
0.502	-0.00013311614418008572
0.503	-0.0001331448274173661
0.504	-0.00013317337879380513
0.505	-0.00013320179899622666
0.506	-0.00013323008871145457
0.507	-0.00013325824862631274
0.508	-0.000133286279427625
0.509	-0.00013331418180221525
0.51	-0.00013334195643690733
0.511	-0.00013336960401852513
0.512	-0.00013339712523389248
0.513	-0.00013342452076983328
0.514	-0.00013345179131317138
0.515	-0.00013347893755073063
0.516	-0.00013350596016933493
0.517	-0.00013353285985580812
0.518	-0.00013355963729697406
0.519	-0.00013358629317965665
0.52	-0.0001336128281906797
0.521	-0.00013363924301686714
0.522	-0.0001336655383450428
0.523	-0.00013369171486203054
0.524	-0.00013371777325465423
0.525	-0.00013374371425560794
0.526	-0.00013376953863994694
0.527	-0.00013379524699009613
0.528	-0.00013382083987618722
0.529	-0.00013384631786835207
0.53	-0.00013387168153672244
0.531	-0.00013389693145143009
0.532	-0.0001339220681826068
0.533	-0.00013394709230038441
0.534	-0.00013397200437489465
0.535	-0.00013399680497626934
0.536	-0.00013402149467464024
0.537	-0.00013404607404013914
0.538	-0.00013407054364289784
0.539	-0.0001340949040530481
0.54	-0.0001341191558407217
0.541	-0.0001341432995760505
0.542	-0.00013416733582916618
0.543	-0.00013419126517020058
0.544	-0.00013421508816928549
0.545	-0.00013423880539655266
0.546	-0.0001342624174221339
0.547	-0.00013428592481616098
0.548	-0.00013430932814876572
0.549	-0.00013433262799007986
0.55	-0.00013435582491023518
0.551	-0.00013437891947936352
0.552	-0.00013440191226759662
0.553	-0.0001344248038450663
0.554	-0.00013444759478190428
0.555	-0.00013447028564824242
0.556	-0.00013449287701421245
0.557	-0.00013451536944994618
0.558	-0.0001345377635255754
0.559	-0.00013456005981123185
0.56	-0.000134582258893784
0.561	-0.0001346043614101464
0.562	-0.00013462636784761903
0.5630000000000001	-0.00013464827867026274
0.5640000000000001	-0.00013467009434213836
0.5650000000000001	-0.00013469181532730674
0.5660000000000001	-0.0001347134420898287
0.5670000000000001	-0.0001347349750937651
0.5680000000000001	-0.0001347564148031768
0.5690000000000001	-0.00013477776168212459
0.5700000000000001	-0.00013479901619466934
0.5710000000000001	-0.00013482017880487188
0.5720000000000001	-0.00013484124997679308
0.5730000000000001	-0.00013486223017449377
0.5740000000000001	-0.0001348831198620348
0.5750000000000001	-0.00013490391950347696
0.5760000000000001	-0.00013492462956288115
0.577	-0.0001349452505043082
0.578	-0.0001349657827918189
0.579	-0.00013498622688947417
0.58	-0.0001350065832613348
0.581	-0.00013502685237146167
0.582	-0.00013504703468391558
0.583	-0.0001350671306627574
0.584	-0.00013508714077204792
0.585	-0.00013510706547584806
0.586	-0.0001351269052382186
0.587	-0.00013514666052322043
0.588	-0.00013516633179491434
0.589	-0.0001351859195173612
0.59	-0.00013520542415462186
0.591	-0.00013522484617075714
0.592	-0.0001352441860298279
0.593	-0.00013526344419589496
0.594	-0.0001352826211330192
0.595	-0.00013530171731003382
0.596	-0.00013532073324459075
0.597	-0.0001353396693492961
0.598	-0.00013535852600244118
0.599	-0.00013537730358231738
0.6	-0.00013539600246721602
0.601	-0.00013541462303542847
0.602	-0.00013543316566524605
0.603	-0.00013545163073496014
0.604	-0.0001354700186228621
0.605	-0.00013548832970724324
0.606	-0.00013550656436639493
0.607	-0.0001355247229786085
0.608	-0.00013554280592217532
0.609	-0.00013556081357538673
0.61	-0.00013557874631653407
0.611	-0.00013559660452390872
0.612	-0.000135614388575802
0.613	-0.00013563209885050526
0.614	-0.00013564973572630987
0.615	-0.00013566729958150716
0.616	-0.0001356847907943885
0.617	-0.0001357022097432452
0.618	-0.00013571955680636864
0.619	-0.00013573683236205015
0.62	-0.0001357540367885811
0.621	-0.00013577117046425285
0.622	-0.0001357882337673567
0.623	-0.00013580522707618405
0.624	-0.0001358221507690262
0.625	-0.00013583900522417454
0.626	-0.0001358557908199204
0.627	-0.0001358725079345551
0.628	-0.00013588915694637008
0.629	-0.0001359057382336566
0.63	-0.00013592225217585208
0.631	-0.00013593869926217111
0.632	-0.00013595507988835854
0.633	-0.00013597139435340727
0.634	-0.0001359876429563102
0.635	-0.0001360038259960601
0.636	-0.0001360199437716499
0.637	-0.00013603599658207243
0.638	-0.00013605198472632058
0.639	-0.0001360679085033872
0.64	-0.00013608376821226515
0.641	-0.0001360995641519473
0.642	-0.00013611529662142655
0.643	-0.0001361309659196957
0.644	-0.0001361465723457476
0.645	-0.0001361621161985752
0.646	-0.00013617759777717132
0.647	-0.0001361930173805288
0.648	-0.0001362083753076405
0.649	-0.00013622367185749934
0.65	-0.00013623890732909812
0.651	-0.00013625408202142976
0.652	-0.00013626919623348707
0.653	-0.00013628425026426292
0.654	-0.00013629924441275023
0.655	-0.00013631417897794182
0.656	-0.00013632905425883053
0.657	-0.00013634387055440927
0.658	-0.0001363586281636709
0.659	-0.00013637332738560822
0.66	-0.00013638796851921418
0.661	-0.0001364025518634816
0.662	-0.00013641707771740332
0.663	-0.00013643154637997225
0.664	-0.00013644595815018125
0.665	-0.00013646031332702313
0.666	-0.00013647461220949082
0.667	-0.00013648885509657714
0.668	-0.00013650304228727495
0.669	-0.00013651717408057716
0.67	-0.00013653125077547657
0.671	-0.0001365452726709661
0.672	-0.00013655924006603857
0.673	-0.00013657315329005938
0.674	-0.00013658701270359197
0.675	-0.00013660081854809298
0.676	-0.00013661457105758698
0.677	-0.00013662827046609849
0.678	-0.00013664191700765209
0.679	-0.00013665551091627235
0.68	-0.00013666905242598382
0.681	-0.00013668254177081108
0.682	-0.00013669597918477866
0.683	-0.00013670936490191112
0.684	-0.00013672269915623305
0.685	-0.00013673598218176902
0.686	-0.00013674921421254354
0.687	-0.00013676239548258122
0.6880000000000001	-0.00013677552622590658
0.6890000000000001	-0.0001367886066765442
0.6900000000000001	-0.00013680163706851863
0.6910000000000001	-0.00013681461763585446
0.6920000000000001	-0.00013682754861257622
0.6930000000000001	-0.0001368404302327085
0.6940000000000001	-0.00013685326273027583
0.6950000000000001	-0.00013686604633930278
0.6960000000000001	-0.00013687878129381393
0.6970000000000001	-0.0001368914678278338
0.6980000000000001	-0.000136904106175387
0.6990000000000001	-0.00013691669657049806
0.7000000000000001	-0.00013692923924719155
0.7010000000000001	-0.00013694173443949204
0.7020000000000001	-0.00013695418238142407
0.7030000000000001	-0.00013696658330701218
0.704	-0.00013697893745028098
0.705	-0.00013699124504525502
0.706	-0.00013700350632595885
0.707	-0.00013701572152641703
0.708	-0.00013702789088065412
0.709	-0.00013704001462269469
0.71	-0.0001370520929865633
0.711	-0.0001370641262062845
0.712	-0.00013707611451588283
0.713	-0.0001370880581493829
0.714	-0.00013709995734080926
0.715	-0.00013711181232797085
0.716	-0.0001371236234046365
0.717	-0.00013713539078757828
0.718	-0.00013714711466105475
0.719	-0.0001371587952093244
0.72	-0.00013717043261664576
0.721	-0.00013718202706727736
0.722	-0.00013719357874547776
0.723	-0.00013720508783550541
0.724	-0.0001372165545216189
0.725	-0.00013722797898807671
0.726	-0.0001372393614191374
0.727	-0.00013725070199905944
0.728	-0.00013726200091210142
0.729	-0.0001372732583425218
0.73	-0.00013728447447457917
0.731	-0.000137295649492532
0.732	-0.00013730678358063884
0.733	-0.0001373178769231582
0.734	-0.00013732892970434862
0.735	-0.0001373399421084686
0.736	-0.0001373509143197767
0.737	-0.0001373618465225314
0.738	-0.00013737273890099123
0.739	-0.00013738359163941474
0.74	-0.00013739440492206045
0.741	-0.00013740517893318687
0.742	-0.00013741591385705256
0.743	-0.00013742660987791597
0.744	-0.00013743726718003568
0.745	-0.00013744788594767022
0.746	-0.0001374584663650781
0.747	-0.0001374690086165178
0.748	-0.0001374795128862479
0.749	-0.00013748997935852692
0.75	-0.00013750040821761334
0.751	-0.00013751079964776573
0.752	-0.0001375211538332426
0.753	-0.00013753147095830248
0.754	-0.00013754175120720387
0.755	-0.0001375519947642053
0.756	-0.00013756220181356533
0.757	-0.00013757237253954243
0.758	-0.00013758250713970962
0.759	-0.0001375926058005123
0.76	-0.00013760266867023926
0.761	-0.00013761269589663706
0.762	-0.0001376226876274522
0.763	-0.0001376326440104312
0.764	-0.00013764256519332055
0.765	-0.00013765245132386675
0.766	-0.00013766230254981632
0.767	-0.00013767211901891577
0.768	-0.0001376819008789116
0.769	-0.00013769164827755033
0.77	-0.00013770136136257845
0.771	-0.00013771104028174248
0.772	-0.0001377206851827889
0.773	-0.00013773029621346426
0.774	-0.00013773987352151503
0.775	-0.00013774941725468775
0.776	-0.00013775892756072889
0.777	-0.00013776840458738497
0.778	-0.0001377778484824025
0.779	-0.00013778725939352803
0.78	-0.000137796637468508
0.781	-0.00013780598285508894
0.782	-0.00013781529570101736
0.783	-0.00013782457615403977
0.784	-0.00013783382436190268
0.785	-0.0001378430404723526
0.786	-0.000137852224633136
0.787	-0.00013786137699199944
0.788	-0.0001378704976966894
0.789	-0.00013787958689495238
0.79	-0.0001378886447345349
0.791	-0.0001378976713631835
0.792	-0.0001379066669286446
0.793	-0.00013791563157866478
0.794	-0.00013792456546099052
0.795	-0.00013793346872336833
0.796	-0.00013794234151354474
0.797	-0.0001379511839792662
0.798	-0.0001379599962682793
0.799	-0.00013796877852833046
0.8	-0.00013797753090679044
0.801	-0.00013798625353819626
0.802	-0.00013799494654138778
0.803	-0.00013800361003424947
0.804	-0.00013801224413466582
0.805	-0.00013802084896052128
0.806	-0.00013802942462970037
0.807	-0.00013803797126008753
0.808	-0.00013804648896956724
0.809	-0.00013805497787602397
0.81	-0.0001380634380973422
0.811	-0.00013807186975140645
0.812	-0.00013808027295610111
0.8130000000000001	-0.00013808864782931073
0.8140000000000001	-0.00013809699448891975
0.8150000000000001	-0.00013810531305281267
0.8160000000000001	-0.00013811360363887392
0.8170000000000001	-0.00013812186636498803
0.8180000000000001	-0.00013813010134903944
0.8190000000000001	-0.00013813830870891262
0.8200000000000001	-0.00013814648856249207
0.8210000000000001	-0.00013815464102766225
0.8220000000000001	-0.00013816276622230766
0.8230000000000001	-0.00013817086426431272
0.8240000000000001	-0.00013817893527156197
0.8250000000000001	-0.00013818697936193985
0.8260000000000001	-0.00013819499665333084
0.8270000000000001	-0.00013820298726361944
0.8280000000000001	-0.00013821095131069007
0.8290000000000001	-0.00013821888891242726
0.8300000000000001	-0.00013822680018671547
0.8310000000000001	-0.00013823468525143916
0.8320000000000001	-0.00013824254422448282
0.833	-0.00013825037722373093
0.834	-0.00013825818436706793
0.835	-0.00013826596577237835
0.836	-0.00013827372155754663
0.837	-0.00013828145184045725
0.838	-0.00013828915673899468
0.839	-0.00013829683637104343
0.84	-0.00013830449085448792
0.841	-0.00013831212030721268
0.842	-0.00013831972484711059
0.843	-0.00013832730462045567
0.844	-0.00013833485975353965
0.845	-0.000138342390337348
0.846	-0.00013834989646286633
0.847	-0.00013835737822108016
0.848	-0.00013836483570297503
0.849	-0.00013837226899953648
0.85	-0.00013837967820175007
0.851	-0.00013838706340060135
0.852	-0.00013839442468707586
0.853	-0.00013840176215215914
0.854	-0.00013840907588683675
0.855	-0.00013841636598209422
0.856	-0.00013842363252891711
0.857	-0.00013843087561829097
0.858	-0.00013843809534120133
0.859	-0.00013844529178863376
0.86	-0.00013845246505157376
0.861	-0.00013845961522100693
0.862	-0.00013846674238791878
0.863	-0.00013847384664329487
0.864	-0.00013848092807812077
0.865	-0.00013848798678338197
0.866	-0.00013849502285006408
0.867	-0.00013850203636915257
0.868	-0.00013850902743163307
0.869	-0.00013851599612849108
0.87	-0.00013852294255071215
0.871	-0.00013852986678928182
0.872	-0.00013853676893518566
0.873	-0.00013854364914910614
0.874	-0.00013855050763064827
0.875	-0.00013855734445993904
0.876	-0.00013856415971529168
0.877	-0.00013857095347501948
0.878	-0.0001385777258174357
0.879	-0.00013858447682085353
0.88	-0.00013859120656358628
0.881	-0.00013859791512394718
0.882	-0.0001386046025802495
0.883	-0.0001386112690108065
0.884	-0.00013861791449393138
0.885	-0.00013862453910793744
0.886	-0.00013863114293113793
0.887	-0.0001386377260418461
0.888	-0.0001386442885183752
0.889	-0.00013865083043903848
0.89	-0.00013865735188214922
0.891	-0.00013866385292602063
0.892	-0.000138670333648966
0.893	-0.00013867679412929857
0.894	-0.0001386832344453316
0.895	-0.00013868965467537833
0.896	-0.000138696054897752
0.897	-0.00013870243519076593
0.898	-0.0001387087956327333
0.899	-0.00013871513630196738
0.9	-0.00013872145727678145
0.901	-0.00013872775863548877
0.902	-0.00013873404045640255
0.903	-0.00013874030285758633
0.904	-0.0001387465460240187
0.905	-0.00013875277003021715
0.906	-0.00013875897494382644
0.907	-0.0001387651608324913
0.908	-0.00013877132776385646
0.909	-0.00013877747580556672
0.91	-0.00013878360502526675
0.911	-0.0001387897154906013
0.912	-0.00013879580726921517
0.913	-0.00013880188042875304
0.914	-0.0001388079350368597
0.915	-0.00013881397116117985
0.916	-0.00013881998886935827
0.917	-0.00013882598822903967
0.918	-0.00013883196930786882
0.919	-0.00013883793217349042
0.92	-0.00013884387689354927
0.921	-0.00013884980353569005
0.922	-0.00013885571216755755
0.923	-0.00013886160285679652
0.924	-0.00013886747567105163
0.925	-0.0001388733306779677
0.926	-0.00013887916794518945
0.927	-0.00013888498754036159
0.928	-0.0001388907895311289
0.929	-0.0001388965739851361
0.93	-0.00013890234097002795
0.931	-0.00013890809055344916
0.932	-0.0001389138228030445
0.933	-0.00013891953778076473
0.934	-0.00013892523552761803
0.935	-0.00013893091610998486
0.936	-0.0001389365795979944
0.937	-0.00013894222606177585
0.9380000000000001	-0.00013894785557145835
0.9390000000000001	-0.00013895346819717112
0.9400000000000001	-0.0001389590640090433
0.9410000000000001	-0.00013896464307720408
0.9420000000000001	-0.00013897020547178263
0.9430000000000001	-0.00013897575126290817
0.9440000000000001	-0.00013898128052070981
0.9450000000000001	-0.0001389867933153168
0.9460000000000001	-0.00013899228971685825
0.9470000000000001	-0.0001389977697954634
0.9480000000000001	-0.00013900323362126137
0.9490000000000001	-0.00013900868126438137
0.9500000000000001	-0.0001390141127949526
0.9510000000000001	-0.00013901952828310418
0.9520000000000001	-0.00013902492779896533
0.9530000000000001	-0.00013903031141266522
0.9540000000000001	-0.00013903567919433302
0.9550000000000001	-0.00013904103121409792
0.9560000000000001	-0.00013904636754208906
0.9570000000000001	-0.00013905168824843568
0.9580000000000001	-0.0001390569934032669
0.9590000000000001	-0.00013906228307671194
0.96	-0.00013906755733889995
0.961	-0.00013907281625996014
0.962	-0.00013907805991002166
0.963	-0.00013908328837648908
0.964	-0.00013908850186560668
0.965	-0.0001390937004201207
0.966	-0.00013909888404003116
0.967	-0.00013910405272533807
0.968	-0.00013910920647604142
0.969	-0.0001391143452921412
0.97	-0.0001391194691736374
0.971	-0.00013912457812053006
0.972	-0.00013912967213281917
0.973	-0.00013913475121050468
0.974	-0.00013913981535358666
0.975	-0.00013914486456206705
0.976	-0.00013914989918013866
0.977	-0.00013915491954868885
0.978	-0.00013915992566771763
0.979	-0.00013916491753722496
0.98	-0.00013916989515721086
0.981	-0.00013917485852767535
0.982	-0.00013917980764861838
0.983	-0.00013918474252004002
0.984	-0.0001391896631419402
0.985	-0.00013919456951431896
0.986	-0.0001391994616371763
0.987	-0.00013920433951051218
0.988	-0.00013920920325228485
0.989	-0.00013921405334076258
0.99	-0.00013921888982671346
0.991	-0.00013922371271013755
0.992	-0.00013922852199103482
0.993	-0.00013923331766940524
0.994	-0.00013923809974524887
0.995	-0.00013924286821856568
0.996	-0.00013924762308935567
0.997	-0.0001392523643576188
0.998	-0.00013925709202335516
0.999	-0.0001392618060865647
1.	-0.00013926650669386024

==> mass,18_0.0001.dat <==
0.	0.0011178440446052216
0.001	0.0011174198338198464
0.002	0.0011161497803596624
0.003	0.0011140339913887985
0.004	0.0011110795905390424
0.005	0.0011072938105669585
0.006	0.001102685982017976
0.007	0.0010972681677400686
0.008	0.001091053415179561
0.009000000000000001	0.0010840581261521796
0.01	0.0010762996059126785
0.011	0.001067797790430018
0.012	0.0010585739758137657
0.013000000000000001	0.001048651847309378
0.014	0.0010380560772501179
0.015	0.0010268139086227022
0.016	0.0010149530836425463
0.017	0.0010025039149462258
0.018000000000000002	0.0009894968471536698
0.019	0.0009759646290156417
0.02	0.0009619399356677057
0.021	0.000947457237909979
0.022	0.0009325508473715019
0.023	0.000917256269173979
0.024	0.000901608811049119
0.025	0.0008856444248405402
0.026000000000000002	0.0008693985331742405
0.027	0.0008529077598891273
0.028	0.0008362066116791118
0.029	0.000819330598607043
0.03	0.0008023139588701927
0.031	0.0007851904021120615
0.032	0.0007679928354997858
0.033	0.0007507532624064583
0.034	0.0007335027868242683
0.035	0.0007162712328065831
0.036000000000000004	0.0006990872435197352
0.037	0.0006819781592668543
0.038	0.0006649698669284961
0.039	0.0006480868580123056
0.04	0.0006313520985409994
0.041	0.0006147870536833899
0.042	0.0005984117792665846
0.043000000000000003	0.0005822440512486661
0.044	0.0005663003897362793
0.045	0.0005505956742381585
0.046	0.0005351431320843457
0.047	0.0005199545320557973
0.048	0.0005050401251357853
0.049	0.0004904087768351556
0.05	0.0004760679690273886
0.051000000000000004	0.0004620233961710693
0.052000000000000005	0.00044827974721960953
0.053	0.0004348406656501809
0.054	0.0004217085579996985
0.055	0.00040888475827844967
0.056	0.0003963696455907238
0.057	0.00038416250962540347
0.058	0.00037226221213410677
0.059000000000000004	0.00036066681000779927
0.06	0.0003493737631962666
0.061	0.0003383794766371165
0.062	0.0003276800640648508
0.063	0.00031727124722898874
0.064	0.0003071482766169331
0.065	0.00029730603168060866
0.066	0.00028773907577907775
0.067	0.000278441990342589
0.068	0.0002694088473599089
0.069	0.00026063347808527707
0.07	0.0002521100026248988
0.07100000000000001	0.0002438327460956718
0.07200000000000001	0.0002357947807888719
0.073	0.0002279890806510199
0.074	0.0002204094916085723
0.075	0.00021305034248744693
0.076	0.0002059056970564962
0.077	0.0001989690822793882
0.078	0.00019223439418056455
0.079	0.00018569562565908172
0.08	0.00017934687845190937
0.081	0.00017318234349824056
0.082	0.00016719633935912746
0.083	0.0001613833132535051
0.084	0.00015573782341135863
0.085	0.00015025458646038438
0.08600000000000001	0.0001449283836585063
0.08700000000000001	0.00013975425893496417
0.088	0.00013472742505767676
0.089	0.00012984303927514285
0.09	0.00012509596436625887
0.091	0.00012048163840282502
0.092	0.00011599617129602612
0.093	0.00011163567596040638
0.094	0.00010739626531050997
0.095	0.00010327405226088108
0.096	0.00009926514972606388
0.097	0.00009536567062060258
0.098	0.00009157170384378197
0.099	0.00008787942684450683
0.1	0.00008428582141415676
0.101	0.00008078800119180454
0.10200000000000001	0.00007738307981652297
0.10300000000000001	0.00007406817092738486
0.10400000000000001	0.00007084038816346301
0.105	0.00006769684516383028
0.106	0.00006463465556755935
0.107	0.00006165087210735543
0.108	0.000058742926673731755
0.109	0.00005590869065108077
0.11	0.00005314604115807201
0.111	0.00005045285531337501
0.112	0.00004782701023565928
0.113	0.00004526638304359435
0.114	0.00004276885085584976
0.115	0.00004033228009488207
0.116	0.000037954534370641496
0.117	0.000035633946329187365
0.11800000000000001	0.00003336895417755305
0.11900000000000001	0.00003115799612277189
0.12	0.000028999510371877286
0.121	0.000026891935131902537
0.122	0.00002483370860988103
0.123	0.00002282326901284612
0.124	0.000020859030833630392
0.125	0.000018939579938186303
0.126	0.00001706374350569804
0.127	0.000015230354917978745
0.128	0.000013438247556841548
0.129	0.00001168625480409959
0.13	9.973210041565998e-6
0.131	8.297946651053914e-6
0.132	6.659291662351871e-6
0.133	5.05598738781229e-6
0.134	3.4870929973409705e-6
0.135	1.9517812714414524e-6
0.136	4.492249906172711e-7
0.1363031971487668	0.
0.1373031971487668	2.922232283371987e-6
0.1383031971487668	5.7827824273337986e-6
0.1393031971487668	8.583301410186954e-6
0.1403031971487668	0.000011325440686497696
0.1413031971487668	0.000014010852128254502
0.1423031971487668	0.000016641187971442223
0.1433031971487668	0.00001921816816006005
0.1443031971487668	0.000021743363474625366
0.1453031971487668	0.00002421795380938332
0.1463031971487668	0.000026643106548205455
0.1473031971487668	0.00002901998926389248
0.1483031971487668	0.00003134976969399687
0.1493031971487668	0.00003363361571874713
0.1503031971487668	0.00003587269534091961
0.15130319714876678	0.00003806817666751139
0.15230319714876678	0.00004022122789307825
0.15330319714876678	0.000042333017284607586
0.15430319714876678	0.00004440477616693137
0.15530319714876678	0.00004643752944259972
0.15630319714876678	0.000048432116714725056
0.15730319714876678	0.00005038937754506557
0.15830319714876678	0.000052310151533044344
0.15930319714876678	0.00005419527830861223
0.16030319714876679	0.00005604559752574512
0.16130319714876679	0.00005786194885653047
0.1623031971487668	0.00005964517198580052
0.1633031971487668	0.00006139610660627058
0.1643031971487668	0.00006311559493175112
0.1653031971487668	0.00006480450821895958
0.1663031971487668	0.00006646352932687429
0.1673031971487668	0.00006809327599087717
0.1683031971487668	0.00006969436594939754
0.1693031971487668	0.00007126741694153763
0.1703031971487668	0.00007281304670491963
0.1713031971487668	0.00007433187297373817
0.1723031971487668	0.00007582451347700436
0.1733031971487668	0.00007729158593696766
0.1743031971487668	0.00007873370806770125
0.1753031971487668	0.00008015151133955738
0.1763031971487668	0.00008154566807872542
0.1773031971487668	0.00008291665357077055
0.1783031971487668	0.00008426490752401177
0.1793031971487668	0.00008559086964227888
0.1803031971487668	0.00008689497962420318
0.1813031971487668	0.00008817767716258013
0.1823031971487668	0.00008943940194380018
0.1833031971487668	0.00009068059364734269
0.1843031971487668	0.00009190169194532816
0.1853031971487668	0.00009310313650212496
0.1863031971487668	0.00009428536697400645
0.1873031971487668	0.00009544882300885444
0.1883031971487668	0.00009659395151571836
0.18930319714876678	0.00009772122326088959
0.19030319714876678	0.00009883097823609751
0.19130319714876678	0.00009992353037797302
0.19230319714876679	0.00010099919361843056
0.1933031971487668	0.00010205828188450987
0.1943031971487668	0.00010310110909823929
0.1953031971487668	0.00010412798917651959
0.1963031971487668	0.00010513923603102633
0.1973031971487668	0.00010613516356812962
0.1983031971487668	0.00010711608568882996
0.1993031971487668	0.00010808231628870868
0.2003031971487668	0.0001090341692578922
0.2013031971487668	0.00010997196197374862
0.2023031971487668	0.00011089602384210676
0.2033031971487668	0.0001118066026778769
0.2043031971487668	0.00011270392859724659
0.2053031971487668	0.00011358823171315913
0.2063031971487668	0.00011445974213529243
0.2073031971487668	0.00011531868997004453
0.2083031971487668	0.00011616530532052538
0.20930319714876677	0.00011699981828655422
0.21030319714876677	0.00011782245896466319
0.21130319714876677	0.00011863345744810462
0.21230319714876678	0.00011943304382686394
0.21330319714876678	0.00012022144818767642
0.21430319714876678	0.00012099890440221465
0.21530319714876678	0.0001217656773355664
0.21630319714876678	0.00012252195301221442
0.21730319714876678	0.00012326789461636293
0.21830319714876678	0.0001240036653303824
0.21930319714876678	0.0001247294283348132
0.22030319714876678	0.00012544534680837357
0.22130319714876678	0.00012615158392796747
0.22230319714876678	0.00012684830286869618
0.22330319714876679	0.00012753566680387038
0.2243031971487668	0.00012821383890502448
0.2253031971487668	0.00012888298234193203
0.2263031971487668	0.00012954326028262263
0.2273031971487668	0.0001301948358933999
0.2283031971487668	0.0001308378723388607
0.2293031971487668	0.00013147253278191507
0.2303031971487668	0.00013209898524382368
0.2313031971487668	0.00013271740935969685
0.2323031971487668	0.0001333279298735896
0.2333031971487668	0.00013393066299855473
0.2343031971487668	0.0001345257249466721
0.2353031971487668	0.00013511323192905722
0.2363031971487668	0.00013569330015587028
0.2373031971487668	0.00013626604583632696
0.2383031971487668	0.00013683158517870813
0.2393031971487668	0.00013739003439037123
0.2403031971487668	0.00013794150967776095
0.2413031971487668	0.00013848612724642133
0.2423031971487668	0.00013902400330100773
0.2433031971487668	0.00013955525404529836
0.2443031971487668	0.00014007999568220735
0.2453031971487668	0.00014059834441379704
0.2463031971487668	0.00014111042096035293
0.2473031971487668	0.00014161634535373268
0.2483031971487668	0.00014211620515050812
0.2493031971487668	0.00014261008542477835
0.2503031971487668	0.0001430980712501253
0.2513031971487668	0.00014358024769962132
0.2523031971487668	0.00014405669984583487
0.2533031971487668	0.00014452751276083727
0.2543031971487668	0.00014499277151620987
0.2553031971487668	0.00014545256118305046
0.2563031971487668	0.00014590696683198032
0.2573031971487668	0.0001463560735331516
0.2583031971487668	0.00014679996635625348
0.2593031971487668	0.00014723873037052039
0.2603031971487668	0.00014767245064473825
0.2613031971487668	0.0001481012122472521
0.2623031971487668	0.00014852510943207098
0.2633031971487668	0.00014894423539581566
0.2643031971487668	0.0001493586514429832
0.2653031971487668	0.0001497684178257554
0.2663031971487668	0.00015017359479605684
0.2673031971487668	0.00015057424260555842
0.2683031971487668	0.0001509704215056808
0.2693031971487668	0.0001513621917475975
0.2703031971487668	0.00015174961358223893
0.27130319714876683	0.00015213274726029542
0.27230319714876683	0.00015251165303222072
0.27330319714876683	0.00015288639114823625
0.27430319714876683	0.00015325702185833368
0.27530319714876683	0.0001536236054122792
0.27630319714876683	0.0001539862020596169
0.27730319714876683	0.00015434487204967197
0.27830319714876683	0.00015469967563155488
0.27930319714876684	0.00015505067305416424
0.28030319714876684	0.00015539792456619074
0.2813031971487668	0.00015574149263251555
0.2823031971487668	0.00015608144684211702
0.2833031971487668	0.00015641783390836706
0.2843031971487668	0.00015675069670697137
0.2853031971487668	0.00015708007811351225
0.2863031971487668	0.00015740602100344992
0.2873031971487668	0.00015772856825212503
0.2883031971487668	0.0001580477627347596
0.2893031971487668	0.00015836364732645949
0.2903031971487668	0.00015867626490221533
0.2913031971487668	0.0001589856583369051
0.2923031971487668	0.00015929187050529514
0.2933031971487668	0.00015959494428204269
0.2943031971487668	0.00015989492254169662
0.2953031971487668	0.0001601918481586998
0.2963031971487668	0.00016048576400739078
0.2973031971487668	0.00016077671296200547
0.2983031971487668	0.00016106473789667845
0.2993031971487668	0.00016134988168544495
0.3003031971487668	0.0001616321873592561
0.3013031971487668	0.00016191170341583135
0.3023031971487668	0.00016218846721764217
0.3033031971487668	0.00016246251014173982
0.3043031971487668	0.00016273386356511384
0.3053031971487668	0.00016300255886469254
0.3063031971487668	0.0001632686274173447
0.3073031971487668	0.0001635321005998801
0.3083031971487668	0.00016379300978905024
0.3093031971487668	0.00016405138636154933
0.3103031971487668	0.0001643072616940153
0.3113031971487668	0.00016456066716303042
0.31230319714876675	0.0001648116341451224
0.31330319714876675	0.00016506019401676546
0.31430319714876676	0.00016530637815438006
0.31530319714876676	0.0001655502179343353
0.31630319714876676	0.0001657917447329487
0.31730319714876676	0.00016603098992648752
0.31830319714876676	0.0001662679848911691
0.31930319714876676	0.00016650276100316195
0.32030319714876676	0.00016673535478215938
0.32130319714876676	0.00016696580134693213
0.32230319714876676	0.0001671941231115272
0.32330319714876676	0.00016742034229277097
0.32430319714876676	0.00016764448110746091
0.32530319714876677	0.00016786656177236563
0.32630319714876677	0.00016808660650422514
0.32730319714876677	0.00016830463751975176
0.32830319714876677	0.00016852067703562984
0.32930319714876677	0.00016873474726851665
0.33030319714876677	0.0001689468704350429
0.33130319714876677	0.00016915706875181259
0.33230319714876677	0.000169365364435404
0.33330319714876677	0.0001695717797023693
0.3343031971487668	0.0001697763367692358
0.3353031971487668	0.00016997905785250602
0.3363031971487668	0.00017017996516865782
0.3373031971487668	0.0001703790809341451
0.3383031971487668	0.00017057642736539774
0.3393031971487668	0.00017077202667882286
0.3403031971487668	0.000170965901090804
0.3413031971487668	0.0001711580728177027
0.3423031971487668	0.0001713485640758578
0.3433031971487668	0.00017153739758110455
0.3443031971487668	0.00017172460076152673
0.3453031971487668	0.00017191019221235142
0.3463031971487668	0.00017209418774250058
0.3473031971487668	0.00017227660316088313
0.3483031971487668	0.00017245745427639462
0.3493031971487668	0.00017263675689791752
0.3503031971487668	0.00017281452683432075
0.3513031971487668	0.00017299077989446147
0.3523031971487668	0.00017316553188718328
0.3533031971487668	0.000173338798621318
0.3543031971487668	0.0001735105959056847
0.3553031971487668	0.00017368093954909082
0.3563031971487668	0.00017384984536033163
0.3573031971487668	0.0001740173291481908
0.3583031971487668	0.00017418340672144023
0.3593031971487668	0.000174348093888841
0.3603031971487668	0.00017451140645914233
0.3613031971487668	0.00017467336024108265
0.3623031971487668	0.00017483397104338998
0.3633031971487668	0.00017499325467478083
0.3643031971487668	0.0001751512269439617
0.3653031971487668	0.00017530790365962874
0.3663031971487668	0.00017546330063046738
0.3673031971487668	0.00017561743520976006
0.3683031971487668	0.00017577032427209258
0.3693031971487668	0.00017592197953203347
0.3703031971487668	0.0001760724125599381
0.3713031971487668	0.00017622163492615482
0.3723031971487668	0.00017636965820102543
0.3733031971487668	0.0001765164939548861
0.3743031971487668	0.0001766621537580661
0.3753031971487668	0.00017680664918088887
0.3763031971487668	0.00017694999179367204
0.3773031971487668	0.00017709219316672657
0.3783031971487668	0.0001772332648703583
0.3793031971487668	0.0001773732184748666
0.3803031971487668	0.00017751206555054574
0.3813031971487668	0.00017764981766768401
0.3823031971487668	0.00017778648639656388
0.3833031971487668	0.00017792208330746277
0.3843031971487668	0.00017805661997065265
0.3853031971487668	0.00017819010795640022
0.3863031971487668	0.00017832255883496652
0.3873031971487668	0.0001784539841766076
0.3883031971487668	0.00017858439555157492
0.3893031971487668	0.00017871380453011432
0.3903031971487668	0.00017884222292278892
0.3913031971487668	0.00017896966644473196
0.3923031971487668	0.00017909614561285346
0.3933031971487668	0.00017922166862132817
0.3943031971487668	0.0001793462436643277
0.3953031971487668	0.00017946987893602056
0.39630319714876683	0.0001795925826305729
0.39730319714876683	0.00017971436294214683
0.39830319714876683	0.00017983522806490256
0.39930319714876683	0.00017995518619299676
0.40030319714876683	0.0001800742455205838
0.40130319714876683	0.00018019241424181473
0.40230319714876683	0.00018030970055083815
0.40330319714876683	0.00018042611264179983
0.40430319714876684	0.00018054165870884308
0.40530319714876684	0.00018065634694610792
0.40630319714876684	0.0001807701855477326
0.40730319714876684	0.00018088318270785184
0.40830319714876684	0.00018099534662059904
0.40930319714876684	0.00018110668548010402
0.41030319714876684	0.00018121720748049452
0.41130319714876684	0.00018132692081589567
0.41230319714876684	0.00018143583368043052
0.41330319714876684	0.00018154395426821953
0.41430319714876684	0.00018165129077338067
0.41530319714876685	0.00018175785139003007
0.41630319714876685	0.00018186364431228098
0.41730319714876685	0.00018196867773424464
0.41830319714876685	0.0001820729598500305
0.41930319714876685	0.00018217649956281693
0.42030319714876685	0.0001822793072752391
0.42130319714876685	0.00018238138927596562
0.42230319714876685	0.00018248275139730425
0.42330319714876685	0.0001825833994715616
0.42430319714876685	0.00018268333933104335
0.42530319714876674	0.00018278257680805305
0.42630319714876674	0.00018288111773489334
0.42730319714876674	0.0001829789679438655
0.42830319714876675	0.00018307613326726932
0.42930319714876675	0.0001831726195374038
0.43030319714876675	0.00018326843258656617
0.43130319714876675	0.00018336357824705264
0.43230319714876675	0.00018345806235115847
0.43330319714876675	0.00018355189073117703
0.43430319714876675	0.0001836450692194009
0.43530319714876675	0.0001837376036481217
0.43630319714876675	0.00018382949984962942
0.43730319714876675	0.00018392076365621326
0.43830319714876675	0.00018401140090016114
0.43930319714876676	0.00018410141741375972
0.44030319714876676	0.00018419081902929483
0.44130319714876676	0.00018427961157905094
0.44230319714876676	0.00018436780089531172
0.44330319714876676	0.00018445539281035966
0.44430319714876676	0.00018454239315647604
0.44530319714876676	0.0001846288077659413
0.44630319714876676	0.00018471464247103473
0.44730319714876676	0.000184799903104035
0.44830319714876676	0.00018488459640462923
0.44930319714876676	0.0001849687286194537
0.45030319714876677	0.0001850523040340821
0.45130319714876677	0.000185135326918524
0.45230319714876677	0.0001852178015427883
0.45330319714876677	0.00018529973217688337
0.45430319714876677	0.00018538112309081682
0.45530319714876677	0.0001854619785545956
0.45630319714876677	0.00018554230283822617
0.45730319714876677	0.00018562210021171423
0.45830319714876677	0.0001857013749450652
0.4593031971487668	0.00018578013130828345
0.4603031971487668	0.0001858583735713731
0.4613031971487668	0.00018593610600433746
0.4623031971487668	0.00018601333287717936
0.4633031971487668	0.000186090058459901
0.4643031971487668	0.00018616628702250432
0.4653031971487668	0.00018624202283499023
0.4663031971487668	0.0001863172701673595
0.4673031971487668	0.00018639203328961207
0.4683031971487668	0.00018646631647174742
0.4693031971487668	0.0001865401239837647
0.4703031971487668	0.0001866134600956621
0.4713031971487668	0.00018668632907743797
0.4723031971487668	0.0001867587351990894
0.4733031971487668	0.00018683068273061347
0.4743031971487668	0.0001869021759420065
0.4753031971487668	0.00018697321910326464
0.4763031971487668	0.0001870438165598426
0.4773031971487668	0.0001871139744945864
0.4783031971487668	0.00018718369708895655
0.4793031971487668	0.00018725298736731936
0.4803031971487668	0.00018732184835404164
0.4813031971487668	0.0001873902830734895
0.4823031971487668	0.00018745829455002868
0.4833031971487668	0.00018752588580802466
0.4843031971487668	0.000187593059871843
0.4853031971487668	0.0001876598197658484
0.4863031971487668	0.00018772616851440578
0.4873031971487668	0.00018779210914187956
0.4883031971487668	0.0001878576446726339
0.4893031971487668	0.00018792277813103252
0.4903031971487668	0.00018798751254143906
0.4913031971487668	0.00018805185092821697
0.4923031971487668	0.00018811579631572916
0.4933031971487668	0.00018817935172833866
0.4943031971487668	0.0001882425201904078
0.4953031971487668	0.000188305304726299
0.4963031971487668	0.00018836770836037404
0.4973031971487668	0.00018842973411699505
0.4983031971487668	0.00018849138502052324
0.4993031971487668	0.00018855266409532008
0.5003031971487668	0.00018861357436574658
0.5013031971487668	0.0001886741188561637
0.5023031971487668	0.0001887343005909317
0.5033031971487668	0.0001887941225944111
0.5043031971487668	0.0001888535878909618
0.5053031971487668	0.0001889126995049439
0.5063031971487668	0.00018897146046071715
0.5073031971487668	0.00018902987378264073
0.5083031971487668	0.00018908794249507388
0.5093031971487668	0.0001891456696223757
0.5103031971487668	0.00018920305818890477
0.5113031971487668	0.00018926011126990785
0.5123031971487668	0.00018931683306493236
0.5133031971487668	0.00018937322644137702
0.5143031971487668	0.0001894292935518448
0.5153031971487668	0.00018948503654893912
0.5163031971487668	0.00018954045758526303
0.5173031971487668	0.00018959555881341959
0.5183031971487668	0.00018965034238601174
0.5193031971487668	0.00018970481045564206
0.5203031971487668	0.00018975896517491338
0.5213031971487668	0.00018981280869642794
0.5223031971487668	0.0001898663431727883
0.5233031971487668	0.00018991957075659678
0.5243031971487668	0.00018997249360045514
0.5253031971487668	0.0001900251138569657
0.5263031971487668	0.00019007743367873
0.5273031971487668	0.00019012945521835014
0.5283031971487668	0.00019018118062842754
0.5293031971487668	0.0001902326120615639
0.5303031971487668	0.00019028375167036023
0.5313031971487668	0.00019033460160741835
0.5323031971487668	0.00019038516402533907
0.5333031971487668	0.00019043544107672357
0.5343031971487668	0.0001904854349141729
0.5353031971487668	0.00019053514769028774
0.5363031971487668	0.00019058458155766887
0.5373031971487668	0.000190633738668917
0.5383031971487668	0.00019068262117663236
0.5393031971487668	0.00019073123123341574
0.5403031971487668	0.00019077957099186745
0.5413031971487668	0.00019082764260458756
0.5423031971487668	0.00019087544822417595
0.5433031971487668	0.00019092299000323312
0.5443031971487668	0.00019097027009435858
0.5453031971487668	0.00019101729065015255
0.5463031971487669	0.00019106405385430091
0.5473031971487669	0.00019111056250773335
0.5483031971487669	0.00019115681859151982
0.5493031971487669	0.00019120282368296959
0.5503031971487669	0.000191248579359392
0.5513031971487669	0.00019129408719809594
0.5523031971487669	0.00019133934877639078
0.5533031971487667	0.00019138436567158555
0.5543031971487667	0.00019142913946098889
0.5553031971487667	0.0001914736717219102
0.5563031971487667	0.00019151796403165804
0.5573031971487667	0.00019156201796754146
0.5583031971487667	0.00019160583510686896
0.5593031971487668	0.0001916494170269492
0.5603031971487668	0.00019169276530509085
0.5613031971487668	0.00019173588151860275
0.5623031971487668	0.00019177876724479307
0.5633031971487668	0.00019182142406097045
0.5643031971487668	0.0001918638535444431
0.5653031971487668	0.00019190605727251967
0.5663031971487668	0.00019194803682250807
0.5673031971487668	0.00019198979377171697
0.5683031971487668	0.00019203132969745427
0.5693031971487668	0.00019207264617702817
0.5703031971487668	0.00019211374478774674
0.5713031971487668	0.00019215462710691803
0.5723031971487668	0.00019219529471184996
0.5733031971487668	0.00019223574917985066
0.5743031971487668	0.00019227599208822778
0.5753031971487668	0.00019231602501428916
0.5763031971487668	0.00019235584953534288
0.5773031971487668	0.00019239546722869618
0.5783031971487668	0.0001924348796716571
0.5793031971487668	0.0001924740884415332
0.5803031971487668	0.0001925130951156321
0.5813031971487668	0.00019255190131570017
0.5823031971487668	0.000192590509561212
0.5833031971487668	0.00019262892146021846
0.5843031971487668	0.0001926671381253167
0.5853031971487668	0.0001927051606691037
0.5863031971487668	0.00019274299020417666
0.5873031971487668	0.00019278062784313253
0.5883031971487668	0.00019281807469856844
0.5893031971487668	0.00019285533188308142
0.5903031971487668	0.0001928924005092684
0.5913031971487668	0.00019292928168972653
0.5923031971487668	0.00019296597653705222
0.5933031971487668	0.0001930024861638427
0.5943031971487668	0.00019303881168269513
0.5953031971487668	0.0001930749542062058
0.5963031971487668	0.00019311091484697183
0.5973031971487668	0.00019314669471759007
0.5983031971487668	0.0001931822949306572
0.5993031971487668	0.0001932177165987697
0.6003031971487668	0.00019325296083452456
0.6013031971487668	0.00019328802875051855
0.6023031971487668	0.00019332292145934817
0.6033031971487668	0.00019335764007361
0.6043031971487668	0.00019339218570590082
0.6053031971487668	0.00019342655946881724
0.6063031971487668	0.00019346076247495552
0.6073031971487668	0.00019349479583691262
0.6083031971487668	0.00019352866066728482
0.6093031971487668	0.00019356235807866854
0.6103031971487668	0.00019359588918366037
0.6113031971487668	0.00019362925509485682
0.6123031971487668	0.00019366245692485442
0.6133031971487668	0.0001936954957862491
0.6143031971487668	0.00019372837279163775
0.6153031971487668	0.00019376108905361643
0.6163031971487668	0.00019379364568478154
0.6173031971487668	0.00019382604379772965
0.6183031971487668	0.00019385828450505665
0.6193031971487668	0.00019389036891935904
0.6203031971487668	0.00019392229815323297
0.6213031971487668	0.00019395407331927492
0.6223031971487668	0.00019398569553008088
0.6233031971487668	0.0001940171658982471
0.6243031971487668	0.00019404848553636968
0.6253031971487668	0.00019407965589817905
0.6263031971487668	0.00019411067844462624
0.6273031971487668	0.0001941415539718812
0.6283031971487668	0.00019417228326863088
0.6293031971487668	0.00019420286712356233
0.6303031971487668	0.0001942333063253624
0.6313031971487668	0.000194263601662718
0.6323031971487668	0.00019429375392431597
0.6333031971487668	0.0001943237638988433
0.6343031971487668	0.00019435363237498688
0.6353031971487668	0.00019438336014143364
0.6363031971487668	0.00019441294798687025
0.6373031971487668	0.00019444239669998348
0.6383031971487668	0.00019447170706946048
0.6393031971487668	0.00019450087988398776
0.6403031971487668	0.00019452991593225236
0.6413031971487668	0.00019455881600294116
0.6423031971487668	0.00019458758088474043
0.6433031971487668	0.00019461621136633743
0.6443031971487668	0.0001946447082364187
0.6453031971487668	0.00019467307228367126
0.6463031971487668	0.00019470130429678157
0.6473031971487668	0.0001947294050644364
0.6483031971487668	0.00019475737537532245
0.6493031971487668	0.00019478521601812662
0.6503031971487668	0.00019481292778153537
0.6513031971487668	0.00019484051145423546
0.6523031971487668	0.00019486796782491376
0.6533031971487668	0.00019489529768225672
0.6543031971487668	0.00019492250181495096
0.6553031971487668	0.00019494958101168332
0.6563031971487668	0.00019497653606114033
0.6573031971487668	0.00019500336775200858
0.6583031971487668	0.0001950300768729747
0.6593031971487668	0.00019505666421272544
0.6603031971487668	0.0001950831305599471
0.6613031971487668	0.00019510947670332658
0.6623031971487668	0.00019513570343155057
0.6633031971487668	0.00019516181153330506
0.6643031971487668	0.00019518780179727708
0.6653031971487668	0.00019521367501215296
0.6663031971487668	0.00019523943196661945
0.6673031971487668	0.00019526507344936288
0.6683031971487668	0.0001952906003276796
0.6693031971487668	0.00019531601375043727
0.6703031971487668	0.0001953413143670275
0.6713031971487669	0.00019536650274899596
0.6723031971487669	0.00019539157946788841
0.6733031971487669	0.00019541654509525047
0.6743031971487669	0.00019544140020262798
0.6753031971487669	0.00019546614536156647
0.6763031971487669	0.00019549078114361167
0.6773031971487669	0.00019551530812030938
0.6783031971487669	0.00019553972686320518
0.6793031971487669	0.0001955640379438446
0.6803031971487669	0.00019558824193377362
0.6813031971487669	0.0001956123394045374
0.6823031971487669	0.00019563633092768213
0.6833031971487669	0.00019566021707475304
0.6843031971487669	0.00019568399841729596
0.6853031971487669	0.0001957076755268566
0.6863031971487669	0.00019573124897498038
0.6873031971487669	0.00019575471933321297
0.6883031971487669	0.0001957780871731001
0.6893031971487669	0.00019580135306618746
0.6903031971487669	0.00019582451758402028
0.6913031971487669	0.00019584758129814457
0.6923031971487669	0.00019587054478010566
0.6933031971487669	0.00019589340860144916
0.6943031971487669	0.00019591617333372083
0.6953031971487669	0.00019593883954846606
0.6963031971487669	0.00019596140781723062
0.6973031971487669	0.00019598387871156008
0.6983031971487669	0.0001960062528029996
0.6993031971487669	0.00019602853066309523
0.7003031971487669	0.00019605071286339247
0.7013031971487669	0.00019607279997543658
0.7023031971487669	0.0001960947925707733
0.7033031971487669	0.00019611669122094808
0.7043031971487669	0.00019613849649750652
0.7053031971487669	0.00019616020897199443
0.7063031971487669	0.00019618182921595694
0.7073031971487669	0.00019620335780093977
0.7083031971487669	0.00019622479529848828
0.7093031971487669	0.00019624614228014818
0.7103031971487669	0.00019626739931746483
0.7113031971487669	0.00019628856698679766
0.7123031971487669	0.0001963096460824891
0.7133031971487668	0.00019633063718996088
0.7143031971487668	0.0001963515407315166
0.7153031971487668	0.00019637235712945965
0.7163031971487668	0.00019639308680609424
0.7173031971487668	0.00019641373018372397
0.7183031971487668	0.00019643428768465244
0.7193031971487668	0.0001964547597311836
0.7203031971487668	0.000196475146745621
0.7213031971487668	0.00019649544915026842
0.7223031971487668	0.00019651566736742957
0.7233031971487668	0.00019653580181940827
0.7243031971487668	0.00019655585292850818
0.7253031971487668	0.000196575821117033
0.7263031971487668	0.0001965957068072864
0.7273031971487668	0.00019661551042157225
0.7283031971487668	0.00019663523238219404
0.7293031971487668	0.00019665487311145574
0.7303031971487668	0.0001966744330316609
0.7313031971487668	0.00019669391256511308
0.7323031971487668	0.0001967133121341161
0.7333031971487668	0.00019673263216097404
0.7343031971487668	0.00019675187306798995
0.7353031971487668	0.000196771035277468
0.7363031971487668	0.0001967901192117116
0.7373031971487668	0.00019680912529302454
0.7383031971487668	0.00019682805394371068
0.7393031971487668	0.0001968469055860733
0.7403031971487668	0.00019686568064241632
0.7413031971487668	0.00019688437953504348
0.7423031971487668	0.00019690300268625845
0.7433031971487668	0.00019692155051836483
0.7443031971487668	0.00019694002345366622
0.7453031971487668	0.0001969584219144665
0.7463031971487668	0.00019697674632306912
0.7473031971487668	0.00019699499710177794
0.7483031971487668	0.0001970131746728964
0.7493031971487668	0.00019703127945872842
0.7503031971487668	0.00019704931188157732
0.7513031971487668	0.00019706727236374705
0.7523031971487668	0.00019708516132754117
0.7533031971487668	0.00019710297919526344
0.7543031971487668	0.00019712072638921734
0.7553031971487668	0.00019713840338461954
0.7563031971487668	0.0001971560106617264
0.7573031971487668	0.00019717354854620112
0.7583031971487668	0.0001971910173593453
0.7593031971487668	0.00019720841742246033
0.7603031971487668	0.0001972257490568477
0.7613031971487668	0.00019724301258380885
0.7623031971487668	0.00019726020832464537
0.7633031971487668	0.00019727733660065847
0.7643031971487668	0.00019729439773314987
0.7653031971487668	0.00019731139204342106
0.7663031971487668	0.00019732831985277326
0.7673031971487668	0.00019734518148250787
0.7683031971487668	0.0001973619772539266
0.7693031971487668	0.0001973787074883309
0.7703031971487668	0.00019739537250702198
0.7713031971487668	0.00019741197263130157
0.7723031971487668	0.00019742850818247083
0.7733031971487668	0.00019744497948183151
0.7743031971487668	0.00019746138685068496
0.7753031971487668	0.0001974777306103326
0.7763031971487668	0.00019749401108207573
0.7773031971487668	0.0001975102285872161
0.7783031971487668	0.00019752638344705488
0.7793031971487668	0.00019754247598289358
0.7803031971487668	0.0001975585065160337
0.7813031971487668	0.00019757447536777672
0.7823031971487668	0.00019759038285942386
0.7833031971487668	0.0001976062293122767
0.7843031971487668	0.000197622015047637
0.7853031971487668	0.00019763774038680554
0.7863031971487668	0.00019765340565108428
0.7873031971487668	0.00019766901116177437
0.7883031971487668	0.00019768455724017718
0.7893031971487668	0.00019770004420759454
0.7903031971487668	0.0001977154723853277
0.7913031971487668	0.00019773084209467778
0.7923031971487668	0.00019774615365694646
0.7933031971487668	0.0001977614073934355
0.7943031971487668	0.00019777660362544565
0.7953031971487668	0.00019779174267427874
0.7963031971487669	0.00019780682486123606
0.7973031971487669	0.00019782185050761918
0.7983031971487669	0.0001978368199384267
0.7993031971487669	0.00019785173347863647
0.8003031971487669	0.00019786659138380707
0.8013031971487669	0.00019788139389891068
0.8023031971487669	0.00019789614126891963
0.8033031971487669	0.00019791083373880557
0.8043031971487669	0.00019792547155354068
0.8053031971487669	0.00019794005495809723
0.8063031971487669	0.00019795458419744687
0.8073031971487669	0.00019796905951656197
0.8083031971487669	0.00019798348116041435
0.8093031971487669	0.00019799784937397607
0.8103031971487669	0.00019801216440221958
0.8113031971487669	0.0001980264264901164
0.8123031971487669	0.00019804063588263872
0.8133031971487669	0.00019805479282475883
0.8143031971487669	0.00019806889756144856
0.8153031971487669	0.00019808295033768
0.8163031971487669	0.00019809695139842495
0.8173031971487669	0.00019811090098865574
0.8183031971487669	0.00019812479935334457
0.8193031971487669	0.00019813864673746303
0.8203031971487669	0.00019815244338598347
0.8213031971487669	0.0001981661895438777
0.8223031971487669	0.00019817988545611784
0.8233031971487669	0.0001981935313676761
0.8243031971487669	0.0001982071275235244
0.8253031971487669	0.00019822067416863477
0.8263031971487669	0.00019823417154797907
0.8273031971487669	0.00019824761990652978
0.8283031971487669	0.0001982610194892585
0.8293031971487669	0.0001982743705411373
0.8303031971487669	0.00019828767330713843
0.8313031971487669	0.0001983009280322337
0.8323031971487669	0.00019831413496139538
0.8333031971487669	0.00019832729433959546
0.8343031971487669	0.00019834040641180571
0.8353031971487669	0.00019835347142299826
0.8363031971487669	0.00019836648961814527
0.8373031971487669	0.00019837946124221875
0.8383031971487669	0.00019839238654019068
0.8393031971487669	0.0001984052657570331
0.8403031971487668	0.00019841809913771798
0.8413031971487668	0.00019843088692759266
0.8423031971487668	0.0001984436294486668
0.8433031971487668	0.00019845632696041392
0.8443031971487668	0.000198468979644817
0.8453031971487668	0.000198481587683858
0.8463031971487668	0.0001984941512595198
0.8473031971487668	0.0001985066705537848
0.8483031971487668	0.0001985191457486351
0.8493031971487668	0.00019853157702605335
0.8503031971487668	0.0001985439645680221
0.8513031971487668	0.00019855630855652364
0.8523031971487668	0.00019856860917354046
0.8533031971487668	0.00019858086660105487
0.8543031971487668	0.00019859308102104952
0.8553031971487668	0.0001986052526155069
0.8563031971487668	0.00019861738156640903
0.8573031971487668	0.00019862946805573862
0.8583031971487668	0.00019864151226547835
0.8593031971487668	0.00019865351437761022
0.8603031971487668	0.0001986654745741169
0.8613031971487668	0.000198677393036981
0.8623031971487668	0.0001986892699481846
0.8633031971487668	0.00019870110548971006
0.8643031971487668	0.0001987128998435402
0.8653031971487668	0.0001987246531916572
0.8663031971487668	0.00019873636571604385
0.8673031971487668	0.00019874803759868193
0.8683031971487668	0.00019875966902155456
0.8693031971487668	0.0001987712601666436
0.8703031971487668	0.00019878281121593196
0.8713031971487668	0.0001987943223514018
0.8723031971487668	0.0001988057938727116
0.8733031971487668	0.00019881722624271912
0.8743031971487668	0.00019882861962927778
0.8753031971487668	0.00019883997418572707
0.8763031971487668	0.00019885129006540642
0.8773031971487668	0.00019886256742165532
0.8783031971487668	0.00019887380640781348
0.8793031971487668	0.00019888500717722002
0.8803031971487668	0.0001988961698832146
0.8813031971487668	0.0001989072946791366
0.8823031971487668	0.0001989183817183255
0.8833031971487668	0.00019892943115412058
0.8843031971487668	0.00019894044313986182
0.8853031971487668	0.00019895141782888816
0.8863031971487668	0.0001989623553745392
0.8873031971487668	0.0001989732559301547
0.8883031971487668	0.00019898411964907386
0.8893031971487668	0.00019899494668463596
0.8903031971487668	0.0001990057371901811
0.8913031971487668	0.00019901649131904772
0.8923031971487668	0.0001990272092245764
0.8933031971487668	0.00019903789106010583
0.8943031971487668	0.0001990485369789757
0.8953031971487668	0.00019905914713452577
0.8963031971487668	0.000199069721680095
0.8973031971487668	0.00019908026076902302
0.8983031971487668	0.00019909076455464973
0.8993031971487668	0.00019910123319031385
0.9003031971487668	0.00019911166682935548
0.9013031971487668	0.00019912206562511367
0.9023031971487668	0.00019913242976126594
0.9033031971487668	0.0001991427596445002
0.9043031971487668	0.00019915305546615666
0.9053031971487668	0.00019916331735617623
0.9063031971487668	0.00019917354544449903
0.9073031971487668	0.00019918373986106577
0.9083031971487668	0.00019919390073581725
0.9093031971487668	0.00019920402819869384
0.9103031971487668	0.0001992141223796358
0.9113031971487668	0.00019922418340858372
0.9123031971487668	0.00019923421141547848
0.9133031971487668	0.00019924420653026032
0.9143031971487668	0.0001992541688828696
0.9153031971487668	0.00019926409860324736
0.9163031971487668	0.0001992739958213334
0.9173031971487668	0.00019928386066706897
0.9183031971487668	0.00019929369327039432
0.9193031971487668	0.00019930349376124962
0.9203031971487668	0.00019931326226957594
0.9213031971487669	0.0001993229989253134
0.9223031971487669	0.00019933270385840286
0.9233031971487669	0.00019934237719878455
0.9243031971487669	0.00019935201907639907
0.9253031971487669	0.00019936162962118711
0.9263031971487669	0.00019937120896308894
0.9273031971487669	0.00019938075723204522
0.9283031971487669	0.00019939027455799643
0.9293031971487669	0.00019939976107088316
0.9303031971487669	0.00019940921690064567
0.9313031971487669	0.00019941864217722487
0.9323031971487669	0.00019942803703042726
0.9333031971487669	0.0001994374015708591
0.9343031971487669	0.0001994467359162582
0.9353031971487669	0.00019945604019881588
0.9363031971487669	0.00019946531455072215
0.9373031971487669	0.00019947455910416815
0.9383031971487669	0.00019948377399134422
0.9393031971487669	0.00019949295934444146
0.9403031971487669	0.00019950211529565025
0.9413031971487669	0.00019951124197716135
0.9423031971487669	0.00019952033952116567
0.9433031971487669	0.0001995294080598535
0.9443031971487669	0.00019953844772541593
0.9453031971487669	0.00019954745865004343
0.9463031971487669	0.00019955644096592674
0.9473031971487669	0.0001995653948052564
0.9483031971487669	0.0001995743203002234
0.9493031971487669	0.00019958321758301828
0.9503031971487669	0.0001995920867858317
0.9513031971487669	0.00019960092804085453
0.9523031971487669	0.00019960974148027714
0.9533031971487669	0.00019961852723629042
0.9543031971487669	0.00019962728544108496
0.9553031971487669	0.00019963601622685178
0.9563031971487669	0.0001996447197257813
0.9573031971487669	0.00019965339607006422
0.9583031971487669	0.00019966204539189112
0.9593031971487669	0.00019967066782345278
0.9603031971487669	0.0001996792634969403
0.9613031971487669	0.00019968783254454363
0.9623031971487669	0.00019969637509845395
0.9633031971487669	0.00019970489140690598
0.9643031971487669	0.000199713381806133
0.9653031971487669	0.00019972184630871674
0.9663031971487669	0.0001997302849146573
0.9673031971487669	0.00019973869762395465
0.9683031971487669	0.000199747084436609
0.9693031971487668	0.00019975544535262
0.9703031971487668	0.0001997637803719879
0.9713031971487668	0.00019977208949471256
0.9723031971487668	0.00019978037272079413
0.9733031971487668	0.00019978863005023259
0.9743031971487668	0.00019979686148302792
0.9753031971487668	0.00019980506709534735
0.9763031971487668	0.0001998132478208716
0.9773031971487668	0.00019982140393635746
0.9783031971487668	0.00019982953544180556
0.9793031971487668	0.0001998376423372155
0.9803031971487668	0.00019984572462258747
0.9813031971487668	0.00019985378229792124
0.9823031971487668	0.0001998618153632169
0.9833031971487668	0.00019986982381847473
0.9843031971487668	0.0001998778076636943
0.9853031971487668	0.000199885766898876
0.9863031971487668	0.00019989370152401952
0.9873031971487668	0.000199901611539125
0.9883031971487668	0.000199909497462293
0.9893031971487668	0.00019991735997982544
0.9903031971487668	0.00019992519909500412
0.9913031971487668	0.00019993301480782837
0.9923031971487668	0.00019994080711829845
0.9933031971487668	0.00019994857602641461
0.9943031971487668	0.00019995632153217656
0.9953031971487668	0.00019996404363558428
0.9963031971487668	0.00019997174233663787
0.9973031971487668	0.00019997941763533734
0.9983031971487668	0.0001999870695316829
0.9993031971487668	0.0001999946980256743
1	0.00019999999999999998

==> mass_0.0001.dat <==
0.	0.0028050791413691627
0.001	0.0028045556834983875
0.002	0.002802985894176208
0.003	0.002800371048509995
0.004	0.0027967136143555145
0.005	0.0027920167339933514
0.006	0.0027862848238542994
0.007	0.002779522819583561
0.008	0.002771737036262794
0.009000000000000001	0.002762934356778015
0.01	0.002753122836030827
0.011	0.002742311318860132
0.012	0.0027305097189443462
0.013000000000000001	0.0027177287769960586
0.014	0.0027039802130190385
0.015	0.002689276704683524
0.016	0.002673631766165254
0.017	0.002657059955026194
0.018000000000000002	0.0026395766192681093
0.019	0.002621198225216301
0.02	0.002601941882197508
0.021	0.00258182579031204
0.022	0.002560869005633934
0.023	0.0025390914651669044
0.024	0.0025165139793534267
0.025	0.0024931582151625767
0.026000000000000002	0.0024690467124549313
0.027	0.002444202850923618
0.028	0.0024186508170208542
0.029	0.002392415608080587
0.03	0.0023655230001926385
0.031	0.0023379995317859403
0.032	0.0023098724711179425
0.033	0.0022811697876136262
0.034	0.002251920120684032
0.035	0.0022221527448028785
0.036000000000000004	0.0021918975291578074
0.037	0.002161184904762888
0.038	0.0021300458720881644
0.039	0.002098511825665106
0.04	0.002066614598145787
0.041	0.002034386391176121
0.042	0.002001859713572152
0.043000000000000003	0.0019690673213356206
0.044	0.00193604215508647
0.045	0.0019028172759232478
0.046	0.0018694257956411518
0.047	0.001835900803469697
0.048	0.0018022752910950152
0.049	0.001768582080204233
0.05	0.0017348537561285421
0.051000000000000004	0.0017011225691602933
0.052000000000000005	0.0016674204189591796
0.053	0.0016337786525319926
0.054	0.0016002280697584735
0.055	0.0015667988378253248
0.056	0.001533520484204232
0.057	0.001500421750490618
0.058	0.0014675303642712626
0.059000000000000004	0.0014348731658289586
0.06	0.0014024759445049923
0.061	0.001370363391375912
0.062	0.0013385601016622165
0.063	0.001307088007321317
0.064	0.0012759670126583796
0.065	0.0012452187741521779
0.066	0.0012148614754196921
0.067	0.0011849124658089812
0.068	0.0011553877258854513
0.069	0.0011263018367048824
0.07	0.0010976680086064684
0.07100000000000001	0.001069498077797464
0.07200000000000001	0.001041802513822919
0.073	0.0010145903593137343
0.074	0.0009878694253948085
0.075	0.0009616461369348192
0.076	0.0009359256673324816
0.077	0.0009107119632396037
0.078	0.0008860077932543809
0.079	0.0008618148012213287
0.08	0.0008381335632739225
0.081	0.0008149636512679266
0.082	0.0007923036877536484
0.083	0.0007701514237228691
0.084	0.0007485037997544295
0.085	0.0007273570130596049
0.08600000000000001	0.0007067065808460675
0.08700000000000001	0.0006865474099810338
0.088	0.0006668738598488614
0.089	0.0006476798045047762
0.09	0.0006289586792198991
0.091	0.0006107035503290946
0.092	0.000592906800976744
0.093	0.0005755615857132745
0.094	0.0005586597868271804
0.095	0.0005421934334006454
0.096	0.0005261543950707857
0.097	0.0005105344165438667
0.098	0.0004953251460390431
0.099	0.0004805181620086862
0.1	0.00046610499688423413
0.101	0.00045207715851084
0.10200000000000001	0.0004384261495720563
0.10300000000000001	0.0004251434848593716
0.10400000000000001	0.0004122207065771231
0.105	0.0003996493981173652
0.106	0.0003874211964943936
0.107	0.0003755278037290768
0.108	0.00036396099728673657
0.109	0.00035271263948925905
0.11	0.0003417746853571402
0.111	0.0003311391890427345
0.112	0.00032079831301906375
0.113	0.00031074433272044636
0.114	0.0003009696423441758
0.115	0.0002914667595294692
0.116	0.00028222833084287906
0.117	0.0002732471341084309
0.11800000000000001	0.000264516082439022
0.11900000000000001	0.0002560282269177916
0.12	0.00024777675896542865
0.121	0.0002397550123502536
0.122	0.00023195646257049776
0.123	0.00022437474011755462
0.124	0.00021700360397810357
0.125	0.00020983697400287266
0.126	0.0002028689109062633
0.127	0.00019609361441617407
0.128	0.00018950544494249148
0.129	0.00018309888887248595
0.13	0.00017686859074482323
0.131	0.00017080932837230237
0.132	0.0001649160211606111
0.133	0.00015918372782319838
0.134	0.00015360764520765653
0.135	0.0001481831027103419
0.136	0.0001429055605003205
0.137	0.00013777061042587364
0.138	0.00013277397377447364
0.139	0.0001279114924083777
0.14	0.00012317913361218824
0.14100000000000001	0.00011857298364215219
0.14200000000000002	0.00011408924584513437
0.14300000000000002	0.00010972423796839986
0.14400000000000002	0.00010547438938519686
0.145	0.00010133623840546768
0.146	0.00009730642952044614
0.147	0.00009338171046618358
0.148	0.00008955892790463587
0.149	0.00008583503526765022
0.15	0.00008220706634594425
0.151	0.00007867216190710758
0.152	0.00007522754249975862
0.153	0.00007187052216884168
0.154	0.00006859849792892567
0.155	0.00006540894722362799
0.156	0.00006229943314747334
0.157	0.000059267586517100173
0.158	0.00005631112609543023
0.159	0.000053427829425477256
0.16	0.000050615558080535874
0.161	0.00004787223059125326
0.162	0.00004519584074453116
0.163	0.00004258444090368049
0.164	0.00004003614611247033
0.165	0.00003754913554198631
0.166	0.00003512163907962333
0.167	0.000032751951788820296
0.168	0.000030438415648152417
0.169	0.000028179428910176614
0.17	0.000025973440032515522
0.171	0.0000238189468693017
0.17200000000000001	0.000021714494495527946
0.17300000000000001	0.000019658669819217074
0.17400000000000002	0.00001765010445863439
0.17500000000000002	0.00001568749894176408
0.176	0.000013769575809712988
0.177	0.000011895064748917527
0.178	0.000010062775605791538
0.179	8.271568483575714e-6
0.18	6.520304261970212e-6
0.181	4.807869601687684e-6
0.182	3.1332319741990088e-6
0.183	1.4953745895209432e-6
0.18393270074246398	2.8799120206646206e-20
0.18493270074246398	3.144893566698541e-6
0.18593270074246399	6.233014185067659e-6
0.186932700742464	9.265817901049321e-6
0.187932700742464	0.00001224475118234574
0.188932700742464	0.000015171143111614387
0.189932700742464	0.000018046280913572307
0.190932700742464	0.000020871460673276842
0.191932700742464	0.000023647934916644396
0.192932700742464	0.000026376864438150817
0.193932700742464	0.000029059408295762923
0.194932700742464	0.00003169670973910867
0.195932700742464	0.00003428983046767125
0.196932700742464	0.000036839821729247585
0.197932700742464	0.00003934772663629423
0.198932700742464	0.000041814514668141306
0.199932700742464	0.00004424114079802406
0.200932700742464	0.000046628557383069355
0.201932700742464	0.000048977651989321516
0.20293270074246397	0.00005128929336235545
0.20393270074246397	0.00005356435095270789
0.20493270074246397	0.00005580363906205503
0.20593270074246398	0.00005800795061513952
0.20693270074246398	0.000060178085075816284
0.20793270074246398	0.00006231479321373444
0.20893270074246398	0.00006441878675088355
0.20993270074246398	0.00006649078438376955
0.21093270074246398	0.00006853150396921904
0.21193270074246398	0.00007054160426100983
0.21293270074246398	0.00007252172348934477
0.21393270074246398	0.00007447250730623065
0.21493270074246398	0.00007639459472571576
0.21593270074246398	0.00007828856906706529
0.21693270074246399	0.0000801550046622002
0.217932700742464	0.00008199448281064043
0.218932700742464	0.00008380757013166953
0.219932700742464	0.00008559478734385776
0.220932700742464	0.00008735665416029915
0.221932700742464	0.00008909369790837438
0.222932700742464	0.00009080643102683853
0.223932700742464	0.0000924953123969169
0.224932700742464	0.00009416079995875224
0.225932700742464	0.00009580335759418925
0.226932700742464	0.00009742345518951097
0.22793270074246397	0.00009902153730873212
0.22893270074246397	0.00010059800542114395
0.22993270074246397	0.00010215326284977725
0.23093270074246397	0.0001036877183025174
0.23193270074246397	0.00010520178511534093
0.23293270074246397	0.00010669584979516695
0.23393270074246397	0.00010817026745561011
0.23493270074246397	0.00010962539634702719
0.23593270074246397	0.0001110615995989037
0.23693270074246398	0.00011247924819915673
0.23793270074246398	0.00011387869110972275
0.23893270074246398	0.00011526023281670998
0.23993270074246398	0.00011662417965628663
0.24093270074246398	0.00011797084224499912
0.24193270074246398	0.00011930053550520683
0.24293270074246398	0.00012061357896287275
0.24393270074246398	0.00012191028986871787
0.24493270074246398	0.0001231909381466641
0.24593270074246398	0.00012445578445857274
0.24693270074246398	0.00012570509317748088
0.24793270074246399	0.0001269391324027773
0.24893270074246399	0.00012815817397228917
0.249932700742464	0.00012936249065308034
0.250932700742464	0.00013055232763382595
0.251932700742464	0.00013172791424525615
0.252932700742464	0.0001328894828217971
0.253932700742464	0.00013403726897690996
0.254932700742464	0.00013517151160788888
0.255932700742464	0.00013629245496398195
0.256932700742464	0.0001374003662090824
0.257932700742464	0.00013849544312852734
0.258932700742464	0.00013957786343286562
0.259932700742464	0.0001406478074709235
0.260932700742464	0.00014170545823396683
0.261932700742464	0.00014275100135815089
0.262932700742464	0.00014378462512533013
0.263932700742464	0.00014480652046230523
0.264932700742464	0.00014581688093858028
0.265932700742464	0.00014681590276270547
0.266932700742464	0.00014780378524419043
0.267932700742464	0.00014878073819689396
0.268932700742464	0.00014974692128245617
0.269932700742464	0.00015070247608577655
0.270932700742464	0.00015164754627108713
0.271932700742464	0.0001525822775803727
0.272932700742464	0.00015350681783073955
0.273932700742464	0.0001544213169107816
0.274932700742464	0.00015532592677599123
0.275932700742464	0.00015622080144326233
0.276932700742464	0.0001571060969845301
0.277932700742464	0.00015798197156849579
0.278932700742464	0.00015884859185344788
0.279932700742464	0.00015970609032981204
0.280932700742464	0.00016055458131512834
0.281932700742464	0.0001613941807646435
0.282932700742464	0.00016222500626721407
0.283932700742464	0.00016304717704055863
0.284932700742464	0.00016386081392589366
0.285932700742464	0.00016466603938198059
0.286932700742464	0.00016546297747861499
0.287932700742464	0.00016625175388958923
0.28893270074246397	0.00016703249588515483
0.28993270074246397	0.00016780533680767285
0.29093270074246397	0.00016857038790916998
0.29193270074246397	0.000169327742611174
0.29293270074246397	0.00017007749560494573
0.29393270074246397	0.00017081974286810701
0.29493270074246397	0.00017155458165930517
0.29593270074246397	0.0001722821105124951
0.296932700742464	0.0001730024292308561
0.297932700742464	0.0001737156388803662
0.298932700742464	0.00017442184178305045
0.299932700742464	0.00017512114150992444
0.300932700742464	0.00017581364595927205
0.301932700742464	0.00017649944924029643
0.302932700742464	0.00017717862861083922
0.303932700742464	0.00017785126215158844
0.304932700742464	0.00017851742895839018
0.305932700742464	0.00017917720913707927
0.306932700742464	0.00017983068379807217
0.307932700742464	0.0001804779350507326
0.308932700742464	0.0001811190459975246
0.309932700742464	0.00018175410072796471
0.310932700742464	0.00018238318431238653
0.311932700742464	0.00018300638428831806
0.312932700742464	0.0001836237794077723
0.313932700742464	0.0001842354346911014
0.314932700742464	0.00018484141556727402
0.315932700742464	0.0001854417882718368
0.316932700742464	0.00018603661984219032
0.317932700742464	0.00018662597811271793
0.318932700742464	0.00018720993170977411
0.319932700742464	0.00018778855004654172
0.320932700742464	0.00018836190331776508
0.321932700742464	0.00018893006249436843
0.322932700742464	0.0001894931025647954
0.323932700742464	0.0001900510975256167
0.324932700742464	0.00019060410047528736
0.325932700742464	0.00019115216375050094
0.326932700742464	0.00019169534031353487
0.327932700742464	0.00019223368374839903
0.32893270074246395	0.00019276724825689035
0.32993270074246395	0.00019329608865455437
0.33093270074246395	0.00019382026036656559
0.33193270074246395	0.00019433981942352472
0.33293270074246395	0.00019485482245718423
0.33393270074246395	0.00019536532669610414
0.33493270074246395	0.00019587138996124284
0.33593270074246395	0.00019637307066450155
0.33693270074246395	0.00019687043005788175
0.33793270074246395	0.00019736351814844097
0.33893270074246395	0.0001978523779944606
0.33993270074246396	0.00019833705313411005
0.34093270074246396	0.00019881758758224263
0.34193270074246396	0.00019929402582713712
0.34293270074246396	0.00019976641282718768
0.34393270074246396	0.00020023479400754443
0.34493270074246396	0.00020069921525671104
0.34593270074246396	0.00020115972292309868
0.34693270074246396	0.00020161636381154198
0.34793270074246396	0.00020206918517978113
0.34893270074246396	0.0002025182347349104
0.34993270074246396	0.0002029635622758775
0.35093270074246397	0.00020340522625991953
0.35193270074246397	0.00020384326400162595
0.35293270074246397	0.00020427770849589625
0.35393270074246397	0.00020470859308904934
0.35493270074246397	0.00020513595147644064
0.35593270074246397	0.00020555981770004853
0.35693270074246397	0.00020598022614602926
0.35793270074246397	0.00020639721154224448
0.358932700742464	0.00020681080895576195
0.359932700742464	0.000207221053790332
0.360932700742464	0.00020762798178384112
0.361932700742464	0.00020803162900574488
0.362932700742464	0.00020843203185448304
0.363932700742464	0.00020882922705487566
0.364932700742464	0.0002092232516555061
0.365932700742464	0.0002096141430260889
0.366932700742464	0.00021000193885482716
0.367932700742464	0.000210386677371759
0.368932700742464	0.00021076840254172842
0.369932700742464	0.00021114714600643867
0.370932700742464	0.00021152293382496065
0.371932700742464	0.00021189579230531275
0.372932700742464	0.00021226574800267423
0.373932700742464	0.0002126328277175845
0.374932700742464	0.00021299705849412847
0.375932700742464	0.00021335846761810944
0.376932700742464	0.0002137170826152093
0.377932700742464	0.00021407293124914075
0.378932700742464	0.00021442604151978634
0.379932700742464	0.0002147764416613327
0.380932700742464	0.00021512416014039448
0.381932700742464	0.00021546922565413365
0.382932700742464	0.00021581166712837164
0.383932700742464	0.00021615151371569958
0.384932700742464	0.00021648879479358257
0.385932700742464	0.00021682353996246118
0.386932700742464	0.00021715578455671958
0.387932700742464	0.00021748555829437705
0.388932700742464	0.00021781288126281447
0.389932700742464	0.00021813777371701619
0.390932700742464	0.00021846025608572803
0.391932700742464	0.00021878034897017867
0.392932700742464	0.00021909807314279318
0.393932700742464	0.0002194134495459014
0.394932700742464	0.00021972649929043978
0.395932700742464	0.00022003724365465095
0.396932700742464	0.00022034570408277645
0.397932700742464	0.00022065190218374843
0.398932700742464	0.00022095585972987594
0.399932700742464	0.00022125759865553065
0.400932700742464	0.0002215571410558299
0.401932700742464	0.00022185450918531902
0.402932700742464	0.00022214972545665107
0.403932700742464	0.00022244281243926855
0.404932700742464	0.00022273379285808336
0.405932700742464	0.0002230226895921591
0.406932700742464	0.0002233095256733939
0.407932700742464	0.00022359432440655286
0.408932700742464	0.00022387712057549058
0.409932700742464	0.00022415793851091476
0.410932700742464	0.00022443679233557714
0.411932700742464	0.000224713696284862
0.412932700742464	0.00022498866470598738
0.413932700742464	0.00022526171205720566
0.414932700742464	0.00022553285290699727
0.415932700742464	0.00022580210193326423
0.416932700742464	0.00022606947392252256
0.417932700742464	0.00022633498376908962
0.418932700742464	0.0002265986464742726
0.419932700742464	0.0002268604771455536
0.420932700742464	0.0002271204909957747
0.42193270074246403	0.00022737870334232154
0.42293270074246403	0.00022763512960630676
0.423932700742464	0.00022788978531175145
0.424932700742464	0.00022814268608476897
0.425932700742464	0.00022839384765274614
0.426932700742464	0.00022864328584352723
0.427932700742464	0.00022889101658459627
0.428932700742464	0.0002291370559022613
0.429932700742464	0.00022938141992083998
0.430932700742464	0.00022962412486184493
0.431932700742464	0.0002298651870431726
0.432932700742464	0.00023010462287829215
0.433932700742464	0.00023034244887543685
0.434932700742464	0.0002305786816367977
0.435932700742464	0.00023081333785771957
0.436932700742464	0.00023104643432589927
0.437932700742464	0.00023127799374616815
0.438932700742464	0.00023150803503831812
0.439932700742464	0.00023173656861523803
0.440932700742464	0.0002319636049562352
0.441932700742464	0.00023218915460922125
0.442932700742464	0.00023241322819021108
0.443932700742464	0.00023263583638282506
0.444932700742464	0.00023285698993778778
0.445932700742464	0.00023307669967242907
0.446932700742464	0.00023329497647018335
0.447932700742464	0.00023351183128008995
0.448932700742464	0.00023372727511629323
0.449932700742464	0.00023394131905754318
0.450932700742464	0.0002341539742466955
0.451932700742464	0.00023436525189021425
0.452932700742464	0.00023457516325767316
0.453932700742464	0.00023478371968125786
0.454932700742464	0.00023499093255527034
0.455932700742464	0.00023519681333563275
0.456932700742464	0.00023540137353939358
0.457932700742464	0.0002356046247442341
0.458932700742464	0.00023580657858797508
0.459932700742464	0.00023600724676808876
0.460932700742464	0.00023620664104120643
0.461932700742464	0.0002364047732226335
0.462932700742464	0.0002366016551858612
0.463932700742464	0.0002367972988620837
0.464932700742464	0.0002369917162397152
0.465932700742464	0.00023718491936390866
0.466932700742464	0.00023737692322188693
0.467932700742464	0.0002375677423213316
0.468932700742464	0.00023775738455773197
0.469932700742464	0.0002379458577754636
0.470932700742464	0.00023813316986198306
0.471932700742464	0.0002383193287475147
0.47293270074246396	0.00023850434240473882
0.47393270074246396	0.0002386882188484797
0.47493270074246396	0.0002388709661353943
0.47593270074246397	0.0002390525923636605
0.47693270074246397	0.00023923310567266722
0.47793270074246397	0.00023941251424270364
0.47893270074246397	0.00023959082629465008
0.47993270074246397	0.0002397680500896686
0.48093270074246397	0.00023994419392889526
0.48193270074246397	0.00024011926615313196
0.48293270074246397	0.00024029327514254054
0.483932700742464	0.00024046622931633523
0.484932700742464	0.0002406381371324795
0.485932700742464	0.00024080900708738003
0.486932700742464	0.00024097884771558516
0.487932700742464	0.00024114766758948064
0.488932700742464	0.0002413154753189907
0.489932700742464	0.0002414822795512765
0.490932700742464	0.00024164808897043715
0.491932700742464	0.00024181291229721297
0.492932700742464	0.00024197675828868784
0.493932700742464	0.00024213963573799517
0.494932700742464	0.00024230155347402258
0.495932700742464	0.00024246252161106297
0.496932700742464	0.00024262255079240087
0.497932700742464	0.0002427816471998527
0.498932700742464	0.00024293981684523095
0.499932700742464	0.00024309706576813658
0.500932700742464	0.00024325340003575888
0.501932700742464	0.00024340882574267766
0.502932700742464	0.00024356334901066314
0.503932700742464	0.00024371697598847834
0.504932700742464	0.0002438697128516818
0.505932700742464	0.0002440215658024299
0.506932700742464	0.0002441725410692793
0.507932700742464	0.0002443226449069911
0.508932700742464	0.00024447188359633625
0.509932700742464	0.0002446202634438985
0.510932700742464	0.0002447677907818813
0.511932700742464	0.0002449144719679131
0.512932700742464	0.0002450603133848544
0.513932700742464	0.00024520532144060506
0.514932700742464	0.0002453495025679126
0.515932700742464	0.00024549286322418055
0.516932700742464	0.0002456354098912785
0.517932700742464	0.0002457771490753524
0.518932700742464	0.0002459180873066352
0.519932700742464	0.00024605823113925927
0.520932700742464	0.000246197587151069
0.521932700742464	0.00024633616194343413
0.522932700742464	0.0002464739621410651
0.523932700742464	0.00024661099439182726
0.524932700742464	0.0002467472664880436
0.525932700742464	0.0002468827885341938
0.526932700742464	0.0002470175654091296
0.527932700742464	0.00024715160149724966
0.528932700742464	0.0002472849012006417
0.529932700742464	0.00024741746893896095
0.530932700742464	0.00024754930914930914
0.531932700742464	0.0002476804262861129
0.532932700742464	0.0002478108248210035
0.533932700742464	0.0002479405092426961
0.534932700742464	0.00024806948405686996
0.5359327007424639	0.0002481977537860478
0.536932700742464	0.0002483253229694777
0.5379327007424639	0.0002484521961630126
0.538932700742464	0.00024857837793899233
0.5399327007424639	0.0002487038728861248
0.540932700742464	0.0002488286856093684
0.5419327007424639	0.0002489528207298138
0.542932700742464	0.0002490762828845678
0.5439327007424639	0.00024919907672663484
0.544932700742464	0.0002493212069248022
0.5459327007424639	0.0002494426781635233
0.546932700742464	0.0002495634951428022
0.5479327007424639	0.0002496836625780789
0.548932700742464	0.00024980318520011435
0.5499327007424639	0.00024992206775487655
0.550932700742464	0.00025004031500342714
0.5519327007424639	0.00025015793172180755
0.552932700742464	0.00025027492270092785
0.5539327007424639	0.0002503912927464526
0.554932700742464	0.00025050704667869126
0.5559327007424639	0.0002506221893324856
0.556932700742464	0.0002507367255571006
0.5579327007424639	0.00025085066021611333
0.558932700742464	0.00025096399818730407
0.5599327007424639	0.00025107674470300253
0.560932700742464	0.00025118890698661576
0.5619327007424639	0.0002513004890401668
0.562932700742464	0.0002514114941321636
0.5639327007424639	0.00025152192554204165
0.564932700742464	0.00025163178656008995
0.5659327007424639	0.0002517410804873788
0.566932700742464	0.0002518498106356874
0.5679327007424639	0.00025195798032743015
0.568932700742464	0.00025206559289558614
0.5699327007424639	0.00025217265168362595
0.570932700742464	0.00025227916004544006
0.5719327007424639	0.000252385121345268
0.572932700742464	0.00025249053895762594
0.5739327007424639	0.00025259541626723654
0.574932700742464	0.000252699756668958
0.5759327007424639	0.00025280356356771285
0.576932700742464	0.00025290684037841823
0.577932700742464	0.0002530095905259164
0.5789327007424641	0.0002531118174449038
0.579932700742464	0.0002532135245798619
0.5809327007424641	0.00025331471538498864
0.581932700742464	0.0002534153933241289
0.5829327007424641	0.0002535155618707061
0.583932700742464	0.0002536152245076537
0.5849327007424641	0.00025371438472734676
0.585932700742464	0.00025381304603153555
0.5869327007424641	0.0002539112119312765
0.587932700742464	0.00025400888594686596
0.5889327007424641	0.00025410607160777313
0.589932700742464	0.0002542027724525738
0.5909327007424641	0.00025429899202888316
0.591932700742464	0.0002543947338932923
0.5929327007424641	0.0002544900016112997
0.593932700742464	0.00025458479875724787
0.5949327007424641	0.00025467912897487647
0.595932700742464	0.00025477299715419586
0.5969327007424641	0.000254866406587144
0.597932700742464	0.00025495935976595224
0.5989327007424641	0.0002550518591898037
0.599932700742464	0.000255143907364789
0.600932700742464	0.0002552355068038599
0.601932700742464	0.0002553266600267856
0.602932700742464	0.00025541736956010704
0.603932700742464	0.00025550763793709343
0.604932700742464	0.0002555974676976962
0.605932700742464	0.00025568686138850667
0.606932700742464	0.0002557758215627103
0.607932700742464	0.00025586435078004354
0.608932700742464	0.00025595245160674944
0.609932700742464	0.00025604012661553535
0.610932700742464	0.0002561273783855273
0.611932700742464	0.00025621420950222915
0.612932700742464	0.00025630062255747725
0.613932700742464	0.0002563866201493991
0.614932700742464	0.0002564722048823694
0.615932700742464	0.00025655737936696853
0.616932700742464	0.0002566421462199393
0.617932700742464	0.0002567265080641447
0.618932700742464	0.00025681046752852696
0.619932700742464	0.00025689402724806407
0.620932700742464	0.00025697718986372964
0.621932700742464	0.00025705995802245
0.622932700742464	0.00025714233437706393
0.623932700742464	0.00025722432158628165
0.624932700742464	0.0002573059223146428
0.625932700742464	0.0002573871392324769
0.626932700742464	0.0002574679750158625
0.627932700742464	0.0002575484323465865
0.628932700742464	0.0002576285139121047
0.629932700742464	0.00025770822240740715
0.630932700742464	0.0002577875619340502
0.631932700742464	0.00025786653580134474
0.632932700742464	0.0002579451458288454
0.633932700742464	0.00025802339384048883
0.634932700742464	0.0002581012816645657
0.635932700742464	0.0002581788111336946
0.636932700742464	0.0002582559840847948
0.637932700742464	0.00025833280235905984
0.638932700742464	0.0002584092678019306
0.639932700742464	0.0002584853822630687
0.640932700742464	0.0002585611475963304
0.641932700742464	0.00025863656565974
0.642932700742464	0.00025871163831546365
0.643932700742464	0.0002587863674297829
0.644932700742464	0.0002588607548730694
0.645932700742464	0.0002589348025197576
0.646932700742464	0.0002590085122483203
0.647932700742464	0.00025908188594124136
0.648932700742464	0.00025915492548499175
0.649932700742464	0.0002592276327700021
0.650932700742464	0.0002593000096906388
0.651932700742464	0.0002593720581451775
0.652932700742464	0.00025944378003577804
0.653932700742464	0.0002595151772684598
0.654932700742464	0.0002595862517530763
0.655932700742464	0.0002596570054032894
0.656932700742464	0.00025972744013654626
0.657932700742464	0.0002597975578740526
0.658932700742464	0.00025986736054074916
0.659932700742464	0.00025993685006528737
0.660932700742464	0.00026000602838000355
0.661932700742464	0.0002600748974208963
0.662932700742464	0.0002601434591276013
0.663932700742464	0.0002602117154433667
0.6649327007424639	0.00026027966831503074
0.665932700742464	0.0002603473196929965
0.6669327007424639	0.000260414671531208
0.667932700742464	0.00026048172578712833
0.6689327007424639	0.0002605484844217136
0.669932700742464	0.00026061494939939227
0.6709327007424639	0.0002606811226880392
0.671932700742464	0.0002607470062589543
0.6729327007424639	0.0002608126024131298
0.673932700742464	0.00026087791410799515
0.6749327007424639	0.00026094294283341503
0.675932700742464	0.00026100768994272063
0.6769327007424639	0.0002610721567919097
0.677932700742464	0.0002611363447396298
0.6789327007424639	0.000261200255147163
0.679932700742464	0.00026126388937841046
0.6809327007424639	0.0002613272487998761
0.681932700742464	0.0002613903347806518
0.6829327007424639	0.00026145314869240055
0.683932700742464	0.00026151569190934317
0.6849327007424639	0.0002615779658082403
0.685932700742464	0.000261639971768379
0.6869327007424639	0.0002617017111715566
0.687932700742464	0.00026176318540206537
0.6889327007424639	0.00026182439584667783
0.689932700742464	0.0002618853438946311
0.6909327007424639	0.000261946030937612
0.691932700742464	0.0002620064583697421
0.6929327007424639	0.00026206662758756263
0.693932700742464	0.0002621265399900195
0.6949327007424639	0.0002621861969784492
0.695932700742464	0.0002622455999565625
0.6969327007424639	0.0002623047503304311
0.697932700742464	0.00026236364950847293
0.6989327007424639	0.000262422298901436
0.699932700742464	0.00026248069992238605
0.7009327007424639	0.0002625388539866901
0.701932700742464	0.00026259676251200393
0.702932700742464	0.0002626544269182557
0.7039327007424641	0.00026271184862763355
0.704932700742464	0.00026276902906456986
0.7059327007424641	0.00026282596965572817
0.706932700742464	0.0002628826718299885
0.7079327007424641	0.0002629391370184336
0.708932700742464	0.00026299536665433496
0.7099327007424641	0.0002630513621731384
0.710932700742464	0.00026310712501245156
0.7119327007424641	0.00026316265661202874
0.712932700742464	0.0002632179584137575
0.7139327007424641	0.00026327303186164566
0.714932700742464	0.0002633278784255125
0.7159327007424641	0.0002633825002232348
0.716932700742464	0.0002634368986926404
0.7179327007424641	0.00026349107485393943
0.718932700742464	0.00026354502972901906
0.7199327007424641	0.000263598764341434
0.720932700742464	0.0002636522797163969
0.7219327007424641	0.000263705576880769
0.722932700742464	0.0002637586568630508
0.7239327007424641	0.0002638115206933724
0.724932700742464	0.00026386416940348423
0.7259327007424641	0.00026391660402674805
0.726932700742464	0.0002639688255981268
0.7279327007424641	0.00026402083515417597
0.728932700742464	0.00026407263373303487
0.7299327007424641	0.0002641242223744158
0.730932700742464	0.0002641756021195966
0.7319327007424641	0.00026422677401141036
0.732932700742464	0.00026427773909423714
0.7339327007424641	0.00026432849841399457
0.734932700742464	0.0002643790530181281
0.7359327007424641	0.0002644294039556033
0.736932700742464	0.0002644795522768961
0.7379327007424641	0.0002645294990339844
0.738932700742464	0.00026457924528033785
0.7399327007424641	0.000264628792070911
0.740932700742464	0.00026467814046213304
0.7419327007424641	0.00026472729151189966
0.742932700742464	0.0002647762462795637
0.7439327007424641	0.0002648250058259274
0.744932700742464	0.0002648735712132331
0.7459327007424641	0.0002649219435051543
0.746932700742464	0.0002649701237667879
0.7479327007424641	0.00026501811306464516
0.748932700742464	0.0002650659124666432
0.7499327007424641	0.0002651135230420967
0.750932700742464	0.0002651609458617091
0.7519327007424641	0.00026520818199756503
0.752932700742464	0.0002652552325231211
0.7539327007424641	0.00026530209851319747
0.754932700742464	0.00026534878104397087
0.7559327007424641	0.0002653952811929646
0.756932700742464	0.0002654416000390421
0.7579327007424641	0.00026548773881543674
0.758932700742464	0.0002655336987824507
0.7599327007424641	0.0002655794807449026
0.760932700742464	0.00026562508549478635
0.7619327007424639	0.0002656705138251806
0.762932700742464	0.00026571576653024127
0.7639327007424639	0.00026576084440519776
0.764932700742464	0.0002658057482463454
0.7659327007424639	0.0002658504788510404
0.766932700742464	0.0002658950370176933
0.7679327007424639	0.00026593942354576403
0.768932700742464	0.00026598363923575544
0.7699327007424639	0.00026602768488920655
0.770932700742464	0.0002660715613086893
0.7719327007424639	0.00026611526929780046
0.772932700742464	0.0002661588096611571
0.7739327007424639	0.00026620218320438986
0.774932700742464	0.0002662453907341385
0.7759327007424639	0.000266288433058045
0.776932700742464	0.0002663313109847493
0.7779327007424639	0.0002663740253238818
0.778932700742464	0.00026641657688605944
0.7799327007424639	0.00026645896648287953
0.780932700742464	0.00026650119492691336
0.7819327007424639	0.0002665432630317025
0.782932700742464	0.00026658517161175157
0.7839327007424639	0.00026662692148252316
0.784932700742464	0.0002666685134604325
0.7859327007424639	0.00026670994836284286
0.786932700742464	0.00026675122700805837
0.7879327007424639	0.00026679235021531976
0.788932700742464	0.0002668333188047995
0.7899327007424639	0.0002668741335975949
0.790932700742464	0.00026691479541572345
0.7919327007424639	0.00026695530508211824
0.792932700742464	0.00026699566342062205
0.7939327007424639	0.0002670358712559816
0.794932700742464	0.0002670759294138433
0.7959327007424639	0.00026711583872074705
0.796932700742464	0.00026715560000412206
0.7979327007424639	0.00026719521409228076
0.798932700742464	0.00026723468181441437
0.7999327007424639	0.00026727400400880963
0.800932700742464	0.0002673131815278537
0.8019327007424639	0.00026735221502323153
0.802932700742464	0.0002673911051080815
0.8039327007424639	0.00026742985239625717
0.804932700742464	0.0002674684575023222
0.8059327007424639	0.00026750692104154765
0.806932700742464	0.00026754524362990764
0.8079327007424639	0.0002675834258840755
0.808932700742464	0.000267621468421421
0.8099327007424639	0.0002676593718600053
0.810932700742464	0.00026769713681857823
0.8119327007424639	0.0002677347639165742
0.812932700742464	0.00026777225377410893
0.8139327007424639	0.0002678096070119754
0.814932700742464	0.0002678468242516403
0.8159327007424639	0.00026788390611524003
0.816932700742464	0.00026792085322557824
0.8179327007424639	0.00026795766620612107
0.818932700742464	0.0002679943456809947
0.8199327007424639	0.0002680308922749799
0.820932700742464	0.0002680673066135106
0.8219327007424639	0.00026810358932266923
0.822932700742464	0.0002681397410291831
0.8239327007424639	0.00026817576236042186
0.824932700742464	0.0002682116539443925
0.8259327007424639	0.00026824741640973736
0.826932700742464	0.00026828305038572935
0.827932700742464	0.00026831855650226975
0.8289327007424641	0.0002683539353898843
0.829932700742464	0.0002683891876797185
0.8309327007424641	0.00026842431400353684
0.831932700742464	0.00026845931499371663
0.8329327007424641	0.0002684941912832469
0.833932700742464	0.0002685289435057233
0.8349327007424641	0.000268563572295346
0.835932700742464	0.00026859807828691535
0.8369327007424641	0.00026863246211582926
0.837932700742464	0.00026866672441807986
0.8389327007424641	0.0002687008658302498
0.839932700742464	0.0002687348869895089
0.8409327007424641	0.00026876878853361185
0.841932700742464	0.00026880257110089385
0.8429327007424641	0.00026883623551533624
0.843932700742464	0.0002688697825262469
0.8449327007424641	0.00026890321259158255
0.845932700742464	0.0002689365261691514
0.8469327007424641	0.0002689697237172244
0.847932700742464	0.00026900280569453546
0.8489327007424641	0.000269035772560277
0.849932700742464	0.0002690686247740985
0.8509327007424641	0.0002691013627961047
0.851932700742464	0.0002691339870868522
0.8529327007424641	0.000269166498107348
0.853932700742464	0.0002691988963190474
0.8549327007424641	0.0002692311821838512
0.855932700742464	0.0002692633561641031
0.8569327007424641	0.0002692954187225885
0.857932700742464	0.00026932737032253217
0.8589327007424641	0.00026935921142759434
0.859932700742464	0.00026939094250187114
0.8609327007424641	0.0002694225640098903
0.861932700742464	0.00026945407641660956
0.8629327007424641	0.00026948548018741503
0.863932700742464	0.0002695167757881185
0.8649327007424641	0.0002695479636849551
0.865932700742464	0.0002695790443445811
0.8669327007424641	0.00026961001823407293
0.867932700742464	0.00026964088582092315
0.8689327007424641	0.00026967164757303976
0.869932700742464	0.0002697023039587433
0.8709327007424641	0.00026973285544676536
0.871932700742464	0.0002697633025062454
0.8729327007424641	0.00026979364599593177
0.873932700742464	0.00026982388715756175
0.8749327007424641	0.0002698540264052098
0.875932700742464	0.00026988406412688573
0.8769327007424641	0.0002699140007109542
0.877932700742464	0.0002699438365461314
0.8789327007424641	0.00026997357202148407
0.879932700742464	0.0002700032075264273
0.8809327007424641	0.0002700327434507243
0.881932700742464	0.000270062180184482
0.8829327007424641	0.0002700915181181523
0.883932700742464	0.00027012075764252803
0.8849327007424641	0.0002701498991487433
0.885932700742464	0.0002701789430282702
0.8869327007424641	0.000270207889672918
0.887932700742464	0.0002702367394748309
0.8889327007424639	0.0002702654928264872
0.889932700742464	0.00027029415012069726
0.8909327007424639	0.00027032271175060125
0.891932700742464	0.0002703511781096684
0.8929327007424639	0.0002703795495916956
0.893932700742464	0.00027040782659080407
0.8949327007424639	0.00027043600950143955
0.895932700742464	0.0002704640987183706
0.8969327007424639	0.000270492094636685
0.897932700742464	0.00027051999765179103
0.8989327007424639	0.0002705478081594135
0.899932700742464	0.0002705755265555936
0.9009327007424639	0.0002706031532366866
0.901932700742464	0.00027063068859936015
0.9029327007424639	0.00027065813324732204
0.903932700742464	0.00027068548828154557
0.9049327007424639	0.000270712754098423
0.905932700742464	0.00027073993102850775
0.9069327007424639	0.000270767019402624
0.907932700742464	0.00027079401955186803
0.9089327007424639	0.0002708209318076046
0.909932700742464	0.00027084775650146814
0.9109327007424639	0.0002708744939653592
0.911932700742464	0.00027090114453144436
0.9129327007424639	0.0002709277085321552
0.913932700742464	0.0002709541863001863
0.9149327007424639	0.0002709805781684941
0.915932700742464	0.00027100688447029633
0.9169327007424639	0.0002710331055390698
0.917932700742464	0.0002710592417085499
0.9189327007424639	0.00027108529331272915
0.919932700742464	0.00027111126068585597
0.9209327007424639	0.00027113714416243336
0.921932700742464	0.00027116294407721737
0.9229327007424639	0.00027118866076521707
0.923932700742464	0.0002712142945616916
0.9249327007424639	0.0002712398458021504
0.925932700742464	0.0002712653148223512
0.9269327007424639	0.0002712907019582993
0.927932700742464	0.00027131600754624647
0.9289327007424639	0.00027134123192268844
0.929932700742464	0.0002713663754243658
0.9309327007424639	0.000271391438388261
0.931932700742464	0.0002714164211515984
0.9329327007424639	0.00027144132404354333
0.933932700742464	0.00027146614735114565
0.9349327007424639	0.00027149089140762555
0.935932700742464	0.0002715155565558177
0.9369327007424639	0.000271540143138796
0.937932700742464	0.00027156465149987127
0.9389327007424639	0.0002715890819825909
0.939932700742464	0.0002716134349307366
0.9409327007424639	0.00027163771068832387
0.941932700742464	0.00027166190959960156
0.9429327007424639	0.0002716860320090492
0.943932700742464	0.0002717100782613772
0.9449327007424639	0.0002717340487015245
0.945932700742464	0.00027175794367465867
0.9469327007424639	0.000271781763526174
0.947932700742464	0.00027180550860169046
0.9489327007424639	0.0002718291792470527
0.949932700742464	0.00027185277580832876
0.9509327007424639	0.00027187629863180944
0.951932700742464	0.00027189974806400634
0.952932700742464	0.00027192312445165187
0.9539327007424641	0.0002719464281416968
0.954932700742464	0.00027196965948131027
0.9559327007424641	0.0002719928188178784
0.956932700742464	0.0002720159064990028
0.9579327007424641	0.00027203892287249994
0.958932700742464	0.00027206186828640044
0.9599327007424641	0.00027208474308894635
0.960932700742464	0.0002721075476285923
0.9619327007424641	0.0002721302822540027
0.962932700742464	0.00027215294737958375
0.9639327007424641	0.00027217554409494785
0.964932700742464	0.00027219807266786475
0.9659327007424641	0.0002722205330774795
0.966932700742464	0.00027224292530299786
0.9679327007424641	0.00027226524932368534
0.968932700742464	0.00027228750511886727
0.9699327007424641	0.0002723096926679294
0.970932700742464	0.0002723318119503173
0.9719327007424641	0.00027235386294553727
0.972932700742464	0.00027237584563315524
0.9739327007424641	0.0002723977599927977
0.974932700742464	0.00027241960600415125
0.9759327007424641	0.00027244138521907816
0.976932700742464	0.0002724630996340244
0.9779327007424641	0.00027248474923743807
0.978932700742464	0.0002725063340102543
0.9799327007424641	0.00027252785393346165
0.980932700742464	0.000272549308988104
0.9819327007424641	0.0002725706991552792
0.982932700742464	0.00027259202441613984
0.9839327007424641	0.0002726132847518923
0.984932700742464	0.0002726344801437985
0.9859327007424641	0.000272655610573174
0.986932700742464	0.0002726766760213894
0.9879327007424641	0.00027269767695527864
0.988932700742464	0.00027271861588134855
0.9899327007424641	0.00027273949314417147
0.990932700742464	0.00027276030872624946
0.9919327007424641	0.00027278106261013365
0.992932700742464	0.00027280175477842464
0.9939327007424641	0.00027282238521377216
0.994932700742464	0.0002728429538988756
0.9959327007424641	0.00027286346081648315
0.996932700742464	0.00027288390594939354
0.9979327007424641	0.0002729042892804536
0.998932700742464	0.00027292461079256043
0.9999327007424641	0.0002729448709007328
1	0.0002729462323969021

==> massph_0.0001.dat <==
0.	0.7594696014671702
0.001	0.7595111632607761
0.002	0.7596358183655456
0.003	0.7598435541471062
0.004	0.7601342974925729
0.005	0.7605079731246994
0.006	0.7609644614363164
0.007	0.7615036232820986
0.008	0.7621252829885818
0.009000000000000001	0.7628292551324503
0.01	0.7636152864317773
0.011	0.7644830998757157
0.012	0.7654323673828962
0.013000000000000001	0.7664626989220922
0.014	0.7675736676929689
0.015	0.7687647505835783
0.016	0.7700353791749425
0.017	0.7713848815863109
0.018000000000000002	0.7728125062009289
0.019	0.7743173786520542
0.02	0.775898548186071
0.021	0.7775549036323541
0.022	0.7792852063955499
0.023	0.7810880697473107
0.024	0.7829619455391035
0.025	0.7849051252968886
0.026000000000000002	0.7869157116318539
0.027	0.7889916146913207
0.028	0.7911305551292503
0.029	0.7933300538023771
0.03	0.795587435492949
0.031	0.797899833864608
0.032	0.8002642072313768
0.033	0.8026773573531727
0.034	0.8051359519874478
0.035	0.807636551183475
0.036000000000000004	0.8101756484414261
0.037	0.812749710240352
0.038	0.8153552231034165
0.039	0.8179887507105277
0.04	0.8206469929516665
0.041	0.8233268212699959
0.042	0.8260253246233923
0.043000000000000003	0.8287398455137162
0.044	0.831468014466474
0.045	0.8342077696118345
0.046	0.8369573540828438
0.047	0.8397152976851177
0.048	0.8424803902731621
0.049	0.8452516528157353
0.05	0.8480282968083164
0.051000000000000004	0.8508096716135942
0.052000000000000005	0.8535952114896156
0.053	0.856384351886384
0.054	0.8591764786882774
0.055	0.8619709061700382
0.056	0.864766841216831
0.057	0.8675633490069513
0.058	0.8703593129504789
0.059000000000000004	0.8731534667040469
0.06	0.8759443959136683
0.061	0.8787305642641509
0.062	0.8815102527801805
0.063	0.8842817824199999
0.064	0.8870434956485622
0.065	0.8897935353073279
0.066	0.8925301963791056
0.067	0.895251804848752
0.068	0.8979567703291519
0.069	0.9006435961597973
0.07	0.90331087394493
0.07100000000000001	0.9059572840379851
0.07200000000000001	0.9085815968948264
0.073	0.9111826595185325
0.074	0.9137593710296021
0.075	0.9163106688921951
0.076	0.9188355062568062
0.077	0.9213328271589561
0.078	0.9238015534800692
0.079	0.926240555793563
0.08	0.9286486248906404
0.081	0.9310244428553618
0.082	0.9333665391350725
0.083	0.9356732407109779
0.084	0.9379426170014945
0.085	0.9401724624720776
0.08600000000000001	0.9423600693461791
0.08700000000000001	0.9445025615219753
0.088	0.9465965456779735
0.089	0.948638367939295
0.09	0.9506242165911595
0.091	0.9525503328426743
0.092	0.9544133116706957
0.093	0.9562102933308826
0.094	0.9579395394718611
0.095	0.9596005933345669
0.096	0.9611946110958846
0.097	0.962724528051298
0.098	0.964195113798155
0.099	0.9656128961763346
0.1	0.9669859699753663
0.101	0.9683237190561096
0.10200000000000001	0.9696364675820177
0.10300000000000001	0.9709350945883801
0.10400000000000001	0.9722306694775373
0.105	0.9735341253205703
0.106	0.9748559829564133
0.107	0.97620613674542
0.108	0.9775936988570868
0.109	0.9790268945202174
0.11	0.9805130261925223
0.111	0.9820584754824105
0.112	0.9836687008377815
0.113	0.9853482905865077
0.114	0.9871010095770063
0.115	0.9889298608970442
0.116	0.9908371273141642
0.117	0.9928244415484063
0.11800000000000001	0.9948928284171037
0.11900000000000001	0.997042751001205
0.12	0.9992741483071494
0.121	1.0015864634564913
0.122	1.0039786993297555
0.123	1.0064493713548222
0.124	1.0089966793425853
0.125	1.0116183544901935
0.126	1.0143118017733972
0.127	1.0170740842063832
0.128	1.019901917075629
0.129	1.022791739620433
0.13	1.0257396876943674
0.131	1.0287416519702723
0.132	1.0317932791614477
0.133	1.0348900011485431
0.134	1.0380270707291976
0.135	1.0411995719496259
0.136	1.0444024386499842
0.137	1.0476304984577864
0.138	1.0508785080204261
0.139	1.054141132419963
0.14	1.0574130237924877
0.14100000000000001	1.060688820318552
0.14200000000000002	1.0639631783383998
0.14300000000000002	1.0672307987069722
0.14400000000000002	1.0704864521085007
0.145	1.0737250050743743
0.146	1.0769414447339938
0.147	1.0801309033798008
0.148	1.0832886629839364
0.149	1.0864102743189448
0.15	1.089491375167826
0.151	1.0925279590500718
0.152	1.0955161861502747
0.153	1.098452546139193
0.154	1.1013337878843728
0.155	1.1041569729928655
0.156	1.1069194890870413
0.157	1.1096190200270177
0.158	1.112253624396992
0.159	1.114821668705203
0.16	1.1173218892182757
0.161	1.1197533492697556
0.162	1.1221154623837186
0.163	1.1244079574576562
0.164	1.126630908311283
0.165	1.1287846711294836
0.166	1.1308699270091906
0.167	1.1328876022347316
0.168	1.1348389038091182
0.169	1.136725256005629
0.17	1.1385482961706468
0.171	1.140309843855316
0.17200000000000001	1.1420118778486037
0.17300000000000001	1.1436565156813023
0.17400000000000002	1.145246031367682
0.17500000000000002	1.1467825536806735
0.176	1.1482684163521464
0.177	1.1497062172360317
0.178	1.1510982641998866
0.179	1.1524467681134896
0.18	1.1537541697778124
0.181	1.1550229354812591
0.182	1.1562551340458576
0.183	1.1574528891375195
0.184	1.1586184594556581
0.185	1.1597538663862905
0.186	1.1608608981935937
0.187	1.1619414322049237
0.188	1.1629973547778576
0.189	1.1640302033949868
0.19	1.1650414490703935
0.191	1.1660326207447764
0.192	1.1670051325770416
0.193	1.1679601544429656
0.194	1.1688988668625229
0.195	1.1698224259750551
0.196	1.1707317817496588
0.197	1.1716278601446402
0.198	1.1725115768367915
0.199	1.1733836798469912
0.2	1.17424488142793
0.201	1.1750958918213157
0.202	1.175937291744532
0.203	1.1767696191966217
0.20400000000000001	1.1775934125933742
0.20500000000000002	1.1784091170027866
0.20600000000000002	1.1792171357673529
0.20700000000000002	1.1800178802197339
0.20800000000000002	1.1808116890088245
0.209	1.1815988396614336
0.21	1.1823796132964515
0.211	1.1831542927191785
0.212	1.1839230931094622
0.213	1.1846861982711212
0.214	1.1854437947564154
0.215	1.1861960664637399
0.216	1.1869431457301318
0.217	1.1876851509923538
0.218	1.1884222023918223
0.219	1.1891548484111127
0.22	1.1898818634008377
0.221	1.1906046283807934
0.222	1.1913227850764994
0.223	1.192036404884288
0.224	1.1927455309223796
0.225	1.1934502030320593
0.226	1.1941504608147628
0.227	1.1948463449884488
0.228	1.1955378933641365
0.229	1.196225127256272
0.23	1.1969080659809865
0.231	1.1975867282217965
0.232	1.1982611329961799
0.233	1.1989312982525306
0.234	1.1995972345710104
0.23500000000000001	1.2002589513042223
0.23600000000000002	1.200916457002307
0.23700000000000002	1.2015697600996882
0.23800000000000002	1.202218869536099
0.23900000000000002	1.2028637917262834
0.24	1.203504532179191
0.241	1.204141095585931
0.242	1.2047734857994086
0.243	1.2054017058163342
0.244	1.2060257594516937
0.245	1.2066456537627108
0.246	1.2072613956820177
0.247	1.2078729914467052
0.248	1.2084804465826096
0.249	1.2090837658888687
0.25	1.2096829544699959
0.251	1.210278020926521
0.252	1.2108689737192597
0.253	1.2114558207088215
0.254	1.2120385691749802
0.255	1.212617225805247
0.256	1.2131917961461365
0.257	1.2137622818663907
0.258	1.2143286960607893
0.259	1.2148910545762315
0.26	1.2154493729944402
0.261	1.216003666625164
0.262	1.2165539504995142
0.263	1.2171002393634702
0.264	1.217642547671538
0.265	1.2181808888418884
0.266	1.2187152782234478
0.267	1.2192457283221245
0.268	1.2197722467892018
0.269	1.2202948497099981
0.27	1.2208135570443648
0.271	1.2213283887204245
0.272	1.2218393646319454
0.273	1.2223465046343975
0.274	1.222849828541886
0.275	1.2233493561249456
0.276	1.2238451071070495
0.277	1.224337101161996
0.278	1.2248253578496102
0.279	1.225309892895449
0.28	1.2257907245350477
0.281	1.2262678754921916
0.28200000000000003	1.226741368244444
0.28300000000000003	1.227211225391563
0.28400000000000003	1.2276774696539619
0.28500000000000003	1.228140123871229
0.28600000000000003	1.2285992110006703
0.28700000000000003	1.229054754115902
0.28800000000000003	1.2295067764054828
0.289	1.2299553011703053
0.29	1.2304003493043147
0.291	1.230841941714599
0.292	1.2312801016423613
0.293	1.2317148525385626
0.294	1.232146218063033
0.295	1.2325742220835743
0.296	1.2329988886750822
0.297	1.2334202421186538
0.298	1.2338383069007077
0.299	1.2342531077121057
0.3	1.2346646694472796
0.301	1.2350730159238856
0.302	1.2354781691797554
0.303	1.2358801522468585
0.304	1.236278988410038
0.305	1.236674701199549
0.306	1.2370673143903483
0.307	1.237456852001372
0.308	1.237843338294792
0.309	1.2382267977752601
0.31	1.2386072551891318
0.311	1.238984735523671
0.312	1.2393592633819681
0.313	1.2397308610773219
0.314	1.2400995507830586
0.315	1.2404653549340525
0.316	1.2408282962148005
0.317	1.241188397558719
0.318	1.241545682147425
0.319	1.2419001734099842
0.32	1.242251895022139
0.321	1.242600870905513
0.322	1.2429471252267847
0.323	1.243290682746625
0.324	1.243631566827123
0.325	1.2439697978915991
0.326	1.2443053964831428
0.327	1.2446383833804502
0.328	1.244968779597124
0.329	1.2452966063809718
0.33	1.2456218852132461
0.331	1.2459446378078878
0.332	1.2462648861107204
0.333	1.2465826522986332
0.334	1.246897958778726
0.335	1.2472108281874448
0.336	1.2475212833927625
0.337	1.2478374498168865
0.338	1.2481350383107377
0.339	1.248438376152722
0.34	1.2487393793724815
0.341	1.24903806707045
0.342	1.249334458553074
0.343	1.249628573332066
0.34400000000000003	1.249920431123631
0.34500000000000003	1.2502100518476729
0.34600000000000003	1.2504974556269732
0.34700000000000003	1.2507826627863536
0.34800000000000003	1.2510656938518114
0.34900000000000003	1.2513465695496397
0.35000000000000003	1.2516253114332663
0.35100000000000003	1.2519019429156937
0.352	1.2521764807786286
0.353	1.2524489408966302
0.354	1.2527193393147769
0.355	1.2529876922480376
0.356	1.2532540160806318
0.357	1.2535183273653663
0.358	1.253780642822952
0.359	1.2540409793413083
0.36	1.2542993539748344
0.361	1.254555783943685
0.362	1.2548102866330073
0.363	1.2550628795921763
0.364	1.2553135805340023
0.365	1.2555624073339362
0.366	1.2558093780292445
0.367	1.2560545108181829
0.368	1.2562978241819378
0.369	1.256539337979045
0.37	1.2567790671147088
0.371	1.2570170251932062
0.372	1.2572532259020597
0.373	1.257487683059826
0.374	1.2577204106155218
0.375	1.2579514226480344
0.376	1.2581807333655157
0.377	1.2584083571047666
0.378	1.258634308330612
0.379	1.2588586016352574
0.38	1.2590812517376395
0.381	1.2593022734827597
0.382	1.2595216818410186
0.383	1.2597394919075207
0.384	1.2599557189013928
0.385	1.260170378165076
0.386	1.2603834851674847
0.387	1.2605950578691194
0.388	1.260805110830273
0.389	1.2610136552069644
0.39	1.2612207022532425
0.391	1.2614262633207316
0.392	1.2616303499339472
0.393	1.2618329734910627
0.394	1.2620341457049018
0.395	1.2622338783126221
0.396	1.2624321831465342
0.397	1.2626290721335907
0.398	1.262824557294871
0.399	1.2630186507450567
0.4	1.2632113646919048
0.401	1.2634027114357043
0.402	1.2635927033687393
0.403	1.2637813529747366
0.404	1.2639686728283104
0.405	1.264154675594406
0.406	1.2643393740277293
0.40700000000000003	1.2645227809721804
0.40800000000000003	1.2647049095177862
0.40900000000000003	1.2648857784988168
0.41000000000000003	1.2650654004652955
0.41100000000000003	1.2652437837850907
0.41200000000000003	1.2654209368915803
0.41300000000000003	1.2655968682833352
0.41400000000000003	1.2657715865237982
0.41500000000000004	1.2659451002409576
0.41600000000000004	1.2661174181270127
0.417	1.266288548938042
0.418	1.266458501493659
0.419	1.2666272846766655
0.42	1.2667949074327072
0.421	1.2669613787699119
0.422	1.2671267077585364
0.423	1.2672909035306028
0.424	1.2674539752795326
0.425	1.2676159322597778
0.426	1.2677767837864464
0.427	1.2679365392349276
0.428	1.2680952080405137
0.429	1.2682527996980162
0.43	1.2684093237613812
0.431	1.2685647898433043
0.432	1.268719207614839
0.433	1.268872586805007
0.434	1.2690249372004014
0.435	1.269176268644794
0.436	1.2693265910387386
0.437	1.2694759143474734
0.438	1.2696242518581862
0.439	1.269771613809973
0.44	1.2699180066584483
0.441	1.2700634369004755
0.442	1.2702079110739521
0.443	1.2703514357575754
0.444	1.2704940175706179
0.445	1.2706356631726938
0.446	1.2707763792635287
0.447	1.270916172582723
0.448	1.2710550499095083
0.449	1.2711930180625208
0.45	1.2713300838995498
0.451	1.2714662543172988
0.452	1.2716015362511406
0.453	1.2717359366748722
0.454	1.2718694626004665
0.455	1.2720021210778234
0.456	1.272133919194522
0.457	1.2722648640755634
0.458	1.272394962883127
0.459	1.272524222816311
0.46	1.2726526511108798
0.461	1.2727802550390086
0.462	1.2729070419090291
0.463	1.2730330190651733
0.464	1.2731581938873153
0.465	1.2732825737907134
0.466	1.2734061662257552
0.467	1.2735289804853491
0.468	1.2736510249158466
0.46900000000000003	1.273772304520302
0.47000000000000003	1.273892824313513
0.47100000000000003	1.2740125893362129
0.47200000000000003	1.2741316046549171
0.47300000000000003	1.274249875361764
0.47400000000000003	1.2743674065743649
0.47500000000000003	1.2744842034356447
0.47600000000000003	1.274600271113685
0.47700000000000004	1.2747156148015626
0.47800000000000004	1.2748302397171956
0.47900000000000004	1.2749441511031798
0.48	1.2750573542266308
0.481	1.2751698543790202
0.482	1.275281656876014
0.483	1.2753927670573164
0.484	1.2755031902864964
0.485	1.2756129319508358
0.486	1.275721997461158
0.487	1.2758303922516667
0.488	1.2759381217797845
0.489	1.2760451915259816
0.49	1.2761516069936225
0.491	1.2762573737087854
0.492	1.276362497220116
0.493	1.276466983098647
0.494	1.276570836937642
0.495	1.276674064352429
0.496	1.2767766718197708
0.497	1.276878665760034
0.498	1.2769800501395805
0.499	1.27708082887858
0.5	1.2771810059138438
0.501	1.2772805851987203
0.502	1.2773795707029918
0.503	1.2774779664127685
0.504	1.277575776330388
0.505	1.2776730044743019
0.506	1.2777696548789792
0.507	1.277865731594797
0.508	1.2779612386879327
0.509	1.2780561802402624
0.51	1.27815056034925
0.511	1.278244383127843
0.512	1.2783376527043675
0.513	1.2784303732224187
0.514	1.2785225488407541
0.515	1.2786141837331917
0.516	1.2787052820884957
0.517	1.278795848110276
0.518	1.2788858860168772
0.519	1.2789753999030598
0.52	1.2790643943063413
0.521	1.2791528733366415
0.522	1.2792408412704208
0.523	1.279328302397985
0.524	1.2794152610238612
0.525	1.2795017222973948
0.526	1.2795876924619556
0.527	1.2796731746255443
0.528	1.2797581716954411
0.529	1.2798426865893058
0.53	1.2799267222351105
0.531	1.2800102815710832
0.532	1.280093367545635
0.533	1.280175983117299
0.534	1.280258131254668
0.535	1.2803398149363265
0.536	1.2804210371507865
0.537	1.2805018008964222
0.538	1.2805821091814071
0.539	1.2806619650236464
0.54	1.2807413714507125
0.541	1.280820331499782
0.542	1.2808988482175674
0.543	1.280976924660254
0.544	1.2810545638934334
0.545	1.2811317689920394
0.546	1.2812085430402833
0.547	1.281284889131586
0.548	1.2813608103685157
0.549	1.2814363098627235
0.55	1.2815113907349907
0.551	1.2815860561147048
0.552	1.2816603088746112
0.553	1.2817341526831212
0.554	1.2818075904412112
0.555	1.2818806253136592
0.556	1.2819532604738757
0.557	1.2820254991038338
0.558	1.2820973443940102
0.559	1.2821687995433184
0.56	1.2822398680391125
0.561	1.282310554483966
0.562	1.2823808614137917
0.5630000000000001	1.2824507910140464
0.5640000000000001	1.2825203454764367
0.5650000000000001	1.2825895269988843
0.5660000000000001	1.2826583377854843
0.5670000000000001	1.2827267800464657
0.5680000000000001	1.282794855998154
0.5690000000000001	1.2828625678629295
0.5700000000000001	1.2829299178691902
0.5710000000000001	1.2829969082513106
0.5720000000000001	1.2830635412496023
0.5730000000000001	1.2831298191102782
0.5740000000000001	1.2831957440854072
0.5750000000000001	1.28326131843288
0.5760000000000001	1.2833265444163677
0.577	1.2833914243052833
0.578	1.2834559603747417
0.579	1.2835201549055197
0.58	1.2835840101840206
0.581	1.2836475285022317
0.582	1.283710712157686
0.583	1.2837735634534249
0.584	1.283836084697957
0.585	1.2838982782052224
0.586	1.2839601462945507
0.587	1.284021691290624
0.588	1.284082915523441
0.589	1.284143821328274
0.59	1.284204411045634
0.591	1.28426468702123
0.592	1.2843246516059357
0.593	1.2843843071557448
0.594	1.284443656031739
0.595	1.2845027006631762
0.596	1.2845614442491975
0.597	1.2846198888756164
0.598	1.2846780362135486
0.599	1.2847358879379736
0.6	1.2847934457277057
0.601	1.284850711265372
0.602	1.2849076862373896
0.603	1.2849643723339377
0.604	1.2850207712489357
0.605	1.2850768846800174
0.606	1.2851327143285092
0.607	1.2851882618994024
0.608	1.285243529101331
0.609	1.2852985176465501
0.61	1.2853532292509042
0.611	1.285407665633811
0.612	1.2854618285182349
0.613	1.28551571963066
0.614	1.2855693407010689
0.615	1.2856226934629198
0.616	1.2856757796531206
0.617	1.2857286010120048
0.618	1.2857811592833102
0.619	1.2858334562141536
0.62	1.285885493555005
0.621	1.2859372730596714
0.622	1.2859887964852634
0.623	1.2860400655921802
0.624	1.2860910821440814
0.625	1.2861418479078677
0.626	1.2861923646536506
0.627	1.2862426341547395
0.628	1.286292658187611
0.629	1.2863424385318896
0.63	1.286391976980215
0.631	1.2864412762994926
0.632	1.2864903385294202
0.633	1.2865391648924207
0.634	1.286587756613255
0.635	1.2866361149190113
0.636	1.2866842410390864
0.637	1.2867321362051782
0.638	1.2867798016512646
0.639	1.2868272386135935
0.64	1.2868744483306684
0.641	1.2869214320432296
0.642	1.286968190994248
0.643	1.2870147264289054
0.644	1.2870610395945787
0.645	1.2871071317408345
0.646	1.287153004119404
0.647	1.2871986579841765
0.648	1.2872440945911852
0.649	1.2872893151985874
0.65	1.2873343210666581
0.651	1.287379113457771
0.652	1.2874236936363865
0.653	1.287468062869036
0.654	1.2875122224243136
0.655	1.2875561735728562
0.656	1.28759991758733
0.657	1.2876434557424237
0.658	1.2876867893148263
0.659	1.287729919583219
0.66	1.28777284782826
0.661	1.2878155753325713
0.662	1.2878581033807246
0.663	1.2879004332592292
0.664	1.287942566256517
0.665	1.2879845036629312
0.666	1.2880262467707098
0.667	1.2880677968739778
0.668	1.2881091552687272
0.669	1.2881503232528124
0.67	1.2881913021259273
0.671	1.2882320931896016
0.672	1.28827269774718
0.673	1.288313117358907
0.674	1.2883533539156342
0.675	1.2883934083812854
0.676	1.2884332816610577
0.677	1.2884729746615127
0.678	1.2885124882905703
0.679	1.2885518234574969
0.68	1.2885909810728973
0.681	1.2886299620487125
0.682	1.2886687672982038
0.683	1.288707397735948
0.684	1.2887458542778316
0.685	1.2887841378410405
0.686	1.2888222493440482
0.687	1.2888601897066159
0.6880000000000001	1.288897959849777
0.6890000000000001	1.2889355606958328
0.6900000000000001	1.2889729931683458
0.6910000000000001	1.2890102581921266
0.6920000000000001	1.289047356693229
0.6930000000000001	1.289084289598947
0.6940000000000001	1.2891210578377967
0.6950000000000001	1.2891576623395156
0.6960000000000001	1.2891941040350527
0.6970000000000001	1.2892303838565615
0.6980000000000001	1.2892665027373906
0.6990000000000001	1.289302461612078
0.7000000000000001	1.2893382614163411
0.7010000000000001	1.2893739030870717
0.7020000000000001	1.289409387562325
0.7030000000000001	1.2894447157813123
0.704	1.2894798886843994
0.705	1.28951490721309
0.706	1.2895497723100244
0.707	1.289584484918969
0.708	1.289619045984811
0.709	1.2896534564535478
0.71	1.289687717272283
0.711	1.289721829389217
0.712	1.2897557937536377
0.713	1.2897896113159193
0.714	1.2898232830275096
0.715	1.289856809867864
0.716	1.289890193236587
0.717	1.2899234340357126
0.718	1.2899565329435279
0.719	1.2899894906391438
0.72	1.2900223078024868
0.721	1.2900549851142984
0.722	1.2900875232561257
0.723	1.29011992291032
0.724	1.2901521847600306
0.725	1.2901843094891985
0.726	1.2902162977825555
0.727	1.2902481503256178
0.728	1.290279867804677
0.729	1.2903114509068039
0.73	1.2903429003198348
0.731	1.2903742167323744
0.732	1.2904054008337866
0.733	1.2904364533141897
0.734	1.2904673748644544
0.735	1.290498166176198
0.736	1.2905288279417788
0.737	1.2905593608542927
0.738	1.290589765607569
0.739	1.290620042896164
0.74	1.290650193415357
0.741	1.290680217861148
0.742	1.2907101169302508
0.743	1.2907398913200883
0.744	1.2907695417287892
0.745	1.2907990688551843
0.746	1.2908284733987994
0.747	1.2908577560598529
0.748	1.2908869175392523
0.749	1.290915958538586
0.75	1.2909448797601228
0.751	1.2909736819068067
0.752	1.2910023656822485
0.753	1.2910309317907285
0.754	1.2910593809371889
0.755	1.291087713827225
0.756	1.2911159311670892
0.757	1.2911440336636806
0.758	1.2911720221400267
0.759	1.291199897397367
0.76	1.2912276599617125
0.761	1.2912553103553635
0.762	1.2912828491011261
0.763	1.291310276722318
0.764	1.2913375937427558
0.765	1.2913648006867589
0.766	1.2913918980791452
0.767	1.2914188864452278
0.768	1.2914457663108103
0.769	1.2914725382021868
0.77	1.291499202646137
0.771	1.291525760169925
0.772	1.2915522113012947
0.773	1.2915785565684688
0.774	1.291604796500143
0.775	1.2916309316254868
0.776	1.2916569624741396
0.777	1.2916828895762051
0.778	1.2917087134622531
0.779	1.2917344346633115
0.78	1.29176005371087
0.781	1.29178557113687
0.782	1.2918109874737087
0.783	1.2918363032542295
0.784	1.2918615190117275
0.785	1.2918866352799383
0.786	1.2919116525930419
0.787	1.2919365714856543
0.788	1.2919613924928315
0.789	1.2919861161500608
0.79	1.2920107429932608
0.791	1.2920352735587781
0.792	1.2920597083833851
0.793	1.2920840480042792
0.794	1.292108292959075
0.795	1.2921324437858064
0.796	1.2921565010229228
0.797	1.2921804652092854
0.798	1.2922043368841658
0.799	1.2922281165872433
0.8	1.2922518048660754
0.801	1.2922754022724543
0.802	1.2922989092274872
0.803	1.2923223261323828
0.804	1.2923456533886706
0.805	1.2923688913982003
0.806	1.2923920405631406
0.807	1.292415101285977
0.808	1.292438073969511
0.809	1.292460959016855
0.81	1.2924837568314358
0.811	1.2925064678169866
0.812	1.2925290923775528
0.8130000000000001	1.2925516309174827
0.8140000000000001	1.2925740838414301
0.8150000000000001	1.2925964515543527
0.8160000000000001	1.2926187344615065
0.8170000000000001	1.2926409329684514
0.8180000000000001	1.2926630474810388
0.8190000000000001	1.2926850784054222
0.8200000000000001	1.2927070261480447
0.8210000000000001	1.2927288911156447
0.8220000000000001	1.2927506737152492
0.8230000000000001	1.2927723743541757
0.8240000000000001	1.2927939934400297
0.8250000000000001	1.2928155313807006
0.8260000000000001	1.292836988584363
0.8270000000000001	1.2928583654594739
0.8280000000000001	1.2928796624147718
0.8290000000000001	1.2929008798592714
0.8300000000000001	1.2929220182022685
0.8310000000000001	1.2929430778533326
0.8320000000000001	1.2929640592223093
0.833	1.2929849627193133
0.834	1.2930057887547333
0.835	1.2930265377392263
0.836	1.2930472100837178
0.837	1.2930678061993985
0.838	1.293088326497724
0.839	1.2931087713904124
0.84	1.293129141289445
0.841	1.2931494366070608
0.842	1.293169657755797
0.843	1.2931898052823383
0.844	1.293209879646761
0.845	1.2932298811463305
0.846	1.2932498100785101
0.847	1.2932696667409669
0.848	1.2932894514315654
0.849	1.2933091644483692
0.85	1.2933288060896393
0.851	1.293348376653832
0.852	1.293367876439602
0.853	1.293387305745794
0.854	1.2934066648714488
0.855	1.293425954115798
0.856	1.2934451737782648
0.857	1.2934643241584638
0.858	1.2934834055561955
0.859	1.2935024182714503
0.86	1.2935213626044078
0.861	1.2935402388554293
0.862	1.2935590473250647
0.863	1.2935777883140458
0.864	1.293596462123287
0.865	1.2936150690538875
0.866	1.2936336094071252
0.867	1.2936520834844578
0.868	1.2936704915875243
0.869	1.293688834018139
0.87	1.2937071110782954
0.871	1.293725323070161
0.872	1.2937434702960815
0.873	1.2937615533478248
0.874	1.293779572978995
0.875	1.2937975294475947
0.876	1.2938154230042487
0.877	1.2938332538997308
0.878	1.2938510223849655
0.879	1.293868728711021
0.88	1.2938863731291128
0.881	1.2939039558906058
0.882	1.2939214772470031
0.883	1.2939389374499604
0.884	1.293956336751271
0.885	1.2939736754028717
0.886	1.2939895760824194
0.887	1.2940067945580276
0.888	1.2940239531409865
0.889	1.2940410520837826
0.89	1.2940580916390398
0.891	1.294076447794914
0.892	1.2940933689646512
0.893	1.2941102315052342
0.894	1.294127035669853
0.895	1.2941437817118329
0.896	1.2941604698846343
0.897	1.2941771004418505
0.898	1.294193673637209
0.899	1.2942101897245692
0.9	1.2942266489579248
0.901	1.2942430515913967
0.902	1.2942593978792394
0.903	1.2942756882346864
0.904	1.2942919233385821
0.905	1.2943081034305453
0.906	1.2943242287228442
0.907	1.2943402994278579
0.908	1.2943563157580764
0.909	1.294372277926102
0.91	1.2943881861446433
0.911	1.294404040626523
0.912	1.2944198415846697
0.913	1.29443558923212
0.914	1.2944512837820188
0.915	1.2944669254476187
0.916	1.2944825144422794
0.917	1.2944980509794648
0.918	1.294513535272746
0.919	1.2945289675357985
0.92	1.2945443479824026
0.921	1.2945596768264407
0.922	1.2945749542819012
0.923	1.2945901805628741
0.924	1.2946053558835524
0.925	1.2946204804582306
0.926	1.2946355545013029
0.927	1.2946505782272668
0.928	1.2946655518507186
0.929	1.2946804755863541
0.93	1.2946953496489697
0.931	1.2947101742534586
0.932	1.2947249496148125
0.933	1.2947396759432095
0.934	1.2947543534308428
0.935	1.2947689822919062
0.936	1.2947835627439255
0.937	1.2947980950045217
0.9380000000000001	1.2948125792914087
0.9390000000000001	1.2948270158223971
0.9400000000000001	1.2948414048153938
0.9410000000000001	1.294855746488392
0.9420000000000001	1.2948700410594844
0.9430000000000001	1.294884288746855
0.9440000000000001	1.2948984897687768
0.9450000000000001	1.2949126443436174
0.9460000000000001	1.2949267526898345
0.9470000000000001	1.2949408150259762
0.9480000000000001	1.2949548315706811
0.9490000000000001	1.2949688025426762
0.9500000000000001	1.2949827281607786
0.9510000000000001	1.294996608643894
0.9520000000000001	1.295010444211017
0.9530000000000001	1.2950242350812264
0.9540000000000001	1.2950379814736932
0.9550000000000001	1.295051683607672
0.9560000000000001	1.2950653417025038
0.9570000000000001	1.295078955977616
0.9580000000000001	1.2950925266525222
0.9590000000000001	1.2951060539468198
0.96	1.2951195380801883
0.961	1.295132979272397
0.962	1.2951463777432939
0.963	1.295159733770811
0.964	1.2951730480345374
0.965	1.2951863206700325
0.966	1.2951995516698338
0.967	1.2952127410265053
0.968	1.2952258887326324
0.969	1.2952389947808225
0.97	1.2952520591637078
0.971	1.295265081873942
0.972	1.295278062904202
0.973	1.2952910022471902
0.974	1.2953038998956277
0.975	1.295316755842268
0.976	1.2953295711883954
0.977	1.2953423470249394
0.978	1.295355083345122
0.979	1.29536778014218
0.98	1.2953804374093736
0.981	1.2953930551399848
0.982	1.2954056333273134
0.983	1.295418171964681
0.984	1.2954306710454304
0.985	1.2954431305629244
0.986	1.2954555505105472
0.987	1.295467930881703
0.988	1.2954802720464598
0.989	1.295492575525535
0.99	1.2955048414748513
0.991	1.2955170698882572
0.992	1.2955292607596167
0.993	1.2955414140828143
0.994	1.2955535298517518
0.995	1.29556560806035
0.996	1.2955776487025499
0.997	1.295589651772309
0.998	1.2956016172636031
0.999	1.2956135451704283
1.	1.2956254358995931

==> min,18_0.0001.dat <==
0.13651952399501077	7.60598210272191e-8
0.13751952399501077	0.2979907784451149
0.13851952399501077	0.41907590845054443
0.13951952399501077	0.5104219763960048
0.14051952399501078	0.5861469327248112
0.14151952399501078	0.651758286926726
0.14251952399501078	0.710124936163083
0.14351952399501078	0.7629786769658142
0.14451952399501078	0.811419805023537
0.14551952399501078	0.8562178124247355
0.14651952399501078	0.8979372685421521
0.14751952399501078	0.9370076813872588
0.14851952399501078	0.9737653652511677
0.14951952399501078	1.0084799268310514
0.15051952399501078	1.0413717674762148
0.15151952399501079	1.0726240719125866
0.1525195239950108	1.1023912716262367
0.1535195239950108	1.13080517489957
0.1545195239950108	1.157979506156978
0.15551952399501076	1.1840166131460124
0.15651952399501076	1.2090269964782951
0.15751952399501076	1.2330866302246049
0.15851952399501076	1.2562578019103736
0.15951952399501076	1.2785963049451392
0.16051952399501077	1.300152389170813
0.16151952399501077	1.3209715389581338
0.16251952399501077	1.3410951157333584
0.16351952399501077	1.3605608928277153
0.16451952399501077	1.3794035039920107
0.16551952399501077	1.3976548220834926
0.16651952399501077	1.4153442808196377
0.16751952399501077	1.43249914976457
0.16851952399501077	1.4491447706310496
0.16951952399501077	1.4653047613761223
0.17051952399501077	1.4810011933208747
0.17151952399501078	1.4962547455467603
0.17251952399501078	1.511084840048321
0.17351952399501078	1.525509940834151
0.17451952399501078	1.5395583729063809
0.17551952399501078	1.5532511920120733
0.17651952399501078	1.5666014146648923
0.17751952399501078	1.5796213779716983
0.17851952399501078	1.5923227945114702
0.17951952399501078	1.6047168016678373
0.18051952399501076	1.6168140060889973
0.18151952399501076	1.628624523853766
0.18251952399501076	1.640158016842665
0.18351952399501076	1.6514237257455364
0.18451952399501076	1.6624305000801094
0.18551952399501076	1.673186825547393
0.18651952399501076	1.6837008490083611
0.18751952399501076	1.693980401330963
0.18851952399501076	1.7040330183260386
0.18951952399501076	1.7138659599645094
0.19051952399501076	1.7234862280455516
0.19151952399501077	1.7329005824658426
0.19251952399501077	1.7421201682345924
0.19351952399501077	1.751158553443123
0.19451952399501077	1.7600203849323783
0.19551952399501077	1.7687099972123042
0.19651952399501077	1.777231586063078
0.19751952399501077	1.7855892159818882
0.19851952399501077	1.7937868271343764
0.19951952399501077	1.8018282418507194
0.20051952399501077	1.8097171707025446
0.20151952399501077	1.8174572181935003
0.20251952399501078	1.8250518880932791
0.20351952399501078	1.8325045884422022
0.20451952399501078	1.8398186362510378
0.20551952399501078	1.8469972619185566
0.20651952399501078	1.854043613387376
0.20751952399501078	1.8609607600568712
0.20851952399501078	1.8677516964703418
0.20951952399501078	1.8744193457921963
0.21051952399501078	1.880966563089598
0.21151952399501078	1.887396138431853
0.21251952399501078	1.893710799819745
0.21351952399501078	1.8999132159560506
0.21451952399501079	1.906005998867585
0.2155195239950108	1.9119917063883296
0.2165195239950108	1.9178728445124502
0.2175195239950108	1.9236518696253588
0.2185195239950108	1.9293332286363967
0.2195195239950108	1.9349245294034962
0.2205195239950108	1.9404277362022224
0.2215195239950108	1.9458444532889088
0.2225195239950108	1.9511762546264741
0.2235195239950108	1.9564246850111582
0.22451952399501077	1.9615912611491217
0.22551952399501077	1.9666774726856269
0.22651952399501077	1.9716847831893234
0.22751952399501077	1.9766146310940202
0.22851952399501077	1.98146843060016
0.22951952399501077	1.986247572538083
0.23051952399501077	1.9909534251950358
0.23151952399501077	1.9955873351077549
0.23251952399501077	2.000150627822357
0.23351952399501077	2.0046446086231446
0.23451952399501078	2.0090705632318584
0.23551952399501078	2.0134297584788037
0.23651952399501078	2.0177234429472044
0.23751952399501078	2.0219528475920443
0.23851952399501078	2.026119186334606
0.23951952399501078	2.0302236566338236
0.24051952399501078	2.03426744003552
0.24151952399501075	2.0382517027005247
0.24251952399501076	2.042177595912639
0.24351952399501076	2.0460462565673123
0.24451952399501076	2.04985959612517
0.24551952399501076	2.053621933231247
0.24651952399501076	2.0573343811932734
0.24751952399501076	2.060997650819382
0.24851952399501076	2.0646124440755784
0.24951952399501076	2.0681794543343983
0.25051952399501076	2.071699366615512
0.25151952399501076	2.075172857818607
0.25251952399501076	2.078600596948837
0.25351952399501076	2.081983245335124
0.25451952399501077	2.0853214568415925
0.25551952399501077	2.0886158780723894
0.25651952399501077	2.0918671485701346
0.25751952399501077	2.0950759010082494
0.25851952399501077	2.098242761377378
0.25951952399501077	2.10136834916612
0.26051952399501077	2.104453277536285
0.26151952399501077	2.1074981534928545
0.2625195239950108	2.110503578048852
0.2635195239950108	2.11347014638529
0.2645195239950108	2.1163984480063753
0.2655195239950108	2.119289066890121
0.2665195239950108	2.1221425816345443
0.2675195239950108	2.1249595655995783
0.2685195239950108	2.12774058704486
0.2695195239950108	2.1304862092635126
0.2705195239950108	2.1331969907120785
0.2715195239950108	2.1358734851367016
0.2725195239950108	2.1385162416957044
0.2735195239950108	2.1411258050786572
0.2745195239950108	2.1437027156220627
0.2755195239950108	2.1462475477277616
0.2765195239950108	2.1487627326493963
0.2775195239950108	2.1512497059546947
0.2785195239950108	2.1537087859804687
0.2795195239950108	2.1561402884509766
0.2805195239950108	2.1585445265344805
0.2815195239950108	2.1609218108984556
0.2825195239950108	2.163272449763501
0.2835195239950108	2.1655967489559798
0.2845195239950108	2.167895011959426
0.2855195239950108	2.1701675399647584
0.2865195239950108	2.1724146319193256
0.2875195239950108	2.174636584574819
0.2885195239950108	2.1768336925340837
0.2895195239950108	2.179006248296859
0.2905195239950108	2.181154542304472
0.2915195239950108	2.183278862983518
0.2925195239950108	2.1853794967885523
0.2935195239950108	2.1874567282438138
0.2945195239950108	2.1895108399840186
0.2955195239950108	2.191542112794231
0.2965195239950108	2.1935508256488525
0.2975195239950108	2.1955372557497332
0.2985195239950108	2.197501678563449
0.2995195239950108	2.1994443678577413
0.3005195239950108	2.2013655957371627
0.3015195239950108	2.2032656326779296
0.3025195239950108	2.2051447475620174
0.3035195239950108	2.2070032077105006
0.3045195239950108	2.2088412789161707
0.3055195239950108	2.2106592254754367
0.3065195239950108	2.2124573102195333
0.3075195239950108	2.214235794545053
0.3085195239950108	2.2159949384438056
0.3095195239950108	2.217735000532043
0.3105195239950108	2.219456238079041
0.3115195239950108	2.221158907035065
0.31251952399501076	2.222843262058729
0.31351952399501076	2.2245095565437705
0.31451952399501076	2.2261586429278126
0.31551952399501076	2.227792060823891
0.31651952399501077	2.2294100016058063
0.31751952399501077	2.2310126045710508
0.31851952399501077	2.232600008281723
0.31951952399501077	2.2341723505768725
0.32051952399501077	2.235729768584627
0.32151952399501077	2.237272398734115
0.32251952399501077	2.238800376767177
0.32351952399501077	2.240313837749877
0.3245195239950108	2.2418129160838234
0.3255195239950108	2.243297745517287
0.3265195239950108	2.2447684591561305
0.3275195239950108	2.246225189474562
0.3285195239950108	2.2476680683256935
0.3295195239950108	2.2490972269519247
0.3305195239950108	2.2505127959951583
0.3315195239950108	2.2519149055068333
0.3325195239950108	2.253303684957796
0.3335195239950108	2.2546792632479997
0.3345195239950108	2.2560417687160506
0.3355195239950108	2.2573913291485828
0.3365195239950108	2.258728071789487
0.3375195239950108	2.2600521233489785
0.3385195239950108	2.2613636100125207
0.3395195239950108	2.2626626574495896
0.3405195239950108	2.2639493908223054
0.3415195239950108	2.265223934793915
0.3425195239950108	2.2664864135371285
0.3435195239950108	2.2677369507423317
0.3445195239950108	2.268975669625647
0.34551952399501074	2.270202692936873
0.34651952399501074	2.271418142967289
0.34751952399501074	2.2726221415573264
0.34851952399501074	2.2738148101041213
0.34951952399501074	2.2749962695689376
0.35051952399501074	2.2761666404844685
0.35151952399501074	2.2773260429620175
0.35251952399501074	2.278474596698561
0.35351952399501074	2.2796124209836974
0.35451952399501074	2.2807396347064737
0.35551952399501074	2.281856356362108
0.35651952399501075	2.282962704058597
0.35751952399501075	2.2840587955232126
0.35851952399501075	2.2851447481088916
0.35951952399501075	2.286220678800524
0.36051952399501075	2.2872867042211285
0.36151952399501075	2.2883429459954954
0.36251952399501075	2.289390263172753
0.36351952399501075	2.290429257746033
0.36451952399501075	2.29145998895539
0.36551952399501075	2.292482515840578
0.36651952399501075	2.2934968972436742
0.36751952399501076	2.2945031918116525
0.36851952399501076	2.29550145799894
0.36951952399501076	2.2964917540699257
0.37051952399501076	2.297474138101454
0.37151952399501076	2.298448667985274
0.37251952399501076	2.299415401430461
0.37351952399501076	2.300374395965815
0.37451952399501076	2.301325708942217
0.37551952399501076	2.3022693975349693
0.37651952399501076	2.303205518746091
0.37751952399501076	2.3041341294066027
0.37851952399501076	2.305055286178766
0.37951952399501077	2.3059690455583066
0.38051952399501077	2.306875463876605
0.38151952399501077	2.30777459730286
0.38251952399501077	2.3086665018462265
0.38351952399501077	2.3095512333579267
0.38451952399501077	2.3104288475333346
0.38551952399501077	2.311299399914034
0.38651952399501077	2.3121629458898534
0.3875195239950108	2.3130195407008722
0.3885195239950108	2.3138692394394065
0.3895195239950108	2.3147120970519666
0.3905195239950108	2.3155481683411896
0.3915195239950108	2.316377507967754
0.3925195239950108	2.317200170452264
0.3935195239950108	2.318016210177114
0.3945195239950108	2.3188256813883292
0.3955195239950108	2.319628638197383
0.3965195239950108	2.320425134582994
0.3975195239950108	2.3212152243928967
0.3985195239950108	2.321998961345594
0.3995195239950108	2.322776399032089
0.4005195239950108	2.3235475909175873
0.4015195239950108	2.3243125903431903
0.4025195239950108	2.325071450527557
0.4035195239950108	2.3258242245685516
0.4045195239950108	2.3265709654448647
0.4055195239950108	2.3273117260176237
0.4065195239950108	2.3280465590319706
0.4075195239950108	2.328775517118633
0.4085195239950108	2.3294986527954658
0.4095195239950108	2.3302160184689757
0.4105195239950108	2.3309276664358327
0.4115195239950108	2.3316336488843543
0.4125195239950108	2.332334017895973
0.4135195239950108	2.3330288254466933
0.4145195239950108	2.3337181234085165
0.4155195239950108	2.33440196355086
0.4165195239950108	2.335080397541951
0.4175195239950108	2.3357534769502033
0.4185195239950108	2.336421253245585
0.4195195239950108	2.3370837778009523
0.4205195239950108	2.337741101893383
0.4215195239950108	2.338393276705482
0.4225195239950108	2.3390405328410004
0.4235195239950108	2.339683479680498
0.4245195239950108	2.34032218395702
0.42551952399501075	2.340956669442659
0.42651952399501075	2.3415869598600727
0.42751952399501075	2.3422130788829874
0.42851952399501075	2.3428350501366904
0.42951952399501075	2.3434528971985236
0.43051952399501076	2.3440666435983695
0.43151952399501076	2.3446763128191312
0.43251952399501076	2.3452819282972146
0.43351952399501076	2.345883513423
0.43451952399501076	2.3464810915413112
0.43551952399501076	2.3470746859518803
0.43651952399501076	2.3476643199098097
0.43751952399501076	2.348250016626028
0.43851952399501076	2.3488317992677405
0.43951952399501076	2.3494096909588844
0.44051952399501076	2.3499837147805644
0.44151952399501077	2.3505538937714983
0.44251952399501077	2.351120250928451
0.44351952399501077	2.351682809206669
0.44451952399501077	2.3522415915203085
0.44551952399501077	2.352796620742857
0.44651952399501077	2.3533479197075566
0.44751952399501077	2.3538955112078206
0.44851952399501077	2.3544394179976464
0.4495195239950108	2.354979662792025
0.4505195239950108	2.355516268267346
0.4515195239950108	2.356049257061798
0.4525195239950108	2.356578651775771
0.4535195239950108	2.357104474972248
0.4545195239950108	2.3576267491771947
0.4555195239950108	2.358145496879953
0.4565195239950108	2.358660740533617
0.4575195239950108	2.3591725025554195
0.4585195239950108	2.3596808053271054
0.4595195239950108	2.3601856711953086
0.4605195239950108	2.3606871224719184
0.4615195239950108	2.3611851814344478
0.4625195239950108	2.361679870326398
0.4635195239950108	2.3621712113576177
0.4645195239950108	2.3626592267046576
0.4655195239950108	2.3631439385111292
0.4665195239950108	2.363625368888049
0.4675195239950108	2.364103539914187
0.4685195239950108	2.3645784736364153
0.4695195239950108	2.3650501920700426
0.4705195239950108	2.365518717199153
0.4715195239950108	2.3659840709769444
0.4725195239950108	2.3664462753260542
0.4735195239950108	2.3669053521388888
0.4745195239950108	2.3673613232779536
0.4755195239950108	2.3678142105761673
0.4765195239950108	2.3682640358371865
0.4775195239950108	2.3687108208357204
0.4785195239950108	2.3691545873178415
0.4795195239950108	2.3695953570013004
0.4805195239950108	2.3700331515758277
0.4815195239950108	2.3704679927034427
0.4825195239950108	2.3708999020187527
0.4835195239950108	2.3713289011292504
0.4845195239950108	2.371755011615613
0.4855195239950108	2.3721782550319923
0.4865195239950108	2.372598652906305
0.4875195239950108	2.3730162267405213
0.48851952399501075	2.3734309980109503
0.48951952399501075	2.3738429881685175
0.49051952399501075	2.3742522186390485
0.49151952399501075	2.374658710823543
0.49251952399501076	2.3750624860984493
0.49351952399501076	2.3754635658159344
0.49451952399501076	2.375861971304154
0.49551952399501076	2.376257723867516
0.49651952399501076	2.376650844786946
0.49751952399501076	2.377041355320146
0.49851952399501076	2.377429276701853
0.49951952399501076	2.3778146301440923
0.5005195239950108	2.37819755890117
0.5015195239950108	2.3785784031065935
0.5025195239950108	2.378957189437809
0.5035195239950108	2.379333926812971
0.5045195239950108	2.37970862413915
0.5055195239950108	2.380081290312412
0.5065195239950108	2.380451934217909
0.5075195239950108	2.3808205647299614
0.5085195239950108	2.3811871907121436
0.5095195239950108	2.381551821017369
0.5105195239950108	2.3819144644879726
0.5115195239950108	2.3822751299557936
0.5125195239950108	2.382633826242257
0.5135195239950108	2.382990562158459
0.5145195239950108	2.3833453465052434
0.5155195239950108	2.3836981880732884
0.5165195239950108	2.3840490956431815
0.5175195239950108	2.3843980779855016
0.5185195239950108	2.3847451438608993
0.5195195239950108	2.385090302020173
0.5205195239950108	2.385433561204349
0.5215195239950108	2.38577493014476
0.5225195239950108	2.38611441756312
0.5235195239950108	2.3864520321716025
0.5245195239950108	2.3867877826729176
0.5255195239950108	2.3871216777603843
0.5265195239950108	2.387453726118009
0.5275195239950108	2.3877839364205613
0.5285195239950108	2.3881123173336425
0.5295195239950108	2.3884388775137655
0.5305195239950108	2.388763625608425
0.5315195239950108	2.389086570256171
0.5325195239950108	2.3894077200866812
0.5335195239950108	2.3897270837208318
0.5345195239950108	2.39004466977077
0.5355195239950108	2.3903604868399855
0.5365195239950108	2.3906745435233794
0.5375195239950108	2.3909868484073353
0.5385195239950108	2.391297410069786
0.5395195239950108	2.391606237080288
0.5405195239950108	2.391913338000087
0.5415195239950108	2.3922187213821826
0.5425195239950108	2.392522395771402
0.5435195239950108	2.3928243697044644
0.5445195239950108	2.393124651710047
0.5455195239950108	2.393423250308853
0.5465195239950108	2.3937201740136764
0.5475195239950108	2.3940154313294686
0.5485195239950108	2.3943090307534023
0.5495195239950108	2.3946009807749347
0.5505195239950108	2.3948912898758765
0.5515195239950108	2.39517996653045
0.5525195239950108	2.395467019205356
0.5535195239950108	2.3957524563598356
0.5545195239950107	2.3960362864457316
0.5555195239950108	2.3963185179075532
0.5565195239950107	2.396599159182533
0.5575195239950108	2.396878218700695
0.5585195239950107	2.397155704884908
0.5595195239950108	2.3974316261509507
0.5605195239950107	2.397705990907571
0.5615195239950108	2.3979788075565436
0.5625195239950107	2.3982500844927297
0.5635195239950108	2.3985198301041395
0.5645195239950107	2.398788052771983
0.5655195239950108	2.3990547608707358
0.5665195239950107	2.399319962768191
0.5675195239950108	2.39958366682552
0.5685195239950107	2.399845881397325
0.5695195239950108	2.400106614831701
0.5705195239950107	2.4003658754702863
0.5715195239950108	2.40062367164832
0.5725195239950107	2.4008800116947002
0.5735195239950108	2.401134903932034
0.5745195239950107	2.4013883566766934
0.5755195239950108	2.401640378238871
0.5765195239950107	2.4018909769226315
0.5775195239950108	2.4021401610259674
0.5785195239950107	2.402387938840848
0.5795195239950108	2.4026343186532753
0.5805195239950107	2.4028793087433344
0.5815195239950108	2.4031229173852475
0.5825195239950107	2.403365152847421
0.5835195239950108	2.4036060233925003
0.5845195239950107	2.4038455372774177
0.5855195239950108	2.4040837027534465
0.5865195239950107	2.4043205280662465
0.5875195239950108	2.4045560214559156
0.5885195239950107	2.404790191157039
0.5895195239950108	2.4050230453987362
0.5905195239950107	2.4052545924047157
0.5915195239950108	2.405484840393312
0.5925195239950107	2.405713797577543
0.5935195239950108	2.4059414721651544
0.5945195239950107	2.4061678723586652
0.5955195239950108	2.4063930063554153
0.5965195239950107	2.4066168823476124
0.5975195239950108	2.4068395085223777
0.5985195239950107	2.4070608930617894
0.5995195239950109	2.407281044142933
0.6005195239950107	2.4075000140095266
0.6015195239950109	2.4077179264853124
0.6025195239950107	2.407934792711398
0.6035195239950109	2.40815061743039
0.6045195239950107	2.40836540538181
0.6055195239950109	2.4085791613021206
0.6065195239950107	2.408791889924745
0.6075195239950109	2.4090035959800886
0.6085195239950107	2.4092142841955635
0.6095195239950109	2.4094239592956064
0.6105195239950107	2.409632626001702
0.6115195239950109	2.4098402890324033
0.6125195239950108	2.4100469531033544
0.6135195239950109	2.4102526229273096
0.6145195239950108	2.410457303214157
0.6155195239950109	2.4106609986709335
0.6165195239950108	2.410863714001855
0.6175195239950108	2.4110654539083267
0.6185195239950108	2.4112662230889708
0.6195195239950108	2.4114660262396423
0.6205195239950108	2.411664868053454
0.6215195239950108	2.411862753220792
0.6225195239950108	2.412059686429337
0.6235195239950108	2.412255672364086
0.6245195239950108	2.4124507157073687
0.6255195239950108	2.412644821138871
0.6265195239950108	2.4128379933356507
0.6275195239950108	2.413030236972161
0.6285195239950108	2.4132215567202637
0.6295195239950108	2.413411957249256
0.6305195239950108	2.4136014432258834
0.6315195239950108	2.413790019314361
0.6325195239950108	2.4139776901763916
0.6335195239950108	2.414164460471187
0.6345195239950108	2.414350334855482
0.6355195239950108	2.4145353179835554
0.6365195239950108	2.4147194145072506
0.6375195239950108	2.41490262907599
0.6385195239950108	2.415084966336793
0.6395195239950108	2.415266430934299
0.6405195239950108	2.415447027510778
0.6415195239950108	2.4156267607061555
0.6425195239950108	2.4158056351580255
0.6435195239950108	2.4159836555016687
0.6445195239950108	2.416160826370073
0.6455195239950108	2.4163371523939463
0.6465195239950108	2.4165126382017377
0.6475195239950108	2.4166872884196513
0.6485195239950108	2.4168611076716666
0.6495195239950108	2.4170341005795524
0.6505195239950108	2.4172062717628853
0.6515195239950108	2.417377625839067
0.6525195239950108	2.4175481674233374
0.6535195239950108	2.4177179011287953
0.6545195239950108	2.4178868315664124
0.6555195239950108	2.4180549633450505
0.6565195239950108	2.418222301071478
0.6575195239950108	2.418388849350383
0.6585195239950108	2.4185546127843938
0.6595195239950108	2.418719595974091
0.6605195239950108	2.4188838035180247
0.6615195239950108	2.419047240012732
0.6625195239950108	2.419209910052748
0.6635195239950108	2.4193718182306254
0.6645195239950108	2.419532969136948
0.6655195239950108	2.4196933673603462
0.6665195239950108	2.4198530174875117
0.6675195239950108	2.420011924103213
0.6685195239950108	2.420170091790311
0.6695195239950108	2.420327525129772
0.6705195239950108	2.4204842287006834
0.6715195239950108	2.4206402070802686
0.6725195239950108	2.420795464843902
0.6735195239950108	2.420950006565122
0.6745195239950108	2.4211038368156457
0.6755195239950108	2.4212569601653824
0.6765195239950108	2.4214093811824506
0.6775195239950108	2.421561104433188
0.6785195239950108	2.421712134482169
0.6795195239950108	2.421862475892215
0.6805195239950108	2.4220121332244124
0.6815195239950108	2.422161111038122
0.6825195239950108	2.422309413890994
0.6835195239950108	2.422457046338983
0.6845195239950108	2.4226040129363593
0.6855195239950108	2.4227503182357215
0.6865195239950108	2.422895966788013
0.6875195239950108	2.423040963142531
0.6885195239950108	2.423185311846942
0.6895195239950108	2.423329017447295
0.6905195239950108	2.42347208448803
0.6915195239950108	2.4236145175119974
0.6925195239950108	2.4237563210604636
0.6935195239950108	2.4238974996731284
0.6945195239950108	2.4240380578881346
0.6955195239950108	2.4241780002420814
0.6965195239950108	2.4243173312700375
0.6975195239950108	2.4244560555055497
0.6985195239950108	2.4245941774806585
0.6995195239950108	2.424731701725907
0.7005195239950108	2.424868667118832
0.7015195239950108	2.4250051674422215
0.7025195239950108	2.4251412077811807
0.7035195239950108	2.4252767882135675
0.7045195239950108	2.4254119088169563
0.7055195239950108	2.4255465696686445
0.7065195239950108	2.425680770845646
0.7075195239950108	2.4258145124246964
0.7085195239950108	2.4259477944822505
0.7095195239950108	2.4260806170944837
0.7105195239950108	2.426212980337292
0.7115195239950108	2.426344884286291
0.7125195239950108	2.426476329016819
0.7135195239950107	2.4266073146039346
0.7145195239950107	2.426737841122418
0.7155195239950107	2.426867908646769
0.7165195239950107	2.4269975172512126
0.7175195239950107	2.427126667009693
0.7185195239950107	2.427255357995879
0.7195195239950107	2.427383590283159
0.7205195239950107	2.4275113639446477
0.7215195239950107	2.427638679053178
0.7225195239950107	2.42776553568131
0.7235195239950107	2.427891933901326
0.7245195239950107	2.4280178737852296
0.7255195239950107	2.4281433554047505
0.7265195239950107	2.428268378831342
0.7275195239950107	2.428392944136181
0.7285195239950107	2.428517051390169
0.7295195239950107	2.428640700663931
0.7305195239950107	2.4287638920278187
0.7315195239950107	2.4288866255519066
0.7325195239950107	2.4290089013059966
0.7335195239950107	2.4291307193596134
0.7345195239950107	2.4292520797820085
0.7355195239950107	2.42937298264216
0.7365195239950107	2.42949342800877
0.7375195239950108	2.4296134159502687
0.7385195239950108	2.429732946534811
0.7395195239950108	2.4298520198302795
0.7405195239950108	2.4299706359042825
0.7415195239950108	2.4300887948241563
0.7425195239950108	2.4302064966569636
0.7435195239950108	2.430323741469494
0.7445195239950108	2.430440529328265
0.7455195239950108	2.4305568602995224
0.7465195239950108	2.4306727344492396
0.7475195239950108	2.4307881518431165
0.7485195239950108	2.4309031125465843
0.7495195239950108	2.431017616624799
0.7505195239950108	2.4311316641426486
0.7515195239950108	2.4312452551647477
0.7525195239950108	2.43135838975544
0.7535195239950108	2.4314710679787996
0.7545195239950108	2.4315832898986294
0.7555195239950108	2.4316950555784613
0.7565195239950108	2.4318063650815573
0.7575195239950108	2.43191721847091
0.7585195239950108	2.4320276158092407
0.7595195239950108	2.4321375571590016
0.7605195239950108	2.432247042582376
0.7615195239950108	2.4323560721412765
0.7625195239950108	2.4324646458973476
0.7635195239950108	2.4325727639119643
0.7645195239950108	2.4326804262462334
0.7655195239950108	2.4327876329609905
0.7665195239950108	2.4328943841168074
0.7675195239950108	2.4330006797739827
0.7685195239950108	2.433106519992549
0.7695195239950108	2.433211904832272
0.7705195239950108	2.4333168343526475
0.7715195239950108	2.433421308612905
0.7725195239950108	2.4335253276720055
0.7735195239950108	2.4336288915886426
0.7745195239950108	2.4337320004212453
0.7755195239950108	2.4338346542279723
0.7765195239950108	2.4339368530667174
0.7775195239950108	2.434038596995106
0.7785195239950108	2.4341398860705
0.7795195239950108	2.434240720349992
0.7805195239950108	2.4343410998904105
0.7815195239950108	2.434441024748315
0.7825195239950108	2.434540494980004
0.7835195239950108	2.4346395106415053
0.7845195239950108	2.434738071788585
0.7855195239950108	2.4348361784767416
0.7865195239950108	2.4349338307612087
0.7875195239950108	2.4350310286969554
0.7885195239950108	2.435127772338687
0.7895195239950108	2.4352240617408407
0.7905195239950108	2.4353198969575915
0.7915195239950108	2.4354152780428504
0.7925195239950108	2.4355102050502637
0.7935195239950108	2.435604678033212
0.7945195239950108	2.4356986970448133
0.7955195239950108	2.435792262137922
0.7965195239950108	2.435885373365129
0.7975195239950108	2.4359780307787595
0.7985195239950108	2.4360702344308782
0.7995195239950108	2.4361619843732845
0.8005195239950108	2.4362533274588767
0.8015195239950108	2.43634438834878
0.8025195239950108	2.4364351738199854
0.8035195239950108	2.4365256839034197
0.8045195239950108	2.4366159186299106
0.8055195239950108	2.436705878030189
0.8065195239950108	2.4367955621348862
0.8075195239950108	2.4368849709745364
0.8085195239950108	2.4369741045795736
0.8095195239950108	2.437062962980336
0.8105195239950108	2.437151546207062
0.8115195239950108	2.437239854289891
0.8125195239950108	2.437327887258868
0.8135195239950108	2.437415645143936
0.8145195239950108	2.437503127974942
0.8155195239950108	2.4375903357816355
0.8165195239950108	2.4376772685936654
0.8175195239950108	2.437763926440587
0.8185195239950108	2.437850309351854
0.8195195239950108	2.437936417356825
0.8205195239950108	2.43802225048476
0.8215195239950108	2.438107808764821
0.8225195239950108	2.438193092226073
0.8235195239950108	2.4382781008974836
0.8245195239950108	2.438362834807922
0.8255195239950108	2.438447293986161
0.8265195239950108	2.438531478460875
0.8275195239950108	2.438615388260643
0.8285195239950108	2.4386990234139456
0.8295195239950108	2.438782383949165
0.8305195239950108	2.438865469894588
0.8315195239950108	2.438948281278404
0.8325195239950108	2.439030818128704
0.8335195239950108	2.4391130804734846
0.8345195239950108	2.4391950683406423
0.8355195239950108	2.439276781757979
0.8365195239950108	2.4393582207531987
0.8375195239950108	2.439439385353909
0.8385195239950108	2.43952027558762
0.8395195239950108	2.4396008914817466
0.8405195239950107	2.439681233063605
0.8415195239950107	2.4397613003604164
0.8425195239950107	2.439841093399305
0.8435195239950107	2.4399206122072976
0.8445195239950107	2.4399998568113253
0.8455195239950107	2.4400788272382234
0.8465195239950107	2.4401575235147295
0.8475195239950107	2.4402359456674843
0.8485195239950107	2.4403140937230354
0.8495195239950107	2.4403919677078303
0.8505195239950107	2.440469567648223
0.8515195239950107	2.4405468935704695
0.8525195239950107	2.4406239455007297
0.8535195239950107	2.4407007234650706
0.8545195239950107	2.440777227489458
0.8555195239950107	2.4408534575997667
0.8565195239950107	2.4409294138217716
0.8575195239950107	2.4410050961811542
0.8585195239950107	2.441080504703499
0.8595195239950107	2.441155639414295
0.8605195239950107	2.4412305003389356
0.8615195239950107	2.441305087502718
0.8625195239950108	2.4413794009308427
0.8635195239950108	2.4414534406484183
0.8645195239950108	2.441527206680454
0.8655195239950108	2.4416006990518637
0.8665195239950108	2.441673917787468
0.8675195239950108	2.441746862911991
0.8685195239950108	2.44181953445006
0.8695195239950108	2.441891932426209
0.8705195239950108	2.4419640568648764
0.8715195239950108	2.4420359077904026
0.8725195239950108	2.4421074852270364
0.8735195239950108	2.4421787891989286
0.8745195239950108	2.4422498197301357
0.8755195239950108	2.4423205768446206
0.8765195239950108	2.4423910605662487
0.8775195239950108	2.442461270918792
0.8785195239950108	2.442531207925926
0.8795195239950108	2.442600871611233
0.8805195239950108	2.442670261998199
0.8815195239950108	2.4427393791102143
0.8825195239950108	2.4428082229705774
0.8835195239950108	2.4428767936024895
0.8845195239950108	2.442945091029056
0.8855195239950108	2.443013115273292
0.8865195239950108	2.4430808663581125
0.8875195239950108	2.4431483443063415
0.8885195239950108	2.4432155491407075
0.8895195239950108	2.443282480883844
0.8905195239950108	2.443349139558289
0.8915195239950108	2.443415525186488
0.8925195239950108	2.44348163779079
0.8935195239950108	2.4435474773934525
0.8945195239950108	2.443613044016635
0.8955195239950108	2.443678337682405
0.8965195239950108	2.443743358412735
0.8975195239950108	2.443808106229503
0.8985195239950108	2.4438725811544932
0.8995195239950108	2.443936783209396
0.9005195239950108	2.4440007380955127
0.9015195239950108	2.444064514208895
0.9025195239950108	2.4441281152647365
0.9035195239950108	2.444191541276753
0.9045195239950108	2.444254792258622
0.9055195239950108	2.4443178682239806
0.9065195239950108	2.4443807691864263
0.9075195239950108	2.4444434951595184
0.9085195239950108	2.4445060461567776
0.9095195239950108	2.4445684221916837
0.9105195239950108	2.4446306232776784
0.9115195239950108	2.4446926494281653
0.9125195239950108	2.444754500656506
0.9135195239950108	2.444816176976028
0.9145195239950108	2.4448776784000135
0.9155195239950108	2.4449390049417112
0.9165195239950108	2.445000156614327
0.9175195239950108	2.44506113343103
0.9185195239950108	2.4451219354049494
0.9195195239950108	2.445182562549175
0.9205195239950108	2.44524301487676
0.9215195239950108	2.4453032924007143
0.9225195239950108	2.445363395134013
0.9235195239950108	2.4454233230895905
0.9245195239950108	2.4454830762803423
0.9255195239950108	2.4455426547191257
0.9265195239950108	2.445602058418757
0.9275195239950108	2.445661287392017
0.9285195239950108	2.4457203416516458
0.9295195239950108	2.4457792212103437
0.9305195239950108	2.445837926080774
0.9315195239950108	2.44589645627556
0.9325195239950108	2.4459548118072867
0.9335195239950108	2.446012992688501
0.9345195239950108	2.4460709989317087
0.9355195239950108	2.4461288305493794
0.9365195239950108	2.446186487553944
0.9375195239950108	2.4462439699577914
0.9385195239950108	2.4463012777732756
0.9395195239950108	2.4463584110127092
0.9405195239950108	2.446415369688369
0.9415195239950108	2.44647215381249
0.9425195239950108	2.4465287633972688
0.9435195239950108	2.4465851984548674
0.9445195239950108	2.446641458997404
0.9455195239950108	2.446697545036961
0.9465195239950108	2.446753456585581
0.9475195239950108	2.4468091936552696
0.9485195239950108	2.446864756257993
0.9495195239950108	2.4469201444056763
0.9505195239950108	2.446975358110211
0.9515195239950108	2.447030397383446
0.9525195239950108	2.4470852622371932
0.9535195239950108	2.4471399526832265
0.9545195239950108	2.4471944687332803
0.9555195239950108	2.44724881039905
0.9565195239950108	2.447302977692195
0.9575195239950108	2.447356970624333
0.9585195239950108	2.447410789207046
0.9595195239950108	2.4474644334518763
0.9605195239950108	2.4475179033703274
0.9615195239950108	2.447571198973865
0.9625195239950108	2.4476243202739156
0.9635195239950108	2.447677267281869
0.9645195239950108	2.447730040009075
0.9655195239950108	2.4477826384668457
0.9665195239950108	2.4478350626664556
0.9675195239950108	2.4478873126191383
0.9685195239950108	2.4479393883360916
0.9695195239950107	2.447991289828474
0.9705195239950107	2.4480430171074063
0.9715195239950107	2.4480945701839705
0.9725195239950107	2.4481459490692092
0.9735195239950107	2.4481971537741285
0.9745195239950107	2.448248184309696
0.9755195239950107	2.448299040686841
0.9765195239950107	2.448349722916453
0.9775195239950107	2.448400231009385
0.9785195239950107	2.4484505649764516
0.9795195239950107	2.448500724828428
0.9805195239950107	2.4485507105760527
0.9815195239950107	2.448600522230026
0.9825195239950107	2.4486501598010078
0.9835195239950107	2.448699623299623
0.9845195239950107	2.4487489127364563
0.9855195239950107	2.448798028122054
0.9865195239950107	2.4488469694669264
0.9875195239950108	2.4488957367815436
0.9885195239950108	2.448944330076338
0.9895195239950108	2.4489927493617047
0.9905195239950108	2.4490409946480005
0.9915195239950108	2.4490890659455435
0.9925195239950108	2.449136963264614
0.9935195239950108	2.4491846866154545
0.9945195239950108	2.44923223600827
0.9955195239950108	2.4492796114532265
0.9965195239950108	2.4493268129604515
0.9975195239950108	2.4493738405400363
0.9985195239950108	2.4494206942020327
0.9995195239950108	2.449467373956456
1	2.449489742783178

==> min_0.0001.dat <==
0.18393270074246398	1.8232927128849962e-8
0.18493270074246398	0.19073477247678766
0.18593270074246399	0.2687999340692731
0.186932700742464	0.3280713920391194
0.187932700742464	0.37752099186674054
0.188932700742464	0.4206377865480595
0.189932700742464	0.4592185940890836
0.190932700742464	0.4943358007007976
0.191932700742464	0.526691042245519
0.192932700742464	0.5567732142669783
0.193932700742464	0.5849401131468843
0.194932700742464	0.6114631829343318
0.195932700742464	0.6365538046710106
0.196932700742464	0.6603809822367166
0.197932700742464	0.683082523599173
0.198932700742464	0.7047721528525959
0.199932700742464	0.7255454281177488
0.200932700742464	0.7454837146110298
0.201932700742464	0.7646565915672816
0.20293270074246397	0.783124396390197
0.20393270074246397	0.8009400192703733
0.20493270074246397	0.8181497989581178
0.20593270074246398	0.8347947979803902
0.20693270074246398	0.8509117987942103
0.20793270074246398	0.866533588307645
0.20893270074246398	0.8816895749893155
0.20993270074246398	0.8964065245147165
0.21093270074246398	0.9107088609891248
0.21193270074246398	0.9246186133977651
0.21293270074246398	0.9381559226842648
0.21393270074246398	0.9513394212076469
0.21493270074246398	0.9641863241499882
0.21593270074246398	0.9767123062632332
0.21693270074246399	0.9889319165230417
0.217932700742464	1.000858780161543
0.218932700742464	1.0125055729258106
0.219932700742464	1.0238839425318802
0.220932700742464	1.035004837668724
0.221932700742464	1.0458786172069465
0.222932700742464	1.0565149851040478
0.223932700742464	1.066922845510903
0.224932700742464	1.0771106318972907
0.225932700742464	1.0870863805331905
0.226932700742464	1.0968577633829173
0.22793270074246397	1.1064319589666103
0.22893270074246397	1.1158156009165294
0.22993270074246397	1.1250150332464077
0.23093270074246397	1.1340363487365575
0.23193270074246397	1.1428854036309675
0.23293270074246397	1.1515676818826563
0.23393270074246397	1.1600882973718725
0.23493270074246397	1.168452178112004
0.23593270074246397	1.1766640868642058
0.23693270074246398	1.1847286459559536
0.23793270074246398	1.1926502068053173
0.23893270074246398	1.2004327621400392
0.23993270074246398	1.2080801749589014
0.24093270074246398	1.2155961973899099
0.24193270074246398	1.2229844776889474
0.24293270074246398	1.2302485679099606
0.24393270074246398	1.2373918966543642
0.24493270074246398	1.2444175761863785
0.24593270074246398	1.2513285848672968
0.24693270074246398	1.2581278298821603
0.24793270074246399	1.2648181513452212
0.24893270074246399	1.2714023261240717
0.249932700742464	1.277883058597271
0.250932700742464	1.2842628591492735
0.251932700742464	1.290544103795539
0.252932700742464	1.2967291200587667
0.253932700742464	1.3028201906269872
0.254932700742464	1.308819555720106
0.255932700742464	1.3147294241141794
0.256932700742464	1.3205520490404679
0.257932700742464	1.3262893380547118
0.258932700742464	1.3319430705158775
0.259932700742464	1.337514996545226
0.260932700742464	1.3430068384528053
0.261932700742464	1.3484202920833392
0.262932700742464	1.3537570280868025
0.263932700742464	1.3590186931185588
0.264932700742464	1.3642069109735604
0.265932700742464	1.36932328365876
0.266932700742464	1.3743693942560442
0.267932700742464	1.3793468343996653
0.268932700742464	1.3842569613823605
0.269932700742464	1.3891010351886472
0.270932700742464	1.393880300723235
0.271932700742464	1.3985959884699546
0.272932700742464	1.403249315118082
0.273932700742464	1.4078414841579054
0.274932700742464	1.4123736864472543
0.275932700742464	1.4168471007505947
0.276932700742464	1.4212628942521786
0.277932700742464	1.425622223233002
0.278932700742464	1.4299262564904427
0.279932700742464	1.434176008129876
0.280932700742464	1.4383724059135188
0.281932700742464	1.442516369478214
0.282932700742464	1.4466088106595543
0.283932700742464	1.4506506338017036
0.284932700742464	1.4546427360536365
0.285932700742464	1.4585860076524528
0.286932700742464	1.4624813321943964
0.287932700742464	1.4663295868941637
0.28893270074246397	1.4701316428330522
0.28993270074246397	1.473888381096849
0.29093270074246397	1.4776005839347564
0.29193270074246397	1.4812689553631453
0.29293270074246397	1.484894194799642
0.29393270074246397	1.4884769973116507
0.29493270074246397	1.4920180537768661
0.29593270074246397	1.4955180510374035
0.296932700742464	1.4989776720478312
0.297932700742464	1.502397596017363
0.298932700742464	1.5057784985464586
0.299932700742464	1.5091210517580644
0.300932700742464	1.5124259353019895
0.301932700742464	1.515693766904228
0.302932700742464	1.5189250939922325
0.303932700742464	1.5221204606948544
0.304932700742464	1.5252804086647729
0.305932700742464	1.5284054771646043
0.306932700742464	1.5314962031498727
0.307932700742464	1.5345531213489625
0.308932700742464	1.5375767643401725
0.309932700742464	1.5405676626259779
0.310932700742464	1.5435263447046055
0.311932700742464	1.5464533422422662
0.312932700742464	1.5493491470775802
0.313932700742464	1.5522141951764135
0.314932700742464	1.5550489195492145
0.315932700742464	1.5578537517734796
0.316932700742464	1.5606291220414157
0.317932700742464	1.5633754592059907
0.318932700742464	1.5660931908254307
0.319932700742464	1.568782743206211
0.320932700742464	1.5714445414445963
0.321932700742464	1.5740790094667791
0.322932700742464	1.5766865819490334
0.323932700742464	1.5792676849108411
0.324932700742464	1.5818226631275065
0.325932700742464	1.5843518553935048
0.326932700742464	1.5868555996979956
0.327932700742464	1.5893342332507183
0.32893270074246395	1.5917880925070702
0.32993270074246395	1.5942175131923981
0.33093270074246395	1.5966228303255274
0.33193270074246395	1.5990043782415508
0.33293270074246395	1.601362490613902
0.33393270074246395	1.603697500475734
0.33493270074246395	1.6060097402406213
0.33593270074246395	1.6082995417332797
0.33693270074246395	1.610567243603107
0.33793270074246395	1.612813139939251
0.33893270074246395	1.615037497494758
0.33993270074246396	1.617240582605104
0.34093270074246396	1.619422661201487
0.34193270074246396	1.6215839988237282
0.34293270074246396	1.6237248606327928
0.34393270074246396	1.6258455114229386
0.34493270074246396	1.6279462156335098
0.34593270074246396	1.6300272373603748
0.34693270074246396	1.6320888403670275
0.34793270074246396	1.634131288095358
0.34893270074246396	1.6361548436760978
0.34993270074246396	1.638159775920704
0.35093270074246397	1.6401463827517497
0.35193270074246397	1.64211488271438
0.35293270074246397	1.6440654770835677
0.35393270074246397	1.6459983669483733
0.35493270074246397	1.6479137532180717
0.35593270074246397	1.649811836628106
0.35693270074246397	1.6516928177458814
0.35793270074246397	1.6535568969763916
0.358932700742464	1.6554042745676938
0.359932700742464	1.657235150616228
0.360932700742464	1.6590497250719882
0.361932700742464	1.6608481977435476
0.362932700742464	1.6626307683029435
0.363932700742464	1.6643976362904218
0.364932700742464	1.6661490011190474
0.365932700742464	1.6678850620791823
0.366932700742464	1.6696060183428325
0.367932700742464	1.6713120697654917
0.368932700742464	1.6730034347369203
0.369932700742464	1.6746802856762977
0.370932700742464	1.6763427741079457
0.371932700742464	1.6779910514975425
0.372932700742464	1.6796252692545033
0.373932700742464	1.6812455787343006
0.374932700742464	1.6828521312407174
0.375932700742464	1.6844450780280429
0.376932700742464	1.686024570303204
0.377932700742464	1.6875907592278425
0.378932700742464	1.6891437959203301
0.379932700742464	1.6906838314577324
0.380932700742464	1.692211016877713
0.381932700742464	1.6937255031803868
0.382932700742464	1.695227441330119
0.383932700742464	1.696716982257274
0.384932700742464	1.6981942768599123
0.385932700742464	1.6996594760054342
0.386932700742464	1.7011127500372694
0.387932700742464	1.7025542477574054
0.388932700742464	1.7039840827455583
0.389932700742464	1.705402368551209
0.390932700742464	1.7068092187209112
0.391932700742464	1.708204746799053
0.392932700742464	1.7095890663285913
0.393932700742464	1.710962290851767
0.394932700742464	1.7123245339107986
0.395932700742464	1.7136759090485565
0.396932700742464	1.7150165298092146
0.397932700742464	1.7163465097388844
0.398932700742464	1.7176659623862278
0.399932700742464	1.7189750013030523
0.400932700742464	1.7202737400448864
0.401932700742464	1.721562292171539
0.402932700742464	1.7228407712476355
0.403932700742464	1.7241092908431424
0.404932700742464	1.7253679645338695
0.405932700742464	1.7266169059019578
0.406932700742464	1.7278562285363488
0.407932700742464	1.7290860464696127
0.408932700742464	1.7303065143274519
0.409932700742464	1.7315177481666268
0.410932700742464	1.732719826837286
0.411932700742464	1.7339128292094594
0.412932700742464	1.7350968341731008
0.413932700742464	1.7362719206381318
0.414932700742464	1.7374381675344739
0.415932700742464	1.7385956538120797
0.416932700742464	1.7397444584409634
0.417932700742464	1.7408846604112203
0.418932700742464	1.74201633873305
0.419932700742464	1.7431395724367693
0.420932700742464	1.7442544405728264
0.42193270074246403	1.745361022211809
0.42293270074246403	1.7464593964444495
0.423932700742464	1.747549642381626
0.424932700742464	1.748631839154363
0.425932700742464	1.749706065913823
0.426932700742464	1.7507724018313024
0.427932700742464	1.7518309260982174
0.428932700742464	1.7528817179260898
0.429932700742464	1.7539248565465306
0.430932700742464	1.7549604212112175
0.431932700742464	1.7559884911918733
0.432932700742464	1.7570091457802373
0.433932700742464	1.7580224642880364
0.434932700742464	1.7590285260469516
0.435932700742464	1.7600274104085827
0.436932700742464	1.7610191967444098
0.437932700742464	1.7620039848529225
0.438932700742464	1.7629818602963678
0.439932700742464	1.7639528782369758
0.440932700742464	1.7649170938499508
0.441932700742464	1.7658745623327903
0.442932700742464	1.7668253389051354
0.443932700742464	1.7677694788086231
0.444932700742464	1.7687070373067402
0.445932700742464	1.7696380696846767
0.446932700742464	1.7705626312491793
0.447932700742464	1.7714807773284074
0.448932700742464	1.7723925632717878
0.449932700742464	1.7732980444498714
0.450932700742464	1.7741972762541884
0.451932700742464	1.7750903140971073
0.452932700742464	1.7759772134116925
0.453932700742464	1.7768580296515601
0.454932700742464	1.777732818290741
0.455932700742464	1.778601634823537
0.456932700742464	1.779464534764382
0.457932700742464	1.7803215736477047
0.458932700742464	1.7811728070277844
0.459932700742464	1.782018290478619
0.460932700742464	1.7828580795937825
0.461932700742464	1.7836922299862903
0.462932700742464	1.7845207972884602
0.463932700742464	1.7853438371517778
0.464932700742464	1.7861614052467598
0.465932700742464	1.7869735572628174
0.466932700742464	1.7877803590440267
0.467932700742464	1.7885818742050403
0.468932700742464	1.789378142718554
0.469932700742464	1.7901692042414081
0.470932700742464	1.7909550984486078
0.471932700742464	1.791735865033171
0.47293270074246396	1.7925115437059804
0.47393270074246396	1.7932821741956364
0.47493270074246396	1.794047796248309
0.47593270074246397	1.7948084496275938
0.47693270074246397	1.7955641741143678
0.47793270074246397	1.7963150095066451
0.47893270074246397	1.7970609956194368
0.47993270074246397	1.797802172284609
0.48093270074246397	1.7985385793507436
0.48193270074246397	1.7992702566830001
0.48293270074246397	1.799997244162979
0.483932700742464	1.8007195816885821
0.484932700742464	1.8014373091738827
0.485932700742464	1.8021504665489858
0.486932700742464	1.8028590937599
0.487932700742464	1.8035632307684013
0.488932700742464	1.8042629175519047
0.489932700742464	1.8049581941033337
0.490932700742464	1.8056491004309898
0.491932700742464	1.8063356765584266
0.492932700742464	1.8070179625243208
0.493932700742464	1.807695998382347
0.494932700742464	1.8083698242010526
0.495932700742464	1.8090394844479039
0.496932700742464	1.8097050251134652
0.497932700742464	1.8103664762288432
0.498932700742464	1.811023867138956
0.499932700742464	1.8116772272022494
0.500932700742464	1.8123265857905801
0.501932700742464	1.8129719722891031
0.502932700742464	1.8136134160961546
0.503932700742464	1.8142509466231407
0.504932700742464	1.8148845932944264
0.505932700742464	1.8155143855472236
0.506932700742464	1.8161403528314801
0.507932700742464	1.816762524609771
0.508932700742464	1.817380930357192
0.509932700742464	1.8179955995612496
0.510932700742464	1.8186065617217568
0.511932700742464	1.8192138463507264
0.512932700742464	1.8198174829722669
0.513932700742464	1.8204175011224781
0.514932700742464	1.8210139303493498
0.515932700742464	1.821606800212658
0.516932700742464	1.8221961402838653
0.517932700742464	1.8227819801460199
0.518932700742464	1.8233643493936558
0.519932700742464	1.8239432776326954
0.520932700742464	1.8245187944803505
0.521932700742464	1.8250909295650262
0.522932700742464	1.8256597125262244
0.523932700742464	1.8262251730144485
0.524932700742464	1.8267873447188478
0.525932700742464	1.82734626948192
0.526932700742464	1.827901970217509
0.527932700742464	1.8284544680045856
0.528932700742464	1.8290037839317554
0.529932700742464	1.8295499390971788
0.530932700742464	1.8300929546084888
0.531932700742464	1.830632851582711
0.532932700742464	1.8311696511461861
0.533932700742464	1.8317033744344882
0.534932700742464	1.8322340425923493
0.5359327007424639	1.8327616767735797
0.536932700742464	1.8332862981409939
0.5379327007424639	1.8338079278663313
0.538932700742464	1.8343265871301835
0.5399327007424639	1.834842297121917
0.540932700742464	1.8353550790396014
0.5419327007424639	1.8358649540899332
0.542932700742464	1.836371943488166
0.5439327007424639	1.8368760684580343
0.544932700742464	1.8373773502316848
0.5459327007424639	1.837875810049604
0.546932700742464	1.8383714691605473
0.5479327007424639	1.8388643488214695
0.548932700742464	1.8393544702974558
0.5499327007424639	1.8398418548616517
0.550932700742464	1.8403265237951962
0.5519327007424639	1.8408084983871527
0.552932700742464	1.8412877999344435
0.5539327007424639	1.8417644497417813
0.554932700742464	1.8422384691216054
0.5559327007424639	1.8427098793940138
0.556932700742464	1.8431787018867007
0.5579327007424639	1.8436449579348901
0.558932700742464	1.8441086688812738
0.5599327007424639	1.8445698572901554
0.560932700742464	1.8450285527223254
0.5619327007424639	1.845484773099718
0.562932700742464	1.845938533684821
0.5639327007424639	1.8463898497465154
0.564932700742464	1.8468387365600198
0.5659327007424639	1.847285209406842
0.566932700742464	1.847729283574727
0.5679327007424639	1.848170974357605
0.568932700742464	1.848610297055543
0.5699327007424639	1.8490472669746936
0.570932700742464	1.8494818994272464
0.5719327007424639	1.8499142097313777
0.572932700742464	1.8503442132112025
0.5739327007424639	1.8507719251967258
0.574932700742464	1.8511973610237957
0.5759327007424639	1.8516205360340536
0.576932700742464	1.8520414655748887
0.577932700742464	1.8524601649993913
0.5789327007424641	1.8528766496663056
0.579932700742464	1.8532909349399826
0.5809327007424641	1.8537030361903368
0.581932700742464	1.8541129687927986
0.5829327007424641	1.8545207481282713
0.583932700742464	1.8549263895830839
0.5849327007424641	1.855329908548949
0.585932700742464	1.8557313204229184
0.5869327007424641	1.8561306406073386
0.587932700742464	1.8565278845098083
0.5889327007424641	1.8569230675431356
0.589932700742464	1.857316205125295
0.5909327007424641	1.8577073126793848
0.591932700742464	1.8580964056335871
0.5929327007424641	1.8584834994211241
0.593932700742464	1.8588686094802176
0.5949327007424641	1.859251751470644
0.595932700742464	1.8596329454476161
0.5969327007424641	1.8600122056511137
0.597932700742464	1.8603895434302673
0.5989327007424641	1.8607649701384694
0.599932700742464	1.8611384971333407
0.600932700742464	1.8615101357766954
0.601932700742464	1.861879897434512
0.602932700742464	1.8622477934768977
0.603932700742464	1.8626138352780588
0.604932700742464	1.8629780342162663
0.605932700742464	1.863340401673827
0.606932700742464	1.8637009490370504
0.607932700742464	1.8640596876962174
0.608932700742464	1.8644166290455504
0.609932700742464	1.8647717844831821
0.610932700742464	1.8651251654111245
0.611932700742464	1.8654767832352404
0.612932700742464	1.8658266493652105
0.613932700742464	1.866174775214507
0.614932700742464	1.866521172200361
0.615932700742464	1.8668658517437349
0.616932700742464	1.867208825269293
0.617932700742464	1.8675501042053728
0.618932700742464	1.8678896999839552
0.619932700742464	1.868227624040637
0.620932700742464	1.8685638878146031
0.621932700742464	1.8688985027485971
0.622932700742464	1.8692314802888943
0.623932700742464	1.8695628318852746
0.624932700742464	1.8698925689909935
0.625932700742464	1.8702207030627567
0.626932700742464	1.8705472455606917
0.627932700742464	1.870872207948322
0.628932700742464	1.8711956016925402
0.629932700742464	1.8715174382705153
0.630932700742464	1.8718377342513801
0.631932700742464	1.8721565032704193
0.632932700742464	1.8724737535200668
0.633932700742464	1.872789493195568
0.634932700742464	1.873103730494956
0.635932700742464	1.8734164736190333
0.636932700742464	1.8737277307713505
0.637932700742464	1.8740375101581865
0.638932700742464	1.874345819988529
0.639932700742464	1.874652668474053
0.640932700742464	1.8749580638291026
0.641932700742464	1.8752620142706715
0.642932700742464	1.8755645280183821
0.643932700742464	1.8758656132944673
0.644932700742464	1.8761652783237515
0.645932700742464	1.8764635313336302
0.646932700742464	1.8767603805540523
0.647932700742464	1.8770558342175008
0.648932700742464	1.8773499005589747
0.649932700742464	1.8776425878159693
0.650932700742464	1.8779339042284589
0.651932700742464	1.878223858038878
0.652932700742464	1.8785124574921026
0.653932700742464	1.8787997108354337
0.654932700742464	1.8790856263185785
0.655932700742464	1.879370212193631
0.656932700742464	1.8796534767150583
0.657932700742464	1.879935428139679
0.658932700742464	1.8802160747266476
0.659932700742464	1.8804954247374381
0.660932700742464	1.880773486435825
0.661932700742464	1.8810502680878671
0.662932700742464	1.8813257779618915
0.663932700742464	1.8816000243284745
0.6649327007424639	1.8818730154604275
0.665932700742464	1.8821447596327787
0.6669327007424639	1.8824152651227568
0.667932700742464	1.8826845402097763
0.6689327007424639	1.8829525931754185
0.669932700742464	1.8832194323034188
0.6709327007424639	1.883485065879647
0.671932700742464	1.8837495021920947
0.6729327007424639	1.8840127507109572
0.673932700742464	1.8842748232455169
0.6749327007424639	1.884535726257653
0.675932700742464	1.8847954657061052
0.6769327007424639	1.885054047551371
0.677932700742464	1.885311477755692
0.6789327007424639	1.8855677622830433
0.679932700742464	1.8858229070991208
0.6809327007424639	1.88607691817133
0.681932700742464	1.886329801468773
0.6829327007424639	1.886581562962238
0.683932700742464	1.886832208624187
0.6849327007424639	1.8870817444287442
0.685932700742464	1.8873301763516845
0.6869327007424639	1.8875775103704224
0.687932700742464	1.8878237524640002
0.6889327007424639	1.8880689086130769
0.689932700742464	1.8883129847999167
0.6909327007424639	1.8885559870083786
0.691932700742464	1.888797921223904
0.6929327007424639	1.8890387934335078
0.693932700742464	1.8892786096257645
0.6949327007424639	1.8895173757908006
0.695932700742464	1.8897550979202806
0.6969327007424639	1.889991782007399
0.697932700742464	1.8902274340468688
0.6989327007424639	1.8904620600349087
0.699932700742464	1.8906956659692367
0.7009327007424639	1.8909282578490556
0.701932700742464	1.8911598416750464
0.702932700742464	1.891390423449354
0.7039327007424641	1.8916200091755806
0.704932700742464	1.891848604858773
0.7059327007424641	1.892076216505414
0.706932700742464	1.892302850123411
0.7079327007424641	1.8925285117220876
0.708932700742464	1.8927532073121724
0.7099327007424641	1.8929769429057899
0.710932700742464	1.8931997245164505
0.7119327007424641	1.8934215581590408
0.712932700742464	1.8936424498498134
0.7139327007424641	1.8938624056063784
0.714932700742464	1.8940814315339063
0.7159327007424641	1.8942995360798693
0.716932700742464	1.8945167251900141
0.7179327007424641	1.8947330032824878
0.718932700742464	1.8949483747765663
0.7199327007424641	1.895162844092647
0.720932700742464	1.8953764156522408
0.7219327007424641	1.8955890938779658
0.722932700742464	1.8958008831935396
0.7239327007424641	1.896011788023772
0.724932700742464	1.8962218127945578
0.7259327007424641	1.8964309619328708
0.726932700742464	1.8966392398667549
0.7279327007424641	1.8968466510253184
0.728932700742464	1.897053199838727
0.7299327007424641	1.8972588907381962
0.730932700742464	1.897463728155985
0.7319327007424641	1.8976677165253888
0.732932700742464	1.8978708602807324
0.7339327007424641	1.8980731638573647
0.734932700742464	1.8982746316916488
0.7359327007424641	1.898475268220959
0.736932700742464	1.8986750778836714
0.7379327007424641	1.8988740651191596
0.738932700742464	1.8990722343677853
0.7399327007424641	1.8992695900708945
0.740932700742464	1.8994661366708097
0.7419327007424641	1.899661878610824
0.742932700742464	1.8998568203351929
0.7439327007424641	1.9000509662891318
0.744932700742464	1.9002443209188056
0.7459327007424641	1.9004368886713245
0.746932700742464	1.9006286739947376
0.7479327007424641	1.9008196813380263
0.748932700742464	1.9010099151510982
0.7499327007424641	1.9011993798847815
0.750932700742464	1.9013880799908183
0.7519327007424641	1.9015760199218583
0.752932700742464	1.9017632041314543
0.7539327007424641	1.9019496370740538
0.754932700742464	1.902135323204996
0.7559327007424641	1.9023202669805026
0.756932700742464	1.9025044728576754
0.7579327007424641	1.9026879458410733
0.758932700742464	1.9028706910049207
0.7599327007424641	1.9030527117730984
0.760932700742464	1.9032340115201918
0.7619327007424639	1.9034145936215268
0.762932700742464	1.9035944614531628
0.7639327007424639	1.9037736183918919
0.764932700742464	1.903952067815232
0.7659327007424639	1.9041298131014226
0.766932700742464	1.9043068576294204
0.7679327007424639	1.904483204778896
0.768932700742464	1.9046588579302277
0.7699327007424639	1.904833820464497
0.770932700742464	1.9050080957634867
0.7719327007424639	1.9051816872096743
0.772932700742464	1.9053545981862285
0.7739327007424639	1.905526832077004
0.774932700742464	1.905698392266539
0.7759327007424639	1.9058692821400482
0.776932700742464	1.906039505083423
0.7779327007424639	1.9062090644832215
0.778932700742464	1.9063779637266691
0.7799327007424639	1.9065462062016527
0.780932700742464	1.9067137952967153
0.7819327007424639	1.9068807344010543
0.782932700742464	1.9070470269045159
0.7839327007424639	1.9072126761975903
0.784932700742464	1.9073776856714093
0.7859327007424639	1.9075420587177425
0.786932700742464	1.907705798728991
0.7879327007424639	1.9078689090981853
0.788932700742464	1.9080313932189823
0.7899327007424639	1.9081932544856581
0.790932700742464	1.9083544962931067
0.7919327007424639	1.9085151220368357
0.792932700742464	1.908675135112962
0.7939327007424639	1.9088345389182082
0.794932700742464	1.9089933368498986
0.7959327007424639	1.9091515323059556
0.796932700742464	1.9093091286848958
0.7979327007424639	1.9094661293858264
0.798932700742464	1.9096225378084415
0.7999327007424639	1.909778357379814
0.800932700742464	1.909933591538441
0.8019327007424639	1.910088243002182
0.802932700742464	1.91024231435448
0.8039327007424639	1.9103958081792733
0.804932700742464	1.9105487270609895
0.8059327007424639	1.9107010735845456
0.806932700742464	1.9108528503353421
0.8079327007424639	1.9110040598992626
0.808932700742464	1.9111547048626698
0.8099327007424639	1.9113047878124028
0.810932700742464	1.9114543113357743
0.8119327007424639	1.9116032780205683
0.812932700742464	1.9117516904550367
0.8139327007424639	1.911899551227897
0.814932700742464	1.912046862928329
0.8159327007424639	1.912193628145972
0.816932700742464	1.9123398494709232
0.8179327007424639	1.9124855294937342
0.818932700742464	1.9126306708054086
0.8199327007424639	1.9127752759973982
0.820932700742464	1.9129193476616018
0.8219327007424639	1.9130628883903624
0.822932700742464	1.9132059007764632
0.8239327007424639	1.9133483874131274
0.824932700742464	1.9134903508940124
0.8259327007424639	1.9136317938132106
0.826932700742464	1.9137727187652438
0.827932700742464	1.9139131283450628
0.8289327007424641	1.9140530251480445
0.829932700742464	1.9141924117699876
0.8309327007424641	1.914331290807113
0.831932700742464	1.9144696648560582
0.8329327007424641	1.914607536513878
0.833932700742464	1.9147449083780383
0.8349327007424641	1.914881783046418
0.835932700742464	1.9150181631173022
0.8369327007424641	1.9151540511893832
0.837932700742464	1.915289449861756
0.8389327007424641	1.9154243617339173
0.839932700742464	1.9155587894057606
0.8409327007424641	1.9156927354775781
0.841932700742464	1.915826202550054
0.8429327007424641	1.9159591939112879
0.843932700742464	1.9160917125662693
0.8449327007424641	1.9162237604345096
0.845932700742464	1.9163553394335597
0.8469327007424641	1.916486451481294
0.847932700742464	1.9166170984959117
0.8489327007424641	1.916747282395932
0.849932700742464	1.9168770051001933
0.8509327007424641	1.917006268527853
0.851932700742464	1.9171350745983835
0.8529327007424641	1.917263425231571
0.853932700742464	1.9173913223475156
0.8549327007424641	1.9175187678666272
0.855932700742464	1.9176457637096243
0.8569327007424641	1.9177723117975334
0.857932700742464	1.9178984140516868
0.8589327007424641	1.9180240723937196
0.859932700742464	1.9181492887455707
0.8609327007424641	1.918274065029478
0.861932700742464	1.9183984031679795
0.8629327007424641	1.9185223050839095
0.863932700742464	1.918645772700399
0.8649327007424641	1.9187688079408718
0.865932700742464	1.9188914127290442
0.8669327007424641	1.9190135889889244
0.867932700742464	1.9191353386448078
0.8689327007424641	1.9192566636212784
0.869932700742464	1.919377565843206
0.8709327007424641	1.9194980472357441
0.871932700742464	1.9196181097243292
0.8729327007424641	1.9197377566940674
0.873932700742464	1.9198569929641498
0.8749327007424641	1.9199758202484825
0.875932700742464	1.9200942401621452
0.8769327007424641	1.92021225432047
0.877932700742464	1.920329864339034
0.8789327007424641	1.9204470718336624
0.879932700742464	1.920563878420424
0.8809327007424641	1.9206802857156333
0.881932700742464	1.9207962953358457
0.8829327007424641	1.920911908897859
0.883932700742464	1.9210271280187095
0.8849327007424641	1.921141954315674
0.885932700742464	1.9212563894062655
0.8869327007424641	1.9213704349082337
0.887932700742464	1.9214840924395622
0.8889327007424639	1.9215973636184693
0.889932700742464	1.9217102500634056
0.8909327007424639	1.9218227533930519
0.891932700742464	1.9219348752263192
0.8929327007424639	1.9220466171823485
0.893932700742464	1.922157980880506
0.8949327007424639	1.9222689679403855
0.895932700742464	1.922379579981806
0.8969327007424639	1.9224898186248087
0.897932700742464	1.9225996854896594
0.8989327007424639	1.9227091821968434
0.899932700742464	1.9228183103670677
0.9009327007424639	1.9229270716212572
0.901932700742464	1.9230354675805548
0.9029327007424639	1.9231435006425257
0.903932700742464	1.9232511750704
0.9049327007424639	1.9233584924804599
0.905932700742464	1.9234654542409202
0.9069327007424639	1.9235720617201872
0.907932700742464	1.9236783162868603
0.9089327007424639	1.9237842193097274
0.909932700742464	1.9238897721577681
0.9109327007424639	1.9239949762001491
0.911932700742464	1.9240998328062253
0.9129327007424639	1.9242043433455387
0.913932700742464	1.924308509187816
0.9149327007424639	1.9244123317029698
0.915932700742464	1.9245158122610955
0.9169327007424639	1.924618952232472
0.917932700742464	1.9247217529875593
0.9189327007424639	1.9248242158969995
0.919932700742464	1.924926342331614
0.9209327007424639	1.9250281336624038
0.921932700742464	1.925129591260547
0.9229327007424639	1.9252307164974003
0.923932700742464	1.9253315107444957
0.9249327007424639	1.9254319753735412
0.925932700742464	1.9255321117564186
0.9269327007424639	1.9256319212651842
0.927932700742464	1.9257314052720669
0.9289327007424639	1.9258305651494658
0.929932700742464	1.9259294022699533
0.9309327007424639	1.92602791800627
0.931932700742464	1.9261261137313266
0.9329327007424639	1.9262239907789327
0.933932700742464	1.926321550282691
0.9349327007424639	1.9264187935937693
0.935932700742464	1.9265157221078728
0.9369327007424639	1.9266123372208754
0.937932700742464	1.926708640328818
0.9389327007424639	1.9268046328279085
0.939932700742464	1.9269003161145193
0.9409327007424639	1.9269956915851874
0.941932700742464	1.927090760636615
0.9429327007424639	1.9271855246656655
0.943932700742464	1.9272799850693656
0.9449327007424639	1.9273741432449019
0.945932700742464	1.9274680005896223
0.9469327007424639	1.9275615585010337
0.947932700742464	1.9276548183768019
0.9489327007424639	1.92774778161475
0.949932700742464	1.9278404496128583
0.9509327007424639	1.9279328237692632
0.951932700742464	1.9280249054822562
0.952932700742464	1.9281166961502836
0.9539327007424641	1.928208197171945
0.954932700742464	1.9282994099459922
0.9559327007424641	1.9283903358713304
0.956932700742464	1.9284809763470143
0.9579327007424641	1.9285713327722505
0.958932700742464	1.9286614065463945
0.9599327007424641	1.9287511990689499
0.960932700742464	1.9288407117395696
0.9619327007424641	1.9289299459580522
0.962932700742464	1.9290189033738299
0.9639327007424641	1.9291075882044226
0.964932700742464	1.9291960015342189
0.9659327007424641	1.9292841433481391
0.966932700742464	1.929372013631152
0.9679327007424641	1.9294596123682737
0.968932700742464	1.9295469395445677
0.9699327007424641	1.929633995145145
0.970932700742464	1.9297207791551645
0.9719327007424641	1.9298072915598325
0.972932700742464	1.9298935323444029
0.9739327007424641	1.9299795014941763
0.974932700742464	1.9300651989945015
0.9759327007424641	1.93015063083766
0.976932700742464	1.930235804712451
0.9779327007424641	1.9303207206339523
0.978932700742464	1.9304053785883672
0.9799327007424641	1.9304897785619413
0.980932700742464	1.9305739205409636
0.9819327007424641	1.9306578045117666
0.982932700742464	1.9307414304607253
0.9839327007424641	1.9308247983742577
0.984932700742464	1.930907908238825
0.9859327007424641	1.930990760040931
0.986932700742464	1.9310733537671227
0.9879327007424641	1.9311556912589276
0.988932700742464	1.9312377821509572
0.9899327007424641	1.931319627814403
0.990932700742464	1.9314012282365884
0.9919327007424641	1.931482583404876
0.992932700742464	1.9315636933066678
0.9939327007424641	1.9316445579294037
0.994932700742464	1.9317251772605637
0.9959327007424641	1.9318055512876655
0.996932700742464	1.9318856799982673
0.9979327007424641	1.9319655633799648
0.998932700742464	1.932045201420393
0.9999327007424641	1.9321245957804587
1	1.9321299310290594
